Curvilinear Structure Enhancement by Multiscale Top-Hat Tensor in 2D/3D Images

A wide range of biomedical applications requires enhancement, detection, quantification and modelling of curvilinear structures in 2D and 3D images. Curvilinear structure enhancement is a crucial step for further analysis, but many of the enhancement approaches still suffer from contrast variations and noise. This can be addressed using a multiscale approach that produces a better quality enhancement for low contrast and noisy images compared with a single-scale approach in a wide range of biomedical images. Here, we propose the Multiscale Top-Hat Tensor (MTHT) approach, which combines multiscale morphological filtering with a local tensor representation of curvilinear structures in 2D and 3D images. The proposed approach is validated on synthetic and real data and is also compared to the state-of-the-art approaches. Our results show that the proposed approach achieves high-quality curvilinear structure enhancement in synthetic examples and in a wide range of 2D and 3D images.

==> images/datFiles/DRIVEPCTN.dat <==
0,0
0,1.7556e-06
0,5.2667e-06
0,7.0223e-06
0,8.7779e-06
0,1.0533e-05
0,1.2289e-05
0,1.4045e-05
0,1.58e-05
0,1.7556e-05
0,1.9311e-05
0,2.1067e-05
0,2.4578e-05
0,2.6334e-05
0,2.8089e-05
0,2.9845e-05
0,3.16e-05
1.6585e-07,3.3356e-05
1.6585e-07,3.5111e-05
1.6585e-07,3.6867e-05
1.6585e-07,3.8623e-05
1.6585e-07,4.2134e-05
1.6585e-07,4.3889e-05
3.317e-07,4.5645e-05
3.317e-07,4.9156e-05
3.317e-07,5.0912e-05
3.317e-07,5.2667e-05
3.317e-07,5.6178e-05
3.317e-07,5.7934e-05
3.317e-07,6.1445e-05
3.317e-07,6.4956e-05
3.317e-07,6.6712e-05
3.317e-07,6.8467e-05
3.317e-07,7.3734e-05
3.317e-07,7.7245e-05
3.317e-07,7.9001e-05
3.317e-07,8.2512e-05
3.317e-07,8.6023e-05
3.317e-07,9.129e-05
3.317e-07,9.3045e-05
3.317e-07,9.6556e-05
3.317e-07,9.8312e-05
4.9755e-07,0.00010182
4.9755e-07,0.00010533
4.9755e-07,0.0001106
4.9755e-07,0.00011236
4.9755e-07,0.00011587
4.9755e-07,0.00012113
6.634e-07,0.00012113
6.634e-07,0.00012465
6.634e-07,0.00012991
9.9509e-07,0.00013167
9.9509e-07,0.00013342
9.9509e-07,0.00013693
9.9509e-07,0.0001422
1.1609e-06,0.00014571
1.1609e-06,0.00014922
1.1609e-06,0.00015273
1.1609e-06,0.00015625
1.1609e-06,0.00016327
1.1609e-06,0.00017029
1.3268e-06,0.00017731
1.3268e-06,0.00018434
1.4926e-06,0.00019487
1.4926e-06,0.00020014
1.4926e-06,0.00020365
1.6585e-06,0.00020716
1.6585e-06,0.00021067
1.6585e-06,0.00021945
1.8243e-06,0.00022822
1.8243e-06,0.00023174
1.9902e-06,0.00023525
1.9902e-06,0.00024578
2.156e-06,0.00025456
2.156e-06,0.00025982
2.3219e-06,0.00026158
2.3219e-06,0.00027036
2.4877e-06,0.00028265
2.6536e-06,0.00028791
2.6536e-06,0.00029845
2.6536e-06,0.00030723
2.9853e-06,0.00032303
2.9853e-06,0.00032654
3.1511e-06,0.00033707
3.1511e-06,0.00034585
3.1511e-06,0.00035638
3.317e-06,0.00037043
3.4828e-06,0.0003792
3.4828e-06,0.00038974
3.8145e-06,0.00039325
3.8145e-06,0.00040729
4.3121e-06,0.00041256
4.3121e-06,0.0004266
4.3121e-06,0.00044065
4.4779e-06,0.00044767
4.4779e-06,0.0004582
4.4779e-06,0.00046347
4.4779e-06,0.00047752
4.6438e-06,0.00049507
4.6438e-06,0.00050736
4.6438e-06,0.00051438
4.6438e-06,0.0005214
4.9755e-06,0.00053194
4.9755e-06,0.00055125
5.1413e-06,0.00056003
5.3072e-06,0.00056705
5.473e-06,0.00058987
5.9706e-06,0.00059865
5.9706e-06,0.00061621
6.1364e-06,0.00062323
6.4681e-06,0.00063552
6.634e-06,0.00065658
6.634e-06,0.00066887
6.634e-06,0.0006917
6.634e-06,0.00070223
6.634e-06,0.00072154
6.634e-06,0.00073558
6.9657e-06,0.00075314
7.2974e-06,0.00077245
7.2974e-06,0.00079001
7.4632e-06,0.0008023
7.7949e-06,0.00082161
8.2924e-06,0.00084443
8.2924e-06,0.00085672
8.4583e-06,0.00087779
8.4583e-06,0.0008971
8.9558e-06,0.00091465
9.2875e-06,0.00093572
9.6192e-06,0.00096205
1.0117e-05,0.0009761
1.0117e-05,0.00099892
1.0614e-05,0.0010253
1.1112e-05,0.0010446
1.1278e-05,0.0010639
1.1941e-05,0.0010885
1.2107e-05,0.0011025
1.2439e-05,0.0011271
1.277e-05,0.0011517
1.36e-05,0.001171
1.4263e-05,0.0011833
1.4595e-05,0.0012166
1.4761e-05,0.0012465
1.5092e-05,0.0012728
1.5258e-05,0.0012939
1.5424e-05,0.0013184
1.6087e-05,0.0013465
1.6419e-05,0.0013746
1.6419e-05,0.0014115
1.7248e-05,0.0014624
1.7746e-05,0.0014747
1.8409e-05,0.0015063
1.8575e-05,0.0015502
1.9073e-05,0.00158
1.9902e-05,0.0016134
2.0234e-05,0.0016415
2.0565e-05,0.0016731
2.1229e-05,0.0017082
2.1229e-05,0.0017415
2.239e-05,0.0017626
2.2721e-05,0.0017942
2.3882e-05,0.001824
2.438e-05,0.0018592
2.438e-05,0.0018978
2.4546e-05,0.0019294
2.5375e-05,0.0019662
2.6038e-05,0.0020154
2.637e-05,0.0020523
2.7365e-05,0.0020979
2.7863e-05,0.0021558
2.9189e-05,0.0021927
2.9853e-05,0.0022436
3.0516e-05,0.0022805
3.1677e-05,0.0023156
3.2506e-05,0.0023612
3.3336e-05,0.0024104
3.4497e-05,0.0024578
3.516e-05,0.0025105
3.6321e-05,0.0025684
3.7316e-05,0.0026158
3.7814e-05,0.002665
3.8643e-05,0.0027159
3.9472e-05,0.0027668
4.0467e-05,0.0028054
4.2291e-05,0.0028668
4.3287e-05,0.0029423
4.4116e-05,0.002995
4.5111e-05,0.0030687
4.6106e-05,0.0031249
4.6604e-05,0.0031829
4.6604e-05,0.0032548
4.7433e-05,0.0033426
4.8925e-05,0.0034181
5.0086e-05,0.0034831
5.1081e-05,0.0035357
5.1745e-05,0.0036165
5.274e-05,0.0036691
5.4067e-05,0.0037376
5.4896e-05,0.0038113
5.6554e-05,0.0038956
5.7881e-05,0.0039711
5.9374e-05,0.0040571
6.0369e-05,0.0041273
6.1696e-05,0.0042011
6.3023e-05,0.0042889
6.4515e-05,0.0043784
6.75e-05,0.0044574
6.8661e-05,0.0045452
7.0486e-05,0.0046101
7.1315e-05,0.0047102
7.2642e-05,0.0047927
7.3637e-05,0.0048471
7.4798e-05,0.0049261
7.6954e-05,0.0050051
7.8612e-05,0.0050824
7.9607e-05,0.005193
8.11e-05,0.0052755
8.2759e-05,0.0053598
8.4915e-05,0.0054651
8.6407e-05,0.0055669
8.7568e-05,0.0056459
8.9227e-05,0.0057337
9.0553e-05,0.005825
9.2212e-05,0.0059268
9.5529e-05,0.0060199
9.7353e-05,0.0061445
9.9509e-05,0.0062744
0.00010167,0.0063833
0.00010448,0.0065255
0.0001073,0.0066308
0.00010896,0.0067519
0.00011245,0.0068906
0.00011427,0.0070223
0.00011609,0.0071329
0.00011875,0.0072224
0.00012323,0.0073611
0.00012605,0.0074752
0.00012837,0.0075981
0.00013102,0.0077228
0.00013301,0.0078369
0.00013583,0.0079861
0.00014014,0.0081002
0.0001428,0.0082319
0.00014512,0.0083425
0.00014926,0.0084847
0.00015125,0.0086058
0.00015441,0.0087217
0.00015789,0.0088621
0.00016203,0.0090377
0.00016552,0.0091904
0.00016966,0.0093309
0.00017281,0.0094538
0.00017663,0.0095749
0.00017895,0.0097224
0.00018194,0.0098558
0.00018608,0.010009
0.00019039,0.010195
0.00019421,0.01033
0.00019819,0.010511
0.00020333,0.010695
0.00020764,0.010869
0.00021162,0.011011
0.0002161,0.011185
0.00022041,0.011353
0.00022274,0.01152
0.00022721,0.011683
0.00023235,0.011876
0.00023716,0.012059
0.00024197,0.012217
0.00024678,0.012421
0.00025159,0.01258
0.00025607,0.012782
0.00026038,0.012986
0.00026503,0.013154
0.0002705,0.01336
0.00027481,0.013583
0.00027995,0.013792
0.00028443,0.013987
0.00028775,0.014187
0.00029355,0.014406
0.00029853,0.014626
0.00030301,0.014829
0.00030864,0.015036
0.00031428,0.015272
0.0003181,0.015517
0.0003244,0.015755
0.00033103,0.015962
0.00033817,0.016183
0.00034331,0.016397
0.0003506,0.016632
0.00035591,0.016878
0.00036205,0.017108
0.00037001,0.017343
0.00037747,0.017575
0.00038576,0.017791
0.00039273,0.018056
0.00039936,0.018298
0.00040533,0.018565
0.0004123,0.018829
0.0004196,0.019136
0.0004269,0.019392
0.00043303,0.019648
0.00044166,0.019945
0.00044862,0.020282
0.00045758,0.020554
0.00046504,0.020856
0.00047366,0.021146
0.00048179,0.021416
0.00049274,0.021745
0.00050236,0.022036
0.00051164,0.022385
0.00052259,0.02271
0.00053271,0.023024
0.00054216,0.023339
0.00055344,0.023713
0.00056355,0.023993
0.00057268,0.024283
0.00058462,0.024638
0.00059755,0.024994
0.00060883,0.025345
0.00061928,0.025695
0.00063155,0.026023
0.00064184,0.026372
0.00065743,0.026753
0.00066854,0.027155
0.00067882,0.027506
0.00069059,0.027898
0.0007027,0.028217
0.00071497,0.028674
0.00072774,0.029049
0.00074085,0.029418
0.00075727,0.029783
0.00077037,0.030205
0.00078165,0.030601
0.00079077,0.03096
0.00080486,0.031311
0.00081813,0.031732
0.00083057,0.032157
0.00084401,0.032601
0.00085794,0.03304
0.00087386,0.033473
0.00088845,0.033928
0.00090388,0.034358
0.00091797,0.034799
0.00093207,0.035238
0.00094932,0.035678
0.00096159,0.036095
0.00097718,0.036514
0.0009946,0.036992
0.0010099,0.03745
0.0010266,0.037903
0.0010419,0.038359
0.0010598,0.038823
0.001075,0.039356
0.0010966,0.039851
0.0011147,0.040371
0.0011319,0.04085
0.0011507,0.041316
0.0011691,0.041797
0.0011873,0.042297
0.0012064,0.042818
0.0012263,0.043368
0.001247,0.043854
0.0012686,0.044421
0.0012893,0.044941
0.0013104,0.045438
0.0013311,0.045989
0.0013538,0.046558
0.0013769,0.047041
0.0013988,0.047567
0.0014217,0.048115
0.001444,0.048677
0.0014693,0.049242
0.001491,0.049828
0.0015172,0.050383
0.0015412,0.050968
0.0015663,0.051551
0.0015936,0.052109
0.0016205,0.052627
0.0016475,0.053275
0.0016751,0.05394
0.0017019,0.054577
0.00173,0.055218
0.0017582,0.05588
0.001789,0.056431
0.0018157,0.057088
0.0018457,0.05775
0.0018736,0.05839
0.0019039,0.059021
0.0019331,0.059651
0.0019676,0.060306
0.0019986,0.060913
0.0020293,0.061522
0.0020628,0.062207
0.0020967,0.062888
0.0021318,0.063557
0.0021688,0.06424
0.0022045,0.064909
0.0022401,0.0656
0.0022813,0.066276
0.0023136,0.066915
0.0023542,0.067595
0.002391,0.06825
0.0024255,0.068931
0.0024639,0.069633
0.0025046,0.070365
0.0025471,0.071164
0.0025846,0.071852
0.0026256,0.07256
0.0026695,0.073302
0.0027146,0.074124
0.0027572,0.074879
0.0027982,0.075734
0.002843,0.076476
0.0028869,0.077261
0.0029357,0.078084
0.0029767,0.078857
0.0030224,0.079678
0.0030695,0.080423
0.0031199,0.081251
0.0031692,0.082027
0.003221,0.08287
0.0032734,0.083725
0.0033243,0.084534
0.0033803,0.085338
0.0034298,0.08623
0.003485,0.087141
0.0035415,0.087968
0.0035993,0.088849
0.0036548,0.089687
0.0037139,0.090598
0.0037736,0.091467
0.0038324,0.092373
0.0038943,0.0933
0.00396,0.0942
0.0040238,0.095101
0.0040933,0.095991
0.004156,0.096823
0.0042217,0.097757
0.004292,0.098698
0.0043633,0.099615
0.0044318,0.1005
0.0045001,0.10149
0.0045759,0.10244
0.0046419,0.10338
0.0047157,0.1043
0.0047949,0.10521
0.0048703,0.10619
0.0049476,0.10715
0.0050224,0.10818
0.005106,0.10917
0.0051914,0.11012
0.0052781,0.11108
0.0053679,0.11207
0.005448,0.11308
0.0055332,0.11412
0.0056181,0.11517
0.0057021,0.11611
0.0057928,0.11704
0.0058837,0.11807
0.0059769,0.11916
0.0060749,0.12021
0.0061654,0.12131
0.0062643,0.12234
0.006364,0.12338
0.006462,0.12444
0.006555,0.1255
0.0066587,0.12664
0.0067623,0.12779
0.0068691,0.1289
0.0069771,0.13007
0.0070866,0.13125
0.0071962,0.13245
0.0073076,0.13365
0.0074226,0.13482
0.0075402,0.13599
0.0076579,0.13715
0.0077765,0.13834
0.0078898,0.13948
0.0080125,0.14066
0.008136,0.14181
0.0082589,0.14305
0.0083886,0.14422
0.0085172,0.14546
0.008651,0.1467
0.0087897,0.14783
0.008922,0.14901
0.0090636,0.15019
0.0092028,0.15143
0.0093449,0.15268
0.0094871,0.15398
0.009628,0.15519
0.0097783,0.15643
0.0099292,0.15776
0.010078,0.15899
0.010227,0.16022
0.01038,0.16152
0.010534,0.16282
0.010685,0.16406
0.010848,0.16538
0.011011,0.1667
0.011178,0.16804
0.011343,0.16943
0.011515,0.17077
0.011675,0.17214
0.011858,0.17353
0.012039,0.17488
0.01221,0.17623
0.012391,0.17757
0.012581,0.17898
0.012765,0.18043
0.012962,0.18191
0.013161,0.18329
0.013345,0.18478
0.013543,0.18619
0.01374,0.18752
0.013934,0.18897
0.014131,0.19048
0.014332,0.19192
0.014547,0.19337
0.014767,0.19478
0.014981,0.19629
0.015204,0.19775
0.015431,0.19935
0.015664,0.20086
0.01589,0.20228
0.016139,0.20368
0.016365,0.2052
0.016613,0.20668
0.016846,0.20818
0.017104,0.20963
0.017347,0.21118
0.017598,0.21286
0.017856,0.21444
0.018114,0.21607
0.018371,0.21768
0.018644,0.21916
0.018915,0.22078
0.019191,0.22244
0.019467,0.22412
0.01975,0.2257
0.020042,0.22733
0.020331,0.22893
0.020625,0.23059
0.020925,0.23231
0.021233,0.234
0.021547,0.2357
0.021849,0.23747
0.022171,0.2391
0.022503,0.24088
0.022829,0.24255
0.023152,0.24433
0.023483,0.24602
0.023823,0.24771
0.024167,0.24939
0.024508,0.25117
0.024863,0.25295
0.025212,0.25469
0.025573,0.2564
0.025943,0.25814
0.026315,0.25997
0.02668,0.26176
0.027061,0.26353
0.027446,0.26543
0.027842,0.26732
0.028239,0.26922
0.028627,0.27098
0.02902,0.27282
0.029423,0.27461
0.029836,0.27649
0.030265,0.27836
0.030687,0.28034
0.031119,0.28223
0.031555,0.28412
0.031998,0.28598
0.03245,0.28788
0.032912,0.28982
0.033378,0.29184
0.033835,0.29373
0.034306,0.29575
0.034792,0.2977
0.035281,0.29982
0.035775,0.30184
0.03627,0.30372
0.036772,0.30578
0.037293,0.30779
0.037828,0.30982
0.038367,0.31192
0.038895,0.31403
0.039421,0.31602
0.03997,0.31808
0.04051,0.32021
0.041065,0.32226
0.041646,0.32451
0.042224,0.32662
0.042816,0.32886
0.043405,0.33101
0.044014,0.33326
0.044632,0.33547
0.045257,0.33759
0.045855,0.33974
0.04647,0.3419
0.047111,0.34421
0.047753,0.3463
0.048408,0.34858
0.049091,0.35078
0.049767,0.35301
0.050454,0.35521
0.051155,0.35747
0.051878,0.35967
0.05259,0.36202
0.053316,0.36423
0.054045,0.36644
0.054784,0.36863
0.055521,0.37097
0.056271,0.37325
0.05703,0.37566
0.057812,0.37793
0.058593,0.3802
0.059394,0.38255
0.060197,0.38477
0.061007,0.38709
0.061827,0.38946
0.062666,0.39171
0.063521,0.39418
0.064399,0.39666
0.065272,0.39906
0.066182,0.40146
0.067101,0.40392
0.068022,0.40627
0.068954,0.40881
0.069908,0.41126
0.070841,0.41377
0.071797,0.41638
0.072797,0.41887
0.073788,0.42139
0.074782,0.42389
0.075782,0.42652
0.076793,0.42899
0.077847,0.43148
0.078906,0.43401
0.079955,0.4366
0.081048,0.43911
0.082159,0.44169
0.083275,0.44425
0.084384,0.44679
0.085551,0.44943
0.086725,0.45202
0.087928,0.45462
0.089124,0.4573
0.090322,0.45985
0.091527,0.46254
0.092785,0.46516
0.094053,0.4678
0.095343,0.47039
0.09663,0.47305
0.097943,0.47574
0.0993,0.47844
0.10065,0.48113
0.10202,0.48403
0.1034,0.48668
0.10483,0.4895
0.10628,0.49238
0.10774,0.49509
0.10921,0.49796
0.1107,0.5009
0.11221,0.50368
0.11378,0.50653
0.11534,0.50932
0.11693,0.51214
0.11855,0.51513
0.12024,0.51805
0.12191,0.5209
0.12362,0.5238
0.12535,0.52686
0.1271,0.52976
0.1289,0.53282
0.13069,0.53597
0.13256,0.53889
0.13443,0.54194
0.13634,0.545
0.13829,0.54801
0.14029,0.55117
0.14227,0.55419
0.14431,0.55732
0.1464,0.5604
0.14853,0.5636
0.15069,0.56674
0.15287,0.5699
0.15511,0.57287
0.15738,0.5761
0.1597,0.57927
0.16204,0.5824
0.16444,0.58563
0.16689,0.58889
0.16938,0.59223
0.17192,0.59549
0.17449,0.59861
0.1771,0.60186
0.17977,0.60513
0.18253,0.60841
0.18534,0.6116
0.1882,0.61504
0.19111,0.6184
0.19406,0.62181
0.1971,0.62522
0.20013,0.62855
0.2032,0.63204
0.20638,0.63544
0.2096,0.63889
0.21288,0.64222
0.21621,0.64581
0.21958,0.64938
0.22301,0.6528
0.22655,0.65644
0.23006,0.65991
0.23365,0.66336
0.23729,0.66694
0.24098,0.67065
0.24472,0.67426
0.24853,0.67785
0.25237,0.68144
0.25621,0.68505
0.26018,0.68866
0.26414,0.69235
0.26817,0.69594
0.2722,0.6995
0.27633,0.70336
0.2805,0.70695
0.28471,0.71065
0.28891,0.7144
0.29324,0.71813
0.29761,0.72191
0.30195,0.72568
0.30635,0.72943
0.31076,0.73314
0.31521,0.7369
0.31972,0.74075
0.32424,0.7444
0.32879,0.7479
0.33337,0.75168
0.33799,0.75545
0.34259,0.75917
0.3472,0.76294
0.35182,0.76669
0.3565,0.77046
0.36119,0.77427
0.36591,0.77782
0.37055,0.78162
0.3752,0.7852
0.37989,0.78883
0.38458,0.79252
0.38929,0.79626
0.394,0.79997
0.39874,0.80352
0.40346,0.80718
0.40816,0.81091
0.41282,0.81452
0.41748,0.81811
0.42218,0.8217
0.42683,0.82534
0.43154,0.82889
0.43615,0.83257
0.4408,0.83611
0.44539,0.83977
0.44995,0.84338
0.45453,0.84695
0.45904,0.85046
0.46359,0.85387
0.4681,0.85732
0.47257,0.86077
0.47698,0.86416
0.48139,0.86751
0.48579,0.87088
0.49015,0.87421
0.49449,0.87753
0.49877,0.88089
0.50303,0.88411
0.50716,0.88726
0.51128,0.89046
0.51537,0.89359
0.51938,0.89657
0.52335,0.89963
0.52724,0.90263
0.53109,0.90552
0.53485,0.90837
0.53854,0.91113
0.54222,0.91396
0.54576,0.91668
0.54925,0.91928
0.55265,0.92193
0.55601,0.92459
0.55927,0.92711
0.56253,0.92956
0.56565,0.93212
0.56865,0.93443
0.57165,0.9368
0.57453,0.93909
0.57737,0.94129
0.58008,0.94348
0.58276,0.94552
0.58534,0.94765
0.58787,0.94956
0.59028,0.9514
0.5926,0.95326
0.59489,0.95506
0.59703,0.9568
0.59908,0.95846
0.60105,0.96
0.60291,0.9615
0.60471,0.96299
0.60641,0.96444
0.60802,0.96577
0.60953,0.96702
0.61098,0.9682
0.61233,0.96935
0.61357,0.97041
0.61472,0.97143
0.61579,0.97231
0.61677,0.97323
1,1


==> images/datFiles/DRIVEPCTV.dat <==
0,0
1.6585e-07,0
3.317e-07,0
4.9755e-07,0
6.634e-07,0
8.2924e-07,0
8.2924e-07,1.7556e-06
9.9509e-07,1.7556e-06
9.9509e-07,3.5111e-06
1.1609e-06,3.5111e-06
1.3268e-06,3.5111e-06
1.4926e-06,3.5111e-06
1.8243e-06,3.5111e-06
1.8243e-06,5.2667e-06
1.8243e-06,7.0223e-06
1.8243e-06,8.7779e-06
1.9902e-06,8.7779e-06
1.9902e-06,1.0533e-05
1.9902e-06,1.2289e-05
2.3219e-06,1.4045e-05
2.4877e-06,1.4045e-05
2.6536e-06,1.4045e-05
2.8194e-06,1.4045e-05
2.8194e-06,1.58e-05
3.1511e-06,1.58e-05
3.1511e-06,1.9311e-05
3.1511e-06,2.1067e-05
3.317e-06,2.1067e-05
3.317e-06,2.2822e-05
3.4828e-06,2.2822e-05
3.6487e-06,2.2822e-05
3.6487e-06,2.4578e-05
3.6487e-06,2.6334e-05
3.6487e-06,2.8089e-05
3.8145e-06,2.8089e-05
3.8145e-06,2.9845e-05
3.9804e-06,2.9845e-05
4.3121e-06,2.9845e-05
4.4779e-06,3.16e-05
4.4779e-06,3.5111e-05
4.4779e-06,3.6867e-05
4.6438e-06,3.6867e-05
4.6438e-06,3.8623e-05
4.8096e-06,3.8623e-05
4.8096e-06,4.0378e-05
4.8096e-06,4.2134e-05
4.9755e-06,4.2134e-05
4.9755e-06,4.3889e-05
5.1413e-06,4.5645e-05
5.3072e-06,4.74e-05
5.3072e-06,4.9156e-05
5.6389e-06,5.0912e-05
5.6389e-06,5.2667e-05
5.8047e-06,5.2667e-05
5.8047e-06,5.4423e-05
5.8047e-06,5.7934e-05
5.9706e-06,5.7934e-05
6.3023e-06,6.1445e-05
6.4681e-06,6.4956e-05
6.634e-06,6.4956e-05
6.7998e-06,6.8467e-05
6.7998e-06,7.0223e-05
6.9657e-06,7.1978e-05
6.9657e-06,7.3734e-05
7.1315e-06,7.7245e-05
7.1315e-06,7.9001e-05
7.1315e-06,8.2512e-05
7.2974e-06,8.2512e-05
7.2974e-06,8.4267e-05
7.4632e-06,8.6023e-05
7.629e-06,8.7779e-05
7.629e-06,8.9534e-05
7.7949e-06,8.9534e-05
7.9607e-06,9.3045e-05
7.9607e-06,9.4801e-05
8.1266e-06,9.6556e-05
8.4583e-06,0.00010007
8.4583e-06,0.00010709
8.79e-06,0.00010885
8.9558e-06,0.00011236
9.2875e-06,0.00011236
9.4534e-06,0.00011236
9.6192e-06,0.00011411
9.6192e-06,0.00011762
9.6192e-06,0.00012289
9.9509e-06,0.00012289
9.9509e-06,0.00012465
1.0283e-05,0.0001264
1.078e-05,0.00013342
1.0946e-05,0.00013518
1.1112e-05,0.00014045
1.1278e-05,0.00014396
1.1444e-05,0.00015098
1.1609e-05,0.00015098
1.1775e-05,0.00015449
1.1775e-05,0.00015976
1.1775e-05,0.00016327
1.1941e-05,0.00016678
1.2107e-05,0.00017029
1.2605e-05,0.00017029
1.277e-05,0.0001738
1.3268e-05,0.00017731
1.3434e-05,0.00018082
1.3434e-05,0.00018434
1.36e-05,0.00018785
1.3765e-05,0.00018785
1.3931e-05,0.00019136
1.4429e-05,0.00020189
1.5092e-05,0.00020365
1.5258e-05,0.00020716
1.5424e-05,0.00021242
1.5921e-05,0.00021418
1.6585e-05,0.00021769
1.6751e-05,0.00021945
1.6917e-05,0.00021945
1.7082e-05,0.00022296
1.7082e-05,0.00022471
1.7082e-05,0.00022647
1.7248e-05,0.00023174
1.758e-05,0.00023525
1.7746e-05,0.00024051
1.7912e-05,0.00024754
1.8409e-05,0.0002528
1.8741e-05,0.00025982
1.8907e-05,0.00026509
1.9404e-05,0.00027036
1.9736e-05,0.00027562
2.0234e-05,0.00028265
2.0399e-05,0.00029318
2.0565e-05,0.00030723
2.0897e-05,0.00031074
2.1063e-05,0.000316
2.156e-05,0.00032654
2.2058e-05,0.0003318
2.239e-05,0.00033531
2.2555e-05,0.00034585
2.3219e-05,0.00035638
2.3551e-05,0.00036516
2.3716e-05,0.00037745
2.3882e-05,0.00038271
2.4546e-05,0.00039325
2.4711e-05,0.00040378
2.4877e-05,0.00041431
2.5707e-05,0.00042309
2.5707e-05,0.00043187
2.6536e-05,0.00043889
2.7199e-05,0.00045469
2.8028e-05,0.00046347
2.8692e-05,0.00047576
2.9024e-05,0.0004898
2.9355e-05,0.0005056
2.9853e-05,0.00050912
3.0184e-05,0.00051263
3.035e-05,0.0005214
3.0848e-05,0.00053194
3.1014e-05,0.00054423
3.118e-05,0.00055476
3.1345e-05,0.00056178
3.1843e-05,0.00057232
3.2672e-05,0.00058461
3.2838e-05,0.00060743
3.3004e-05,0.00062674
3.3336e-05,0.00064078
3.3667e-05,0.00064956
3.4662e-05,0.00066185
3.5492e-05,0.00068292
3.5989e-05,0.00070223
3.6155e-05,0.00073032
3.6487e-05,0.00074612
3.6818e-05,0.0007549
3.6818e-05,0.00076718
3.7648e-05,0.00077245
3.7814e-05,0.0007865
3.8974e-05,0.00079703
3.9306e-05,0.00080932
3.9472e-05,0.00082687
3.9638e-05,0.00085321
4.0135e-05,0.00087076
4.0799e-05,0.00087954
4.1131e-05,0.0008971
4.1462e-05,0.00091992
4.1628e-05,0.00093396
4.1794e-05,0.00095679
4.2789e-05,0.00097434
4.3452e-05,0.0010042
4.3784e-05,0.0010253
4.4282e-05,0.0010428
4.4613e-05,0.0010674
4.4945e-05,0.0010849
4.5111e-05,0.0011113
4.594e-05,0.0011341
4.6935e-05,0.0011481
4.7764e-05,0.0011762
4.8262e-05,0.0011938
4.8594e-05,0.0012113
4.9257e-05,0.0012359
4.9921e-05,0.0012482
5.0584e-05,0.0012781
5.1081e-05,0.0013114
5.1579e-05,0.0013395
5.1579e-05,0.0013693
5.2574e-05,0.0013974
5.3237e-05,0.0014255
5.4233e-05,0.0014554
5.5394e-05,0.0014782
5.6223e-05,0.0015063
5.7218e-05,0.0015396
5.8545e-05,0.00158
5.9706e-05,0.0016099
5.9871e-05,0.0016379
6.1032e-05,0.0016678
6.1862e-05,0.0017064
6.2525e-05,0.001745
6.4184e-05,0.0017907
6.4515e-05,0.0018258
6.5344e-05,0.0018662
6.634e-05,0.0019048
6.7169e-05,0.0019487
6.8496e-05,0.0019768
6.9159e-05,0.0020136
7.0486e-05,0.0020523
7.1813e-05,0.0021032
7.231e-05,0.0021453
7.3803e-05,0.0021892
7.5461e-05,0.0022296
7.6622e-05,0.0022735
7.7617e-05,0.0023103
7.8281e-05,0.0023402
7.8944e-05,0.0023946
8.0437e-05,0.0024367
8.1598e-05,0.0025034
8.309e-05,0.0025649
8.4251e-05,0.0026193
8.508e-05,0.0026632
8.591e-05,0.0027159
8.6905e-05,0.0027808
8.7734e-05,0.0028335
8.8563e-05,0.0028809
8.9558e-05,0.0029195
9.0885e-05,0.0029722
9.2378e-05,0.0030284
9.4368e-05,0.0030793
9.6524e-05,0.003139
9.8183e-05,0.0032215
9.9343e-05,0.0032812
0.00010084,0.0033373
0.00010183,0.0034076
0.00010283,0.0034708
0.00010415,0.0035269
0.00010515,0.0036042
0.00010664,0.0036727
0.00010747,0.0037323
0.00010929,0.0037991
0.00011029,0.0038728
0.00011079,0.0039483
0.00011162,0.0040185
0.0001141,0.0040993
0.0001156,0.0041519
0.00011742,0.004245
0.00011891,0.0043398
0.00011991,0.0044188
0.0001219,0.0045101
0.00012422,0.0045715
0.00012671,0.004647
0.00012903,0.0047611
0.00013168,0.0048506
0.00013284,0.0049419
0.00013484,0.0050315
0.00013749,0.0050964
0.00013915,0.0052053
0.00014081,0.0053211
0.0001428,0.0054493
0.00014429,0.0055546
0.00014678,0.0056652
0.0001486,0.0057688
0.00015059,0.0058847
0.00015291,0.0060023
0.00015474,0.0061199
0.00015706,0.0062393
0.00015938,0.0063552
0.00016203,0.0064816
0.00016336,0.0066203
0.00016535,0.0067238
0.00016601,0.0068344
0.0001685,0.0069503
0.00017066,0.0070802
0.00017431,0.0072224
0.00017713,0.0073471
0.00017928,0.007477
0.00018111,0.0075964
0.00018426,0.007728
0.00018691,0.0078773
0.00019205,0.0080247
0.00019504,0.0081792
0.00019703,0.008339
0.00020018,0.0084706
0.0002035,0.0086234
0.00020565,0.0087796
0.0002093,0.0089201
0.00021195,0.0090781
0.00021494,0.0092835
0.00021958,0.009459
0.00022224,0.0096328
0.00022506,0.0097961
0.0002297,0.0099769
0.00023252,0.010126
0.00023501,0.010288
0.00023882,0.010454
0.00024214,0.010649
0.00024496,0.010844
0.00024794,0.011048
0.00025093,0.011241
0.00025458,0.011459
0.00025972,0.011682
0.00026403,0.011899
0.00026851,0.012122
0.00027183,0.012326
0.00027647,0.012547
0.00028194,0.012744
0.00028659,0.012993
0.00028891,0.013204
0.00029305,0.013428
0.0002967,0.013632
0.00030201,0.013906
0.00030748,0.014132
0.0003118,0.014376
0.00031727,0.01468
0.00032175,0.014901
0.00032622,0.015198
0.00033137,0.015438
0.00033684,0.015712
0.00034264,0.015986
0.00034779,0.016293
0.00035376,0.016581
0.00035973,0.016848
0.00036586,0.017175
0.00037299,0.017489
0.00037963,0.017794
0.00038477,0.01813
0.00039024,0.018458
0.00039588,0.018767
0.00040152,0.019078
0.000405,0.019459
0.00041131,0.01981
0.00041744,0.020166
0.0004249,0.020581
0.00043121,0.020933
0.00043734,0.02129
0.00044265,0.021667
0.00044962,0.022036
0.00045625,0.022459
0.00046272,0.022829
0.00046968,0.023261
0.00047682,0.023716
0.00048395,0.024134
0.00049191,0.024541
0.0005002,0.024969
0.00050882,0.025349
0.00051878,0.025774
0.00052674,0.026239
0.00053453,0.026686
0.00054216,0.027127
0.00055029,0.027555
0.00055626,0.028022
0.00056355,0.028503
0.000574,0.029027
0.00058296,0.029451
0.00059208,0.029931
0.00060419,0.030498
0.0006148,0.030968
0.00062359,0.031518
0.00063404,0.03202
0.00064366,0.032555
0.00065328,0.03311
0.00066406,0.033658
0.00067368,0.034221
0.00068263,0.034806
0.00069209,0.035384
0.00070204,0.035959
0.00071232,0.036558
0.00072327,0.037204
0.00073355,0.03781
0.00074715,0.038419
0.00076174,0.039023
0.00077717,0.039604
0.00078927,0.040273
0.00080304,0.040977
0.0008178,0.041646
0.0008314,0.042378
0.00084682,0.043098
0.00086076,0.043759
0.00087635,0.044514
0.00089144,0.04515
0.00090603,0.045873
0.00092295,0.046581
0.00093887,0.047344
0.00095512,0.048089
0.00096939,0.048877
0.00098348,0.049663
0.00099841,0.050402
0.0010123,0.05117
0.0010316,0.052033
0.00105,0.052839
0.0010657,0.053624
0.001084,0.054465
0.0010994,0.05533
0.0011187,0.056198
0.0011371,0.057096
0.0011543,0.058041
0.001176,0.058985
0.0011963,0.059898
0.0012178,0.060838
0.0012372,0.061789
0.0012596,0.06277
0.0012795,0.063848
0.0012976,0.064851
0.0013197,0.065781
0.0013417,0.066756
0.0013611,0.0678
0.0013797,0.068852
0.0014023,0.069965
0.0014253,0.07103
0.0014497,0.072152
0.0014771,0.073227
0.0015024,0.074238
0.0015275,0.075344
0.0015507,0.076522
0.0015776,0.077663
0.0016056,0.078844
0.0016321,0.080019
0.001664,0.08119
0.0016961,0.082349
0.0017253,0.083537
0.0017602,0.084717
0.0017923,0.086025
0.0018233,0.087364
0.001854,0.088546
0.0018865,0.08981
0.0019207,0.091125
0.0019554,0.092445
0.0019892,0.0938
0.002026,0.095152
0.002064,0.096544
0.0020977,0.098022
0.0021333,0.099429
0.0021695,0.10088
0.0022051,0.10228
0.0022414,0.10373
0.0022849,0.10524
0.002326,0.10683
0.0023715,0.10839
0.0024116,0.10995
0.0024503,0.11149
0.0024949,0.11317
0.0025428,0.11481
0.0025826,0.11648
0.0026265,0.11818
0.0026763,0.11975
0.0027226,0.12152
0.0027697,0.12321
0.0028188,0.12507
0.0028667,0.12677
0.0029231,0.12857
0.0029735,0.13043
0.0030325,0.13221
0.0030893,0.13398
0.0031432,0.13585
0.003202,0.13782
0.0032622,0.13981
0.0033248,0.14175
0.003385,0.14371
0.0034515,0.14563
0.0035114,0.14761
0.003576,0.14966
0.0036369,0.1517
0.0037095,0.15379
0.0037784,0.15588
0.0038508,0.15803
0.0039283,0.16013
0.0039983,0.1623
0.0040673,0.16452
0.0041442,0.16672
0.004215,0.16892
0.004299,0.17118
0.0043857,0.17343
0.004465,0.17574
0.0045489,0.17818
0.0046396,0.18051
0.0047333,0.18296
0.0048249,0.1853
0.0049141,0.18778
0.0050229,0.19023
0.0051153,0.19271
0.0052178,0.19521
0.0053077,0.19773
0.00541,0.20037
0.0055107,0.20294
0.0056155,0.2056
0.0057299,0.2083
0.0058395,0.21087
0.005951,0.21356
0.0060707,0.21626
0.006185,0.21899
0.0063066,0.2219
0.0064326,0.22472
0.0065671,0.22752
0.0066991,0.23037
0.0068346,0.23315
0.0069643,0.23617
0.0071076,0.2391
0.0072474,0.24189
0.0073879,0.24489
0.0075416,0.24802
0.0077048,0.25118
0.0078538,0.25438
0.0080133,0.25757
0.0081835,0.26071
0.0083505,0.26376
0.0085271,0.26711
0.0086996,0.27046
0.0088805,0.27371
0.0090553,0.277
0.0092429,0.28031
0.0094363,0.28367
0.0096262,0.28713
0.009831,0.29056
0.010043,0.29406
0.010258,0.29763
0.010477,0.30111
0.010707,0.30472
0.010936,0.30835
0.011184,0.312
0.011419,0.31567
0.011657,0.31943
0.011912,0.32327
0.012165,0.32694
0.012438,0.3307
0.012706,0.33452
0.01299,0.33847
0.013298,0.34224
0.013587,0.34611
0.013894,0.34991
0.014214,0.35394
0.014538,0.35793
0.014875,0.36205
0.015202,0.36622
0.015562,0.37032
0.015917,0.3745
0.016289,0.37873
0.016664,0.38288
0.017072,0.38693
0.017491,0.39141
0.017899,0.39561
0.018338,0.40008
0.018789,0.4044
0.019248,0.40881
0.019739,0.4132
0.020225,0.41762
0.020738,0.42213
0.021285,0.42677
0.021839,0.43125
0.022412,0.4357
0.023003,0.44017
0.023604,0.44479
0.024223,0.44952
0.024887,0.45424
0.025551,0.45882
0.02624,0.46373
0.026957,0.46847
0.027701,0.47341
0.028449,0.47844
0.029267,0.48338
0.030102,0.48848
0.030951,0.49355
0.031846,0.49858
0.0328,0.5039
0.033764,0.50918
0.034755,0.51444
0.035781,0.51999
0.036862,0.52543
0.038024,0.53104
0.039194,0.53662
0.040454,0.54237
0.041765,0.54818
0.04317,0.55405
0.044615,0.55994
0.046168,0.56614
0.047776,0.57238
0.049476,0.57879
0.051259,0.58521
0.053146,0.59166
0.05514,0.59827
0.057247,0.60486
0.059488,0.61173
0.061893,0.61857
0.06445,0.62588
0.067234,0.63326
0.070195,0.64081
0.0734,0.64864
0.0769,0.65644
0.080666,0.66449
0.084733,0.67289
0.089257,0.6817
0.094258,0.69068
0.09987,0.70021
0.10605,0.71005
0.11299,0.72027
0.12087,0.73109
0.12996,0.74243
0.14052,0.75462
0.15316,0.76787
0.1685,0.78226
0.1882,0.79856
0.21448,0.81733
0.25254,0.8409
0.31658,0.87531
1,1


==> images/datFiles/HRFHN.dat <==
0,0
0,1.0497e-06
0,1.1372e-06
0,1.2247e-06
0,1.3121e-06
0,1.4871e-06
0,1.5746e-06
0,1.662e-06
0,1.837e-06
0,2.0994e-06
0,2.4493e-06
0,2.6243e-06
0,2.9742e-06
0,3.4115e-06
0,3.674e-06
0,3.8489e-06
0,4.2863e-06
0,4.6362e-06
0,4.8112e-06
0,5.2485e-06
0,5.5984e-06
0,5.6859e-06
0,6.2108e-06
0,6.2982e-06
0,7.0855e-06
0,7.4354e-06
0,7.9603e-06
0,8.3102e-06
0,8.9225e-06
0,9.2724e-06
0,9.7973e-06
0,9.8847e-06
0,1.0585e-05
0,1.0847e-05
0,1.1109e-05
0,1.1634e-05
0,1.1984e-05
0,1.2509e-05
0,1.3121e-05
0,1.3734e-05
0,1.4521e-05
0,1.4958e-05
0,1.5396e-05
0,1.5746e-05
0,1.6008e-05
0,1.6533e-05
0,1.7058e-05
0,1.7408e-05
0,1.767e-05
0,1.837e-05
0,1.8632e-05
0,1.907e-05
0,1.9507e-05
0,2.0032e-05
0,2.0732e-05
0,2.1431e-05
0,2.1519e-05
0,2.2394e-05
0,2.2919e-05
0,2.3356e-05
0,2.3968e-05
0,2.4931e-05
0,2.5455e-05
0,2.6068e-05
0,2.6942e-05
0,2.8167e-05
0,2.8517e-05
0,2.9392e-05
0,3.0791e-05
0,3.1491e-05
0,3.2453e-05
0,3.3328e-05
0,3.4553e-05
0,3.5777e-05
0,3.7352e-05
0,3.8227e-05
0,3.9014e-05
0,4.0151e-05
0,4.1201e-05
0,4.295e-05
0,4.4e-05
0,4.5137e-05
0,4.6187e-05
0,4.7237e-05
0,4.8112e-05
0,4.9336e-05
0,5.0823e-05
0,5.1785e-05
0,5.3185e-05
0,5.4585e-05
0,5.5897e-05
0,5.8084e-05
0,5.9571e-05
0,6.0795e-05
0,6.1933e-05
0,6.2982e-05
0,6.3945e-05
0,6.5082e-05
0,6.6744e-05
0,6.8406e-05
0,6.9543e-05
0,7.0418e-05
0,7.173e-05
0,7.3479e-05
0,7.5054e-05
0,7.7503e-05
0,7.8903e-05
0,8.0652e-05
0,8.2139e-05
0,8.4064e-05
0,8.5726e-05
0,8.7213e-05
0,8.87e-05
0,9.08e-05
0,9.2549e-05
0,9.4036e-05
0,9.5698e-05
0,9.736e-05
8.9808e-09,9.8672e-05
8.9808e-09,0.0001006
8.9808e-09,0.00010217
8.9808e-09,0.00010392
8.9808e-09,0.00010532
8.9808e-09,0.00010733
8.9808e-09,0.00010847
8.9808e-09,0.00011022
8.9808e-09,0.00011197
8.9808e-09,0.00011337
8.9808e-09,0.00011573
8.9808e-09,0.00011844
8.9808e-09,0.00011993
1.7962e-08,0.00012255
2.6942e-08,0.00012535
2.6942e-08,0.00012693
2.6942e-08,0.00012929
2.6942e-08,0.00013051
2.6942e-08,0.00013279
2.6942e-08,0.00013419
2.6942e-08,0.00013664
2.6942e-08,0.00013821
2.6942e-08,0.00014022
2.6942e-08,0.00014162
2.6942e-08,0.00014285
2.6942e-08,0.00014503
2.6942e-08,0.00014705
2.6942e-08,0.00014932
2.6942e-08,0.00015177
2.6942e-08,0.00015396
2.6942e-08,0.00015693
2.6942e-08,0.00015947
2.6942e-08,0.00016139
2.6942e-08,0.00016402
2.6942e-08,0.00016682
3.5923e-08,0.00016979
3.5923e-08,0.00017171
3.5923e-08,0.0001739
3.5923e-08,0.00017583
3.5923e-08,0.00017862
3.5923e-08,0.00018072
4.4904e-08,0.00018326
4.4904e-08,0.00018676
4.4904e-08,0.00018956
4.4904e-08,0.00019175
4.4904e-08,0.00019463
4.4904e-08,0.00019866
4.4904e-08,0.00020198
4.4904e-08,0.00020399
4.4904e-08,0.00020723
4.4904e-08,0.00020985
4.4904e-08,0.00021222
4.4904e-08,0.00021484
4.4904e-08,0.00021851
4.4904e-08,0.00022035
4.4904e-08,0.00022324
5.3885e-08,0.00022551
6.2866e-08,0.00022831
6.2866e-08,0.00023172
6.2866e-08,0.00023566
6.2866e-08,0.00023846
6.2866e-08,0.00024126
6.2866e-08,0.00024353
6.2866e-08,0.00024633
6.2866e-08,0.00024887
6.2866e-08,0.00025158
6.2866e-08,0.00025447
6.2866e-08,0.00025858
6.2866e-08,0.00026216
6.2866e-08,0.00026628
6.2866e-08,0.00026916
8.0827e-08,0.00027257
9.8789e-08,0.00027651
9.8789e-08,0.00027913
9.8789e-08,0.00028325
9.8789e-08,0.00028666
9.8789e-08,0.00028981
1.1675e-07,0.00029401
1.1675e-07,0.00029759
1.1675e-07,0.00030223
1.1675e-07,0.00030634
1.1675e-07,0.00031071
1.4369e-07,0.00031465
1.5267e-07,0.00031815
1.7064e-07,0.00032226
1.7962e-07,0.0003269
1.886e-07,0.00033127
1.886e-07,0.00033591
1.9758e-07,0.00034098
2.0656e-07,0.00034579
2.0656e-07,0.00035095
2.0656e-07,0.00035603
2.0656e-07,0.00036014
2.2452e-07,0.0003653
2.2452e-07,0.00037002
2.335e-07,0.00037492
2.335e-07,0.00038008
2.4248e-07,0.0003855
2.5146e-07,0.00039084
2.5146e-07,0.00039618
2.6044e-07,0.00040177
2.6942e-07,0.00040991
2.7841e-07,0.0004156
2.8739e-07,0.00042084
2.9637e-07,0.00042609
3.0535e-07,0.000433
3.0535e-07,0.00043851
3.2331e-07,0.00044464
3.4127e-07,0.00045146
3.4127e-07,0.00045916
3.5923e-07,0.00046686
3.5923e-07,0.00047377
3.7719e-07,0.00048094
3.7719e-07,0.00048715
3.9516e-07,0.00049406
4.1312e-07,0.00050123
4.3108e-07,0.00050919
4.4006e-07,0.00051646
4.4904e-07,0.00052433
4.4904e-07,0.00053246
4.4904e-07,0.00053937
4.67e-07,0.00054707
4.67e-07,0.00055573
4.8496e-07,0.00056492
5.0293e-07,0.00057445
5.2987e-07,0.0005839
5.3885e-07,0.00059308
5.3885e-07,0.00060043
5.4783e-07,0.00061032
5.5681e-07,0.00061994
5.7477e-07,0.00062755
6.107e-07,0.00063673
6.2866e-07,0.00064609
6.3764e-07,0.00065633
6.6458e-07,0.00066595
6.7356e-07,0.00067566
6.7356e-07,0.0006859
7.005e-07,0.00069692
7.3643e-07,0.00070628
7.5439e-07,0.00071677
7.8133e-07,0.0007271
7.9031e-07,0.00073908
7.9031e-07,0.00074923
8.1725e-07,0.00076051
8.3522e-07,0.00077223
8.442e-07,0.00078378
8.5318e-07,0.00079445
8.7114e-07,0.00080416
9.2502e-07,0.0008165
9.4299e-07,0.00083163
9.4299e-07,0.00084484
9.5197e-07,0.00085866
9.6095e-07,0.00087309
9.7891e-07,0.00088805
9.8789e-07,0.00090336
1.0059e-06,0.00091639
1.0328e-06,0.00093118
1.0508e-06,0.00094517
1.0777e-06,0.00095926
1.1046e-06,0.00097483
1.1136e-06,0.00098987
1.1406e-06,0.0010055
1.1495e-06,0.001021
1.1675e-06,0.0010379
1.1944e-06,0.0010522
1.2214e-06,0.0010688
1.2753e-06,0.0010839
1.2932e-06,0.0010993
1.3202e-06,0.001116
1.3561e-06,0.0011309
1.383e-06,0.0011466
1.401e-06,0.0011657
1.419e-06,0.0011845
1.4369e-06,0.0012024
1.4729e-06,0.00122
1.4818e-06,0.0012401
1.4908e-06,0.0012583
1.5088e-06,0.0012765
1.5357e-06,0.0012987
1.5627e-06,0.0013203
1.5716e-06,0.0013399
1.6255e-06,0.0013621
1.6525e-06,0.0013851
1.6615e-06,0.0014056
1.6884e-06,0.0014269
1.7423e-06,0.0014488
1.7602e-06,0.0014711
1.7962e-06,0.0014964
1.8411e-06,0.0015208
1.859e-06,0.0015445
1.877e-06,0.0015682
1.9129e-06,0.0015925
1.9129e-06,0.0016194
1.9399e-06,0.001645
1.9488e-06,0.0016712
1.9668e-06,0.0016963
1.9937e-06,0.0017244
2.0207e-06,0.0017519
2.0566e-06,0.00178
2.0836e-06,0.0018079
2.1015e-06,0.0018381
2.1734e-06,0.0018684
2.2362e-06,0.001897
2.2901e-06,0.0019265
2.335e-06,0.0019535
2.3889e-06,0.0019845
2.4518e-06,0.0020165
2.5236e-06,0.0020474
2.5685e-06,0.0020777
2.6224e-06,0.0021103
2.6493e-06,0.0021459
2.6853e-06,0.002177
2.7481e-06,0.0022087
2.82e-06,0.0022425
2.8649e-06,0.0022771
2.8918e-06,0.0023143
2.9457e-06,0.0023487
2.9816e-06,0.0023867
3.0355e-06,0.00242
3.0804e-06,0.0024551
3.1343e-06,0.0024931
3.1792e-06,0.0025323
3.2241e-06,0.0025715
3.269e-06,0.0026083
3.3319e-06,0.0026517
3.3588e-06,0.0026916
3.4217e-06,0.0027246
3.5115e-06,0.0027654
3.5384e-06,0.0028057
3.6193e-06,0.0028507
3.6462e-06,0.0028914
3.7181e-06,0.0029328
3.763e-06,0.0029782
3.7989e-06,0.0030254
3.8528e-06,0.0030693
3.8977e-06,0.0031172
3.9785e-06,0.003167
4.0234e-06,0.0032159
4.0773e-06,0.0032663
4.1402e-06,0.0033134
4.203e-06,0.0033606
4.3018e-06,0.0034104
4.3557e-06,0.0034638
4.4186e-06,0.0035149
4.4814e-06,0.003567
4.5892e-06,0.0036189
4.688e-06,0.0036764
4.7778e-06,0.0037314
4.8766e-06,0.0037853
4.9664e-06,0.0038422
5.0742e-06,0.0039003
5.1191e-06,0.0039624
5.2179e-06,0.0040229
5.3077e-06,0.0040793
5.3885e-06,0.0041385
5.4783e-06,0.0041999
5.5951e-06,0.0042633
5.6759e-06,0.0043285
5.7567e-06,0.0043956
5.9004e-06,0.0044645
6.0082e-06,0.004532
6.1788e-06,0.0046026
6.2866e-06,0.0046699
6.3854e-06,0.0047396
6.5111e-06,0.0048098
6.6548e-06,0.004881
6.7895e-06,0.0049529
6.8973e-06,0.0050262
7.014e-06,0.0051049
7.1218e-06,0.0051826
7.2834e-06,0.0052635
7.3912e-06,0.0053403
7.499e-06,0.0054224
7.6696e-06,0.005503
7.7864e-06,0.005588
7.9211e-06,0.0056732
8.0199e-06,0.0057622
8.1366e-06,0.0058469
8.3252e-06,0.00593
8.442e-06,0.0060204
8.6216e-06,0.0061073
8.7473e-06,0.0062027
8.9808e-06,0.0062957
9.0616e-06,0.0063911
9.2862e-06,0.0064896
9.4478e-06,0.0065852
9.6005e-06,0.0066842
9.7891e-06,0.0067812
9.9508e-06,0.0068848
1.0112e-05,0.0069844
1.0346e-05,0.0070921
1.0517e-05,0.0071973
1.0651e-05,0.0073032
1.084e-05,0.0074042
1.11e-05,0.0075148
1.1289e-05,0.0076233
1.1415e-05,0.0077352
1.1612e-05,0.0078451
1.1792e-05,0.007963
1.1936e-05,0.0080814
1.2097e-05,0.0082039
1.234e-05,0.0083248
1.2564e-05,0.0084479
1.2726e-05,0.0085693
1.2914e-05,0.0086942
1.3103e-05,0.0088198
1.3283e-05,0.0089515
1.3516e-05,0.0090775
1.3723e-05,0.0092079
1.3974e-05,0.0093396
1.4136e-05,0.0094789
1.4333e-05,0.0096113
1.4486e-05,0.0097518
1.4747e-05,0.0098927
1.4917e-05,0.010037
1.5142e-05,0.010183
1.5303e-05,0.010326
1.5537e-05,0.010471
1.577e-05,0.010619
1.6031e-05,0.010765
1.6255e-05,0.010922
1.6471e-05,0.011079
1.674e-05,0.011237
1.6983e-05,0.011402
1.7243e-05,0.011561
1.7423e-05,0.011717
1.7674e-05,0.01189
1.7926e-05,0.012055
1.8267e-05,0.012237
1.8563e-05,0.012414
1.8851e-05,0.012583
1.9066e-05,0.012765
1.9372e-05,0.012946
1.9605e-05,0.013126
1.9902e-05,0.013313
2.0297e-05,0.013501
2.0494e-05,0.013687
2.0827e-05,0.013882
2.1132e-05,0.014083
2.141e-05,0.014271
2.1734e-05,0.014468
2.2057e-05,0.014673
2.2299e-05,0.014872
2.265e-05,0.015077
2.3054e-05,0.015278
2.3413e-05,0.015482
2.3655e-05,0.015687
2.3979e-05,0.015895
2.4257e-05,0.016105
2.4616e-05,0.016329
2.4967e-05,0.016549
2.5398e-05,0.01677
2.5739e-05,0.017006
2.6143e-05,0.017235
2.6547e-05,0.01747
2.696e-05,0.017704
2.7329e-05,0.017948
2.7724e-05,0.018186
2.8146e-05,0.018432
2.8451e-05,0.018673
2.89e-05,0.018915
2.9304e-05,0.019156
2.9753e-05,0.019406
3.0131e-05,0.019655
3.058e-05,0.019913
3.1056e-05,0.02016
3.1648e-05,0.020425
3.2097e-05,0.020692
3.2681e-05,0.020966
3.3229e-05,0.021237
3.3669e-05,0.021511
3.4118e-05,0.021786
3.4576e-05,0.022074
3.5079e-05,0.022358
3.5573e-05,0.022656
3.6058e-05,0.022951
3.6624e-05,0.023254
3.7055e-05,0.02356
3.754e-05,0.02387
3.8007e-05,0.024178
3.8537e-05,0.024488
3.9031e-05,0.024793
3.9444e-05,0.02511
4.0063e-05,0.025434
4.0737e-05,0.025755
4.1276e-05,0.026076
4.1896e-05,0.0264
4.2533e-05,0.026737
4.3135e-05,0.027083
4.3826e-05,0.027419
4.4626e-05,0.027757
4.556e-05,0.028111
4.6054e-05,0.028476
4.6548e-05,0.028825
4.7275e-05,0.029174
4.7985e-05,0.02954
4.8667e-05,0.029909
4.9502e-05,0.03029
5.023e-05,0.030656
5.0903e-05,0.031038
5.1703e-05,0.031439
5.2547e-05,0.031823
5.3409e-05,0.032214
5.4181e-05,0.032608
5.4999e-05,0.033001
5.5762e-05,0.03341
5.6642e-05,0.03381
5.754e-05,0.034226
5.8411e-05,0.034642
5.9238e-05,0.035061
6.0091e-05,0.035474
6.1034e-05,0.035902
6.1887e-05,0.036339
6.2884e-05,0.036774
6.3719e-05,0.037216
6.4824e-05,0.037678
6.5847e-05,0.038135
6.7033e-05,0.03859
6.8075e-05,0.039053
6.9188e-05,0.03952
7.0428e-05,0.039992
7.1505e-05,0.040472
7.2529e-05,0.040959
7.3679e-05,0.041438
7.4676e-05,0.041935
7.5906e-05,0.042438
7.7163e-05,0.042939
7.834e-05,0.043461
7.9606e-05,0.043989
8.0881e-05,0.044523
8.2049e-05,0.045058
8.3261e-05,0.045588
8.4563e-05,0.046124
8.5955e-05,0.046672
8.7222e-05,0.047214
8.8802e-05,0.04777
9.0006e-05,0.048326
9.1308e-05,0.048882
9.2673e-05,0.049456
9.429e-05,0.050036
9.5834e-05,0.050612
9.7334e-05,0.051212
9.8897e-05,0.051808
0.00010055,0.052402
0.00010234,0.053004
0.00010405,0.053607
0.00010557,0.054225
0.00010752,0.054844
0.00010943,0.055469
0.00011163,0.056122
0.0001134,0.05677
0.00011523,0.05742
0.00011694,0.058076
0.00011864,0.058732
0.00012057,0.059402
0.00012282,0.06007
0.00012482,0.060753
0.00012716,0.061431
0.00012941,0.062118
0.00013162,0.062828
0.00013408,0.063536
0.00013651,0.064253
0.00013895,0.064964
0.0001413,0.065705
0.00014394,0.066438
0.0001465,0.067192
0.00014899,0.067938
0.0001517,0.068713
0.00015445,0.069484
0.00015718,0.070277
0.00016053,0.071064
0.00016349,0.07186
0.00016666,0.072664
0.0001698,0.073484
0.00017302,0.074314
0.00017607,0.07512
0.00017914,0.075965
0.0001827,0.076794
0.00018615,0.077638
0.0001896,0.078479
0.00019294,0.079352
0.00019698,0.080231
0.0002006,0.081135
0.00020457,0.08203
0.00020844,0.08293
0.00021248,0.083821
0.00021698,0.084728
0.0002214,0.085673
0.00022601,0.086598
0.0002307,0.087548
0.00023518,0.088489
0.00023969,0.08946
0.00024454,0.090433
0.00024982,0.091432
0.00025507,0.092425
0.00026037,0.093436
0.00026637,0.094454
0.00027202,0.095486
0.0002772,0.096528
0.00028306,0.097573
0.00028944,0.098628
0.00029538,0.09968
0.00030184,0.10077
0.00030845,0.10184
0.00031516,0.10297
0.00032196,0.10408
0.00032899,0.10522
0.00033615,0.10636
0.00034379,0.10749
0.00035139,0.10864
0.00035901,0.10981
0.00036706,0.111
0.00037521,0.1122
0.00038341,0.11339
0.00039173,0.11461
0.00040069,0.11584
0.00040974,0.11709
0.0004189,0.11832
0.00042793,0.11959
0.00043766,0.12086
0.00044787,0.12216
0.00045804,0.12345
0.00046837,0.12475
0.00047883,0.1261
0.00049027,0.12745
0.00050117,0.12881
0.00051321,0.13016
0.00052517,0.13155
0.00053667,0.13293
0.0005488,0.13434
0.00056197,0.13576
0.00057476,0.1372
0.00058781,0.13863
0.00060128,0.1401
0.00061486,0.14158
0.00062912,0.14307
0.00064342,0.14457
0.00065829,0.14611
0.00067386,0.14762
0.00068929,0.14916
0.00070487,0.15074
0.00072151,0.15233
0.00073847,0.15393
0.00075557,0.15555
0.00077287,0.15716
0.00079071,0.15882
0.000809,0.16049
0.00082828,0.16216
0.00084793,0.16386
0.00086854,0.16555
0.00088908,0.16727
0.0009093,0.16902
0.00093055,0.17075
0.0009519,0.1725
0.00097455,0.17427
0.00099766,0.17607
0.0010212,0.17789
0.0010452,0.17971
0.0010698,0.18156
0.0010958,0.18341
0.0011211,0.18528
0.0011469,0.18716
0.0011737,0.18906
0.0012016,0.19098
0.0012299,0.19293
0.0012587,0.19488
0.0012879,0.19686
0.001318,0.19884
0.0013503,0.20086
0.0013827,0.20287
0.0014151,0.20491
0.0014486,0.20697
0.0014834,0.20907
0.001519,0.21117
0.0015556,0.21327
0.0015929,0.21541
0.0016303,0.21755
0.0016682,0.21971
0.0017078,0.22192
0.0017486,0.22412
0.0017909,0.22631
0.0018341,0.22855
0.0018776,0.23078
0.0019236,0.23302
0.0019702,0.23532
0.0020177,0.23763
0.0020664,0.23992
0.0021153,0.24225
0.0021668,0.24462
0.002219,0.24698
0.0022735,0.24937
0.0023294,0.25179
0.0023862,0.25424
0.0024441,0.25668
0.0025057,0.25917
0.0025669,0.26166
0.0026294,0.26414
0.0026958,0.26667
0.0027611,0.2692
0.0028299,0.27177
0.0029007,0.27436
0.002973,0.27694
0.0030471,0.27957
0.0031221,0.28219
0.0032013,0.28487
0.0032824,0.28754
0.0033631,0.29023
0.0034499,0.29292
0.0035368,0.29565
0.0036263,0.29842
0.0037179,0.30118
0.0038106,0.30398
0.0039076,0.30677
0.0040078,0.3096
0.0041106,0.31246
0.004215,0.31535
0.0043234,0.31823
0.0044353,0.32114
0.0045489,0.32406
0.0046656,0.32704
0.0047866,0.32998
0.0049119,0.33294
0.0050401,0.33596
0.0051721,0.339
0.0053067,0.34207
0.0054463,0.34518
0.00559,0.3483
0.0057373,0.3514
0.0058903,0.35455
0.0060458,0.35771
0.0062056,0.36088
0.0063723,0.36408
0.006542,0.36729
0.0067171,0.37056
0.0068958,0.37385
0.0070814,0.37713
0.0072729,0.38045
0.0074703,0.3838
0.0076748,0.38715
0.0078817,0.39051
0.0080975,0.39393
0.0083203,0.39733
0.0085483,0.40077
0.0087825,0.40421
0.0090238,0.40769
0.0092754,0.41118
0.0095317,0.41467
0.0097963,0.41821
0.010072,0.42173
0.010355,0.42527
0.010647,0.42884
0.010949,0.43245
0.011259,0.43605
0.01158,0.43968
0.011908,0.44335
0.012246,0.44702
0.012599,0.45071
0.012962,0.45446
0.013339,0.45819
0.013724,0.46196
0.014122,0.4657
0.014533,0.4695
0.014957,0.47332
0.015397,0.47715
0.015849,0.48099
0.016316,0.48483
0.016803,0.48871
0.017303,0.49261
0.017821,0.49653
0.018358,0.50048
0.018912,0.50446
0.019485,0.50843
0.020077,0.51237
0.02069,0.51638
0.021325,0.52038
0.021982,0.52441
0.022659,0.52847
0.023364,0.53256
0.024087,0.53665
0.024842,0.54076
0.025623,0.54486
0.026428,0.549
0.027265,0.55312
0.028127,0.55728
0.02902,0.5615
0.029944,0.56569
0.030909,0.56987
0.031914,0.57407
0.032949,0.5783
0.03402,0.58252
0.035129,0.58676
0.036288,0.59099
0.037482,0.59523
0.038721,0.59955
0.040003,0.60383
0.041334,0.60816
0.042719,0.61247
0.044153,0.6168
0.045638,0.62112
0.047184,0.62545
0.04878,0.62979
0.050434,0.63414
0.052147,0.63856
0.053934,0.6429
0.055776,0.64728
0.057701,0.65166
0.059703,0.65605
0.061775,0.66044
0.063923,0.66482
0.066155,0.6692
0.068475,0.67364
0.070877,0.67803
0.073356,0.68241
0.075934,0.68687
0.078604,0.69128
0.08137,0.6957
0.084246,0.7001
0.087226,0.70452
0.090313,0.70894
0.093508,0.71334
0.096816,0.71772
0.10025,0.72214
0.1038,0.72652
0.10748,0.73092
0.11128,0.7353
0.11521,0.7397
0.11928,0.74408
0.12349,0.74846
0.12783,0.75284
0.13232,0.75717
0.13694,0.7615
0.14171,0.76582
0.14663,0.77014
0.1517,0.77445
0.1569,0.77877
0.16228,0.78306
0.1678,0.78732
0.17349,0.7916
0.17935,0.79584
0.18536,0.80003
0.19154,0.80426
0.19787,0.80847
0.20436,0.81269
0.21102,0.81685
0.21784,0.821
0.22482,0.82509
0.23196,0.82916
0.23927,0.83324
0.24673,0.83727
0.25434,0.84126
0.2621,0.84521
0.27002,0.84914
0.27806,0.85304
0.28627,0.85693
0.29461,0.86077
0.30309,0.8646
0.3117,0.86837
0.32043,0.87209
0.32929,0.8758
0.33828,0.87944
0.34739,0.88307
0.35658,0.88663
0.36588,0.89018
0.37527,0.89368
0.38478,0.89712
0.39435,0.90048
0.40401,0.90381
0.41373,0.90709
0.42351,0.91033
0.43334,0.91352
0.44321,0.91663
0.45314,0.91968
0.46309,0.92267
0.47307,0.9256
0.48308,0.92846
0.4931,0.93127
0.50312,0.93402
0.51313,0.93672
0.52313,0.93934
0.5331,0.9419
0.54303,0.94441
0.55292,0.94681
0.56273,0.94916
0.5725,0.95144
0.58218,0.95366
0.59178,0.9558
0.60127,0.95789
0.61065,0.95986
0.6199,0.96176
0.629,0.96363
0.63796,0.96541
0.64673,0.96712
0.65534,0.96877
0.66377,0.97032
0.67199,0.9718
0.68003,0.97321
0.68785,0.97454
0.69543,0.97583
0.70276,0.97703
0.70987,0.97817
0.71671,0.97923
0.7233,0.98026
0.72963,0.98121
0.73572,0.9821
0.74153,0.98295
0.74705,0.98373
0.75232,0.98446
0.75733,0.98515
0.76206,0.98579
0.76651,0.98638
0.7707,0.98693
0.77464,0.98744
0.77831,0.98791
0.78173,0.98835
0.78492,0.98874
0.78788,0.9891
0.7906,0.98943
0.79311,0.98974
0.79543,0.99002
0.79755,0.99027
0.79949,0.9905
0.80126,0.99072
0.80287,0.9909
0.80433,0.99108
0.80566,0.99123
0.80686,0.99136
0.80795,0.99149
0.80893,0.99161
0.80982,0.99171
0.81061,0.99181
0.81132,0.99189
0.81197,0.99196
0.81255,0.99203
0.81306,0.9921
0.81352,0.99215
0.81394,0.9922
0.81431,0.99224
0.81465,0.99228
0.81495,0.99232
0.81521,0.99236
0.81545,0.99238
0.81567,0.99241
0.81586,0.99243
0.81603,0.99245
0.81619,0.99247
0.81632,0.99249
0.81645,0.9925
0.81656,0.99252
0.81666,0.99253
0.81675,0.99254
0.81683,0.99255
0.8169,0.99256
0.81696,0.99257
0.81702,0.99258
0.81707,0.99258
0.81712,0.99259
0.81716,0.99259
0.8172,0.9926
0.81723,0.9926
0.81726,0.9926
0.81729,0.99261
0.81731,0.99261
0.81733,0.99261
0.81735,0.99261
0.81737,0.99262
0.81738,0.99262
0.81739,0.99262
0.8174,0.99262
0.81741,0.99262
0.81742,0.99262
0.81742,0.99262
0.81743,0.99262
0.81743,0.99262
0.81743,0.99262
0.81744,0.99262
0.81744,0.99262
0.81744,0.99262
0.81744,0.99262
0.81744,0.99262
0.81744,0.99262
1,1


==> images/datFiles/HRFHPCTN.dat <==
0,0
0,8.7475e-08
0,1.7495e-07
8.9808e-09,1.7495e-07
1.7962e-08,1.7495e-07
3.5923e-08,1.7495e-07
4.4904e-08,1.7495e-07
6.2866e-08,1.7495e-07
7.1847e-08,1.7495e-07
8.9808e-08,1.7495e-07
9.8789e-08,2.6243e-07
1.0777e-07,2.6243e-07
1.1675e-07,2.6243e-07
1.4369e-07,2.6243e-07
1.6165e-07,2.6243e-07
1.7064e-07,2.6243e-07
1.7962e-07,3.499e-07
2.0656e-07,4.3738e-07
2.1554e-07,5.2485e-07
2.2452e-07,5.2485e-07
2.4248e-07,6.1233e-07
2.6942e-07,6.1233e-07
3.0535e-07,6.1233e-07
3.2331e-07,6.1233e-07
3.7719e-07,6.998e-07
4.221e-07,6.998e-07
4.4904e-07,6.998e-07
4.9395e-07,6.998e-07
5.3885e-07,6.998e-07
5.8375e-07,6.998e-07
6.3764e-07,6.998e-07
6.8254e-07,6.998e-07
7.4541e-07,6.998e-07
7.8133e-07,7.8728e-07
8.6216e-07,7.8728e-07
9.3401e-07,7.8728e-07
1.0508e-06,8.7475e-07
1.1316e-06,9.6223e-07
1.2663e-06,1.0497e-06
1.3651e-06,1.0497e-06
1.4459e-06,1.0497e-06
1.5447e-06,1.0497e-06
1.6794e-06,1.0497e-06
1.7423e-06,1.0497e-06
1.8051e-06,1.0497e-06
1.9039e-06,1.0497e-06
1.9848e-06,1.0497e-06
2.0656e-06,1.0497e-06
2.1734e-06,1.0497e-06
2.2991e-06,1.0497e-06
2.3709e-06,1.1372e-06
2.4877e-06,1.1372e-06
2.5865e-06,1.1372e-06
2.6942e-06,1.1372e-06
2.7751e-06,1.1372e-06
2.8918e-06,1.1372e-06
2.9906e-06,1.1372e-06
3.0894e-06,1.1372e-06
3.2331e-06,1.1372e-06
3.3229e-06,1.1372e-06
3.4576e-06,1.1372e-06
3.5923e-06,1.1372e-06
3.727e-06,1.1372e-06
3.8258e-06,1.1372e-06
3.9965e-06,1.1372e-06
4.0593e-06,1.1372e-06
4.203e-06,1.2247e-06
4.3288e-06,1.2247e-06
4.4455e-06,1.2247e-06
4.5443e-06,1.2247e-06
4.6521e-06,1.2247e-06
4.7778e-06,1.2247e-06
4.8586e-06,1.2247e-06
4.9215e-06,1.2247e-06
5.0293e-06,1.2247e-06
5.2089e-06,1.2247e-06
5.3077e-06,1.2247e-06
5.4154e-06,1.2247e-06
5.604e-06,1.2247e-06
5.7298e-06,1.2247e-06
5.7836e-06,1.2247e-06
5.9004e-06,1.2247e-06
5.9812e-06,1.2247e-06
6.08e-06,1.3121e-06
6.1788e-06,1.3121e-06
6.2417e-06,1.3996e-06
6.3494e-06,1.3996e-06
6.4392e-06,1.3996e-06
6.5111e-06,1.3996e-06
6.5829e-06,1.3996e-06
6.7087e-06,1.4871e-06
6.8524e-06,1.4871e-06
6.9332e-06,1.4871e-06
7.0859e-06,1.4871e-06
7.1936e-06,1.4871e-06
7.3373e-06,1.4871e-06
7.4631e-06,1.5746e-06
7.5349e-06,1.5746e-06
7.6606e-06,1.5746e-06
7.7684e-06,1.662e-06
7.8672e-06,1.7495e-06
7.939e-06,1.9245e-06
8.0289e-06,2.0119e-06
8.1366e-06,2.0994e-06
8.2354e-06,2.0994e-06
8.3522e-06,2.0994e-06
8.5048e-06,2.1869e-06
8.6306e-06,2.1869e-06
8.7024e-06,2.1869e-06
8.8192e-06,2.1869e-06
8.9539e-06,2.2744e-06
9.0706e-06,2.3618e-06
9.1964e-06,2.3618e-06
9.3041e-06,2.3618e-06
9.5017e-06,2.3618e-06
9.6454e-06,2.3618e-06
9.7352e-06,2.4493e-06
9.8789e-06,2.4493e-06
1.0068e-05,2.5368e-06
1.0202e-05,2.6243e-06
1.0436e-05,2.7992e-06
1.0561e-05,2.7992e-06
1.0741e-05,2.7992e-06
1.0867e-05,2.7992e-06
1.101e-05,2.8867e-06
1.1073e-05,3.1491e-06
1.1181e-05,3.2366e-06
1.1352e-05,3.3241e-06
1.1531e-05,3.4115e-06
1.1738e-05,3.4115e-06
1.1882e-05,3.4115e-06
1.2079e-05,3.4115e-06
1.2241e-05,3.499e-06
1.2403e-05,3.5865e-06
1.2555e-05,3.5865e-06
1.2672e-05,3.674e-06
1.2789e-05,3.674e-06
1.295e-05,3.674e-06
1.3166e-05,3.7614e-06
1.3283e-05,3.8489e-06
1.3498e-05,3.9364e-06
1.3642e-05,3.9364e-06
1.3795e-05,4.0239e-06
1.4019e-05,4.0239e-06
1.4217e-05,4.0239e-06
1.4414e-05,4.0239e-06
1.463e-05,4.2863e-06
1.4791e-05,4.2863e-06
1.4917e-05,4.2863e-06
1.516e-05,4.3738e-06
1.5294e-05,4.4612e-06
1.5537e-05,4.5487e-06
1.577e-05,4.6362e-06
1.5968e-05,4.7237e-06
1.6237e-05,4.8986e-06
1.6534e-05,4.8986e-06
1.6749e-05,4.8986e-06
1.6929e-05,4.8986e-06
1.7055e-05,4.9861e-06
1.7198e-05,5.1611e-06
1.7396e-05,5.336e-06
1.7611e-05,5.4235e-06
1.8016e-05,5.4235e-06
1.8249e-05,5.5984e-06
1.8483e-05,5.6859e-06
1.8716e-05,5.6859e-06
1.8994e-05,5.8609e-06
1.93e-05,5.9483e-06
1.947e-05,6.2108e-06
1.9704e-05,6.2982e-06
1.9982e-05,6.3857e-06
2.0189e-05,6.3857e-06
2.0458e-05,6.3857e-06
2.0665e-05,6.3857e-06
2.088e-05,6.3857e-06
2.1069e-05,6.3857e-06
2.1276e-05,6.5607e-06
2.1581e-05,6.6481e-06
2.194e-05,6.6481e-06
2.2219e-05,6.6481e-06
2.2569e-05,6.7356e-06
2.2802e-05,6.9106e-06
2.2973e-05,6.998e-06
2.3287e-05,7.2605e-06
2.3611e-05,7.3479e-06
2.3916e-05,7.4354e-06
2.4176e-05,7.6104e-06
2.4365e-05,7.8728e-06
2.4778e-05,8.2227e-06
2.5012e-05,8.3102e-06
2.5254e-05,8.3976e-06
2.5434e-05,8.5726e-06
2.5748e-05,8.6601e-06
2.6116e-05,8.9225e-06
2.644e-05,9.01e-06
2.6754e-05,9.1849e-06
2.7032e-05,9.1849e-06
2.7365e-05,9.2724e-06
2.7742e-05,9.3599e-06
2.7993e-05,9.5348e-06
2.8361e-05,9.7973e-06
2.864e-05,9.9722e-06
2.899e-05,1.0235e-05
2.9277e-05,1.0322e-05
2.9655e-05,1.0497e-05
3.0041e-05,1.0585e-05
3.0319e-05,1.0934e-05
3.0643e-05,1.1284e-05
3.0975e-05,1.1634e-05
3.1262e-05,1.1897e-05
3.1577e-05,1.2247e-05
3.1882e-05,1.2596e-05
3.2259e-05,1.2684e-05
3.2699e-05,1.3034e-05
3.3005e-05,1.3296e-05
3.3454e-05,1.3559e-05
3.3714e-05,1.3646e-05
3.3992e-05,1.3909e-05
3.4307e-05,1.4521e-05
3.4612e-05,1.4521e-05
3.4908e-05,1.4871e-05
3.5187e-05,1.5046e-05
3.551e-05,1.5308e-05
3.5771e-05,1.5483e-05
3.6103e-05,1.5833e-05
3.639e-05,1.6095e-05
3.6759e-05,1.6095e-05
3.7073e-05,1.6445e-05
3.7279e-05,1.697e-05
3.763e-05,1.7408e-05
3.7917e-05,1.767e-05
3.816e-05,1.837e-05
3.842e-05,1.8457e-05
3.8707e-05,1.8895e-05
3.8995e-05,1.9332e-05
3.93e-05,1.9857e-05
3.9614e-05,2.0207e-05
3.9875e-05,2.0644e-05
4.0162e-05,2.0907e-05
4.0387e-05,2.1082e-05
4.0692e-05,2.1519e-05
4.1096e-05,2.1956e-05
4.1384e-05,2.2306e-05
4.1707e-05,2.2394e-05
4.2003e-05,2.3006e-05
4.2201e-05,2.3443e-05
4.2605e-05,2.3618e-05
4.2919e-05,2.3618e-05
4.3234e-05,2.4056e-05
4.3548e-05,2.4231e-05
4.3844e-05,2.4668e-05
4.4177e-05,2.4843e-05
4.4563e-05,2.5193e-05
4.4877e-05,2.5543e-05
4.5245e-05,2.5718e-05
4.5587e-05,2.5893e-05
4.5928e-05,2.6155e-05
4.6296e-05,2.6505e-05
4.6727e-05,2.6767e-05
4.7158e-05,2.7117e-05
4.7491e-05,2.738e-05
4.7985e-05,2.773e-05
4.8281e-05,2.808e-05
4.8595e-05,2.8342e-05
4.8919e-05,2.8517e-05
4.9278e-05,2.9217e-05
4.9547e-05,2.9479e-05
4.996e-05,2.9654e-05
5.0275e-05,3.0092e-05
5.0598e-05,3.0704e-05
5.0939e-05,3.1054e-05
5.1227e-05,3.1316e-05
5.1613e-05,3.2191e-05
5.1918e-05,3.2803e-05
5.2241e-05,3.3241e-05
5.2574e-05,3.3853e-05
5.2942e-05,3.429e-05
5.3292e-05,3.5253e-05
5.366e-05,3.5777e-05
5.4047e-05,3.639e-05
5.4514e-05,3.674e-05
5.4864e-05,3.7265e-05
5.5178e-05,3.7527e-05
5.5717e-05,3.8402e-05
5.6166e-05,3.9364e-05
5.6615e-05,3.9889e-05
5.7082e-05,4.0589e-05
5.745e-05,4.1463e-05
5.7863e-05,4.2251e-05
5.8223e-05,4.3213e-05
5.8582e-05,4.4e-05
5.8995e-05,4.4612e-05
5.9399e-05,4.5487e-05
5.9678e-05,4.6624e-05
6.0073e-05,4.7412e-05
6.0459e-05,4.8549e-05
6.08e-05,4.9948e-05
6.1213e-05,5.0911e-05
6.1671e-05,5.2048e-05
6.2084e-05,5.3185e-05
6.2542e-05,5.3972e-05
6.3e-05,5.5022e-05
6.3405e-05,5.6247e-05
6.3854e-05,5.7209e-05
6.4285e-05,5.8259e-05
6.4752e-05,5.9483e-05
6.5183e-05,6.0358e-05
6.5605e-05,6.202e-05
6.6072e-05,6.3157e-05
6.6512e-05,6.412e-05
6.7078e-05,6.5257e-05
6.759e-05,6.7181e-05
6.7967e-05,6.8406e-05
6.8353e-05,6.9368e-05
6.8712e-05,7.068e-05
6.9134e-05,7.2342e-05
6.961e-05,7.3917e-05
7.0023e-05,7.6191e-05
7.0455e-05,7.8028e-05
7.0877e-05,7.9953e-05
7.1353e-05,8.144e-05
7.182e-05,8.3627e-05
7.2287e-05,8.5114e-05
7.2691e-05,8.6951e-05
7.3149e-05,8.8613e-05
7.367e-05,9.0625e-05
7.4235e-05,9.2899e-05
7.4649e-05,9.5261e-05
7.508e-05,9.7535e-05
7.5511e-05,9.9722e-05
7.5951e-05,0.00010217
7.6391e-05,0.00010436
7.6804e-05,0.00010655
7.7397e-05,0.00010891
7.781e-05,0.00011197
7.8277e-05,0.00011442
7.8717e-05,0.00011748
7.9238e-05,0.00012107
7.9795e-05,0.00012325
8.019e-05,0.00012675
8.0657e-05,0.00013086
8.1115e-05,0.00013454
8.1582e-05,0.00013734
8.2067e-05,0.00014075
8.2516e-05,0.00014486
8.3019e-05,0.00014827
8.3486e-05,0.00015221
8.3962e-05,0.00015562
8.4492e-05,0.00016026
8.5084e-05,0.00016498
8.5659e-05,0.00016874
8.6171e-05,0.00017381
8.6728e-05,0.00017854
8.7258e-05,0.00018256
8.7805e-05,0.00018606
8.8407e-05,0.00019096
8.9e-05,0.00019673
8.9413e-05,0.00020137
9.006e-05,0.00020705
9.0608e-05,0.0002123
9.1308e-05,0.00021851
9.1829e-05,0.0002235
9.2547e-05,0.00022945
9.3077e-05,0.00023452
9.3778e-05,0.00024021
9.4469e-05,0.00024651
9.5107e-05,0.00025342
9.5754e-05,0.00025963
9.6463e-05,0.0002675
9.7056e-05,0.00027284
9.7568e-05,0.00028062
9.8268e-05,0.00028788
9.9202e-05,0.00029628
9.9992e-05,0.00030503
0.00010081,0.00031229
0.00010164,0.00032042
0.00010222,0.00032996
0.00010294,0.00033844
0.00010368,0.00034754
0.00010447,0.00035786
0.00010515,0.0003681
0.00010605,0.00037667
0.00010683,0.00038673
0.00010775,0.00039749
0.00010856,0.00040939
0.00010952,0.00042224
0.00011035,0.00043405
0.00011122,0.0004463
0.00011201,0.00045732
0.00011284,0.00046782
0.00011372,0.00047998
0.00011461,0.00049345
0.00011533,0.00050692
0.00011631,0.00051925
0.00011732,0.00053325
0.00011829,0.0005476
0.00011931,0.00055932
0.00012018,0.0005741
0.00012114,0.00059055
0.0001222,0.00060647
0.0001233,0.00062151
0.00012444,0.00063953
0.00012552,0.00065747
0.00012678,0.00067452
0.00012791,0.00069149
0.00012907,0.00071004
0.00013026,0.00073016
0.00013152,0.00075089
0.00013284,0.00077075
0.00013393,0.00079034
0.00013527,0.00081238
0.00013664,0.00083277
0.00013784,0.00085796
0.00013915,0.00088158
0.00014054,0.00090773
0.00014186,0.00093284
0.00014334,0.00095952
0.00014471,0.00098629
0.00014598,0.0010145
0.00014743,0.0010419
0.00014881,0.0010677
0.00015034,0.0010982
0.00015191,0.0011298
0.00015355,0.0011626
0.00015522,0.0011964
0.00015686,0.0012322
0.00015852,0.0012647
0.00016013,0.0013021
0.00016201,0.001338
0.00016379,0.0013736
0.00016571,0.0014112
0.00016764,0.0014518
0.00016941,0.0014917
0.0001712,0.0015352
0.00017296,0.0015786
0.00017501,0.001623
0.00017699,0.0016677
0.00017892,0.0017176
0.00018114,0.0017658
0.00018325,0.0018181
0.00018537,0.001868
0.00018748,0.0019222
0.00019004,0.0019717
0.00019232,0.0020256
0.00019495,0.0020803
0.00019725,0.0021409
0.00019974,0.0021991
0.00020212,0.0022594
0.00020479,0.002324
0.00020769,0.0023911
0.00021011,0.002461
0.00021309,0.0025296
0.00021597,0.0026002
0.00021882,0.0026757
0.00022185,0.0027526
0.00022516,0.0028281
0.00022822,0.0029116
0.00023101,0.0029931
0.00023415,0.003078
0.00023743,0.0031726
0.00024084,0.0032582
0.00024375,0.0033467
0.00024725,0.0034426
0.00025109,0.0035442
0.00025476,0.0036434
0.00025856,0.0037492
0.00026217,0.0038596
0.00026626,0.0039677
0.00027015,0.0040814
0.00027436,0.0041936
0.00027878,0.0043085
0.00028318,0.0044262
0.00028771,0.0045499
0.00029196,0.0046758
0.00029647,0.0048132
0.00030104,0.0049488
0.00030584,0.0050883
0.00031093,0.0052278
0.00031623,0.0053703
0.0003212,0.005522
0.00032646,0.005673
0.00033184,0.0058344
0.00033718,0.0059981
0.00034301,0.0061651
0.00034859,0.0063367
0.00035402,0.0065138
0.00035994,0.0066984
0.00036566,0.0068793
0.00037192,0.0070682
0.00037828,0.0072606
0.00038488,0.0074627
0.00039182,0.0076702
0.00039875,0.0078899
0.00040549,0.0081129
0.00041243,0.0083305
0.00041999,0.0085664
0.00042737,0.0087973
0.00043509,0.0090358
0.00044303,0.0092811
0.00045089,0.0095316
0.00045912,0.0098006
0.00046762,0.010066
0.00047618,0.010344
0.00048518,0.010635
0.00049462,0.010919
0.00050364,0.011216
0.00051274,0.011518
0.00052244,0.011829
0.00053239,0.012144
0.00054228,0.012471
0.00055266,0.012798
0.00056312,0.01314
0.00057382,0.01349
0.00058486,0.013848
0.00059619,0.01421
0.0006078,0.014588
0.000619,0.01497
0.00063125,0.015363
0.00064383,0.015761
0.0006559,0.016169
0.00066868,0.016591
0.00068166,0.017025
0.00069468,0.017461
0.00070854,0.017917
0.00072297,0.018385
0.00073698,0.018868
0.0007524,0.019344
0.00076737,0.019842
0.00078317,0.020341
0.00079831,0.020863
0.0008148,0.021397
0.00083177,0.021939
0.00084854,0.022481
0.00086549,0.023047
0.00088299,0.023615
0.0009015,0.024206
0.00092035,0.024816
0.00093907,0.02542
0.00095883,0.026051
0.00097895,0.026682
0.00099978,0.027339
0.0010197,0.028014
0.0010416,0.028687
0.0010623,0.029382
0.0010844,0.030099
0.0011071,0.030813
0.0011294,0.031552
0.0011528,0.032294
0.0011763,0.033063
0.0011997,0.033842
0.0012252,0.034648
0.0012514,0.035467
0.0012777,0.036308
0.0013053,0.037157
0.0013331,0.038008
0.0013606,0.03889
0.001389,0.039785
0.0014181,0.040674
0.0014475,0.041595
0.0014766,0.042549
0.0015067,0.043506
0.0015383,0.044469
0.0015695,0.045464
0.0016022,0.046489
0.0016362,0.047523
0.001671,0.048574
0.0017056,0.049657
0.0017403,0.050736
0.001777,0.051841
0.0018134,0.052953
0.0018513,0.054105
0.0018897,0.055247
0.0019288,0.056427
0.0019677,0.057613
0.0020085,0.058836
0.0020505,0.060074
0.0020936,0.061318
0.0021367,0.062587
0.0021811,0.063895
0.0022258,0.065187
0.0022721,0.0665
0.0023186,0.067853
0.0023664,0.069225
0.0024155,0.070642
0.0024661,0.072059
0.0025168,0.073508
0.0025682,0.074955
0.0026205,0.076445
0.002674,0.077939
0.0027284,0.079461
0.0027844,0.081001
0.0028419,0.082575
0.0028996,0.084175
0.0029575,0.085788
0.0030187,0.087431
0.0030802,0.089092
0.0031423,0.090766
0.0032047,0.092474
0.003269,0.09418
0.0033364,0.095944
0.0034047,0.097711
0.0034719,0.099518
0.0035436,0.10136
0.0036169,0.1032
0.003691,0.10508
0.0037655,0.107
0.0038428,0.10893
0.0039196,0.11088
0.0039977,0.11284
0.0040767,0.11485
0.0041591,0.11687
0.0042431,0.11893
0.0043278,0.121
0.0044128,0.12308
0.0044998,0.12522
0.0045909,0.12738
0.0046814,0.12954
0.0047753,0.13172
0.0048699,0.13395
0.0049671,0.13619
0.0050634,0.13845
0.0051622,0.14071
0.0052643,0.14302
0.0053692,0.14536
0.005474,0.14775
0.0055803,0.15013
0.0056909,0.15253
0.0058007,0.15496
0.0059142,0.15741
0.0060304,0.15986
0.0061481,0.16235
0.006268,0.16489
0.0063903,0.16743
0.0065127,0.17
0.0066372,0.1726
0.0067637,0.17523
0.0068958,0.17788
0.0070268,0.18055
0.0071616,0.18326
0.0072978,0.18595
0.0074394,0.18867
0.0075823,0.19142
0.0077269,0.19418
0.0078754,0.19698
0.0080229,0.1998
0.008174,0.20264
0.0083302,0.20549
0.008487,0.20838
0.0086471,0.21126
0.0088109,0.21419
0.0089754,0.2171
0.0091433,0.22008
0.0093127,0.22304
0.0094867,0.22605
0.0096621,0.22905
0.0098419,0.2321
0.010024,0.23517
0.01021,0.23824
0.010398,0.24135
0.010588,0.24445
0.010783,0.24755
0.01098,0.25073
0.011181,0.2539
0.011384,0.25704
0.011592,0.26021
0.0118,0.2634
0.012011,0.26664
0.012228,0.26989
0.012445,0.27316
0.012665,0.27641
0.012894,0.27971
0.013123,0.28298
0.013357,0.28629
0.013594,0.28962
0.013834,0.29293
0.014076,0.29629
0.014325,0.29962
0.014578,0.30297
0.014833,0.30635
0.015093,0.30976
0.015356,0.31315
0.015624,0.31656
0.015895,0.31996
0.016171,0.32341
0.016451,0.32682
0.016734,0.33028
0.017021,0.33373
0.017313,0.33721
0.017612,0.34068
0.017913,0.34414
0.018218,0.34764
0.018529,0.35111
0.018842,0.35463
0.019164,0.35815
0.019486,0.36167
0.019816,0.36519
0.020149,0.36871
0.020483,0.37226
0.020825,0.37581
0.021171,0.37937
0.021518,0.38293
0.021876,0.38649
0.022239,0.39006
0.022604,0.39361
0.022976,0.3972
0.023353,0.40078
0.023734,0.40434
0.024122,0.40792
0.024517,0.41147
0.024917,0.41501
0.025323,0.41856
0.02573,0.42212
0.026146,0.42568
0.026566,0.42925
0.026994,0.43282
0.027429,0.43637
0.02787,0.43988
0.028317,0.44344
0.028766,0.44701
0.029221,0.45056
0.029684,0.45413
0.030155,0.45766
0.030635,0.4612
0.031119,0.46472
0.03161,0.46823
0.032107,0.47176
0.032612,0.47529
0.033126,0.47879
0.033642,0.48228
0.034169,0.48577
0.034705,0.48926
0.035242,0.49274
0.035792,0.49623
0.036343,0.49972
0.036906,0.50315
0.037476,0.5066
0.038054,0.51003
0.038639,0.51347
0.039232,0.51691
0.039836,0.52033
0.040444,0.52376
0.04106,0.52718
0.041685,0.53057
0.042315,0.53397
0.042958,0.53733
0.043605,0.5407
0.044265,0.54406
0.044931,0.5474
0.045602,0.55078
0.046281,0.5541
0.046974,0.55741
0.047674,0.56072
0.048387,0.564
0.049104,0.56729
0.04983,0.57057
0.050571,0.57381
0.051323,0.57709
0.052083,0.58033
0.052854,0.58359
0.053636,0.58677
0.054425,0.58995
0.055224,0.59312
0.056032,0.59629
0.056852,0.59948
0.057682,0.60258
0.058519,0.60578
0.059366,0.60889
0.060227,0.61198
0.061101,0.61508
0.061985,0.61815
0.06288,0.62124
0.063788,0.62431
0.064705,0.62736
0.065639,0.63043
0.066584,0.63348
0.067545,0.6365
0.068512,0.63951
0.069496,0.6425
0.070492,0.64546
0.071497,0.64842
0.072513,0.65139
0.073549,0.65436
0.074597,0.65729
0.07566,0.66022
0.076732,0.66314
0.077821,0.66603
0.078929,0.66889
0.08005,0.67179
0.081183,0.67464
0.082329,0.67748
0.083487,0.68034
0.084666,0.68314
0.085858,0.68597
0.087062,0.68877
0.088286,0.69155
0.089519,0.69433
0.090775,0.69707
0.092046,0.69983
0.093329,0.70258
0.094637,0.70533
0.095953,0.70805
0.097294,0.71076
0.098654,0.71342
0.10003,0.71607
0.10142,0.71871
0.10283,0.72132
0.10426,0.72394
0.10571,0.72654
0.10717,0.72917
0.10865,0.73177
0.11015,0.73436
0.11168,0.73695
0.11322,0.73952
0.11479,0.74205
0.11639,0.74459
0.118,0.74714
0.11963,0.74965
0.12129,0.75216
0.12296,0.75464
0.12466,0.75709
0.12639,0.75959
0.12813,0.76207
0.12989,0.76451
0.13169,0.76696
0.13351,0.7694
0.13535,0.77183
0.13722,0.77423
0.13912,0.77666
0.14104,0.77906
0.14299,0.78145
0.14497,0.78383
0.14698,0.7862
0.14902,0.78857
0.15108,0.79093
0.15318,0.79326
0.15532,0.79559
0.15748,0.79793
0.15966,0.80027
0.1619,0.80256
0.16417,0.80486
0.16648,0.80714
0.16882,0.80942
0.17119,0.81168
0.1736,0.81394
0.17606,0.81621
0.17855,0.81845
0.1811,0.82073
0.18368,0.82298
0.1863,0.82522
0.18897,0.82744
0.19167,0.82968
0.19442,0.83191
0.19723,0.83411
0.20008,0.83632
0.20298,0.83852
0.20593,0.84077
0.20894,0.84297
0.212,0.84518
0.21511,0.84739
0.21829,0.84959
0.22153,0.85177
0.22481,0.85399
0.22817,0.85619
0.23158,0.85837
0.23505,0.86057
0.2386,0.86275
0.24223,0.86492
0.24591,0.86712
0.24967,0.86932
0.2535,0.8715
0.25741,0.87367
0.26141,0.87582
0.26549,0.87799
0.26965,0.88014
0.27391,0.8823
0.27826,0.88444
0.2827,0.88657
0.28725,0.88871
0.29187,0.89087
0.29662,0.89302
0.30147,0.89513
0.30643,0.89729
0.31152,0.89941
0.31673,0.90152
0.32207,0.90363
0.3275,0.90574
0.33307,0.90785
0.33877,0.90997
0.34461,0.91206
0.35059,0.91414
0.35668,0.91623
0.3629,0.91832
0.36926,0.9204
0.37573,0.92248
0.38234,0.92457
0.38908,0.9266
0.39593,0.92864
0.4029,0.93067
0.40998,0.93267
0.41716,0.93465
0.42445,0.9366
0.43185,0.93855
0.43937,0.94048
0.44698,0.94239
0.45469,0.9443
0.46252,0.94618
0.47044,0.94805
0.47847,0.94988
0.48658,0.95169
0.49475,0.95347
0.50302,0.95524
0.51138,0.95698
0.51982,0.9587
0.52831,0.96038
0.53682,0.96204
0.54536,0.96364
0.5539,0.96521
0.56242,0.96676
0.57089,0.96826
0.57926,0.96969
0.58753,0.97106
0.59563,0.97237
0.60356,0.97361
0.61127,0.9748
1,1


==> images/datFiles/HRFHPCTV.dat <==
0,0
0,8.7475e-08
0,1.7495e-07
0,2.6243e-07
0,3.499e-07
0,4.3738e-07
0,5.2485e-07
0,6.1233e-07
0,6.998e-07
8.9808e-09,6.998e-07
8.9808e-09,7.8728e-07
8.9808e-09,8.7475e-07
8.9808e-09,9.6223e-07
1.7962e-08,9.6223e-07
2.6942e-08,9.6223e-07
3.5923e-08,9.6223e-07
4.4904e-08,9.6223e-07
5.3885e-08,9.6223e-07
6.2866e-08,9.6223e-07
6.2866e-08,1.0497e-06
6.2866e-08,1.1372e-06
6.2866e-08,1.2247e-06
6.2866e-08,1.3121e-06
6.2866e-08,1.4871e-06
6.2866e-08,1.5746e-06
6.2866e-08,1.662e-06
6.2866e-08,1.7495e-06
7.1847e-08,1.7495e-06
7.1847e-08,1.837e-06
7.1847e-08,1.9245e-06
7.1847e-08,2.0119e-06
7.1847e-08,2.0994e-06
7.1847e-08,2.1869e-06
7.1847e-08,2.2744e-06
7.1847e-08,2.4493e-06
7.1847e-08,2.6243e-06
8.0827e-08,2.7117e-06
8.0827e-08,2.9742e-06
8.9808e-08,2.9742e-06
8.9808e-08,3.1491e-06
8.9808e-08,3.3241e-06
8.9808e-08,3.4115e-06
9.8789e-08,3.4115e-06
9.8789e-08,3.499e-06
9.8789e-08,3.674e-06
9.8789e-08,3.7614e-06
1.0777e-07,4.0239e-06
1.0777e-07,4.1113e-06
1.0777e-07,4.1988e-06
1.2573e-07,4.2863e-06
1.2573e-07,4.3738e-06
1.2573e-07,4.5487e-06
1.3471e-07,4.5487e-06
1.3471e-07,4.7237e-06
1.4369e-07,4.7237e-06
1.4369e-07,4.8986e-06
1.5267e-07,4.8986e-06
1.5267e-07,4.9861e-06
1.6165e-07,5.0736e-06
1.6165e-07,5.2485e-06
1.6165e-07,5.336e-06
1.6165e-07,5.4235e-06
1.7064e-07,5.6859e-06
1.7962e-07,5.6859e-06
1.886e-07,5.6859e-06
1.9758e-07,5.7734e-06
1.9758e-07,5.8609e-06
2.0656e-07,5.8609e-06
2.2452e-07,5.8609e-06
2.2452e-07,5.9483e-06
2.335e-07,6.1233e-06
2.4248e-07,6.2108e-06
2.5146e-07,6.2108e-06
2.5146e-07,6.2982e-06
2.6044e-07,6.4732e-06
2.6942e-07,6.5607e-06
2.7841e-07,6.6481e-06
2.8739e-07,6.6481e-06
2.8739e-07,6.8231e-06
2.9637e-07,6.9106e-06
2.9637e-07,6.998e-06
3.0535e-07,6.998e-06
3.1433e-07,7.0855e-06
3.1433e-07,7.173e-06
3.2331e-07,7.173e-06
3.3229e-07,7.3479e-06
3.5025e-07,7.3479e-06
3.5923e-07,7.4354e-06
3.6821e-07,7.5229e-06
3.7719e-07,7.6104e-06
3.8618e-07,7.6104e-06
3.9516e-07,7.8728e-06
3.9516e-07,8.0477e-06
4.0414e-07,8.1352e-06
4.1312e-07,8.3976e-06
4.221e-07,8.5726e-06
4.4006e-07,8.835e-06
4.4904e-07,9.01e-06
4.5802e-07,9.1849e-06
4.5802e-07,9.2724e-06
4.5802e-07,9.4474e-06
4.67e-07,9.5348e-06
4.7598e-07,9.7098e-06
4.8496e-07,9.8847e-06
4.8496e-07,1.006e-05
4.9395e-07,1.006e-05
4.9395e-07,1.0235e-05
5.0293e-07,1.0497e-05
5.2089e-07,1.0759e-05
5.2089e-07,1.0847e-05
5.3885e-07,1.1197e-05
5.4783e-07,1.1372e-05
5.5681e-07,1.1547e-05
5.6579e-07,1.1547e-05
5.8375e-07,1.1722e-05
6.0172e-07,1.1809e-05
6.2866e-07,1.2072e-05
6.2866e-07,1.2247e-05
6.6458e-07,1.2596e-05
6.8254e-07,1.2771e-05
6.8254e-07,1.3209e-05
6.9152e-07,1.3471e-05
6.9152e-07,1.3559e-05
6.9152e-07,1.3646e-05
7.1847e-07,1.3909e-05
7.2745e-07,1.4346e-05
7.5439e-07,1.4346e-05
7.7235e-07,1.4521e-05
7.8133e-07,1.4783e-05
7.9031e-07,1.4958e-05
8.0827e-07,1.5658e-05
8.2624e-07,1.5921e-05
8.3522e-07,1.5921e-05
8.442e-07,1.627e-05
8.8012e-07,1.6358e-05
8.891e-07,1.6445e-05
8.9808e-07,1.697e-05
9.1604e-07,1.7145e-05
9.3401e-07,1.7233e-05
9.4299e-07,1.7408e-05
9.6095e-07,1.7583e-05
9.7891e-07,1.802e-05
9.9687e-07,1.837e-05
1.0059e-06,1.837e-05
1.0059e-06,1.8632e-05
1.0148e-06,1.8895e-05
1.0328e-06,1.9332e-05
1.0328e-06,1.9682e-05
1.0328e-06,2.0032e-05
1.0418e-06,2.0382e-05
1.0508e-06,2.1082e-05
1.0867e-06,2.1519e-05
1.0957e-06,2.1781e-05
1.1136e-06,2.2044e-05
1.1316e-06,2.2744e-05
1.1585e-06,2.3268e-05
1.1765e-06,2.3793e-05
1.2034e-06,2.3968e-05
1.2124e-06,2.4318e-05
1.2394e-06,2.4756e-05
1.2663e-06,2.5105e-05
1.2753e-06,2.5455e-05
1.3112e-06,2.5805e-05
1.3561e-06,2.6243e-05
1.3741e-06,2.6418e-05
1.392e-06,2.668e-05
1.401e-06,2.6767e-05
1.428e-06,2.738e-05
1.4549e-06,2.7817e-05
1.4729e-06,2.843e-05
1.5088e-06,2.8867e-05
1.5178e-06,2.8954e-05
1.5447e-06,2.9567e-05
1.5627e-06,3.0092e-05
1.6076e-06,3.0179e-05
1.6525e-06,3.1054e-05
1.6884e-06,3.1491e-05
1.7064e-06,3.1929e-05
1.7423e-06,3.2716e-05
1.7602e-06,3.3503e-05
1.7962e-06,3.4553e-05
1.8141e-06,3.5253e-05
1.8321e-06,3.534e-05
1.859e-06,3.569e-05
1.886e-06,3.6915e-05
1.895e-06,3.7352e-05
1.9039e-06,3.8402e-05
1.9219e-06,3.9364e-05
1.9578e-06,3.9889e-05
2.0207e-06,4.0414e-05
2.0386e-06,4.1288e-05
2.0476e-06,4.1638e-05
2.1015e-06,4.2338e-05
2.1374e-06,4.2863e-05
2.2093e-06,4.3825e-05
2.2272e-06,4.4e-05
2.2632e-06,4.47e-05
2.3171e-06,4.5575e-05
2.362e-06,4.6537e-05
2.3979e-06,4.7062e-05
2.4338e-06,4.7937e-05
2.4518e-06,4.8899e-05
2.4607e-06,4.9774e-05
2.5056e-06,5.0561e-05
2.5056e-06,5.1785e-05
2.5416e-06,5.2748e-05
2.6044e-06,5.3448e-05
2.6314e-06,5.4235e-05
2.6493e-06,5.5197e-05
2.7122e-06,5.6859e-05
2.7481e-06,5.8259e-05
2.7841e-06,5.9658e-05
2.829e-06,6.0795e-05
2.8828e-06,6.2195e-05
2.9188e-06,6.3245e-05
2.9547e-06,6.4294e-05
2.9727e-06,6.5432e-05
3.0355e-06,6.6569e-05
3.1253e-06,6.8143e-05
3.2331e-06,6.9718e-05
3.3139e-06,7.1293e-05
3.3498e-06,7.2605e-05
3.3948e-06,7.3654e-05
3.4307e-06,7.4704e-05
3.4666e-06,7.6191e-05
3.5384e-06,7.8203e-05
3.6372e-06,7.9515e-05
3.745e-06,8.0652e-05
3.7989e-06,8.2052e-05
3.8528e-06,8.3364e-05
3.8977e-06,8.5201e-05
3.9516e-06,8.6163e-05
3.9965e-06,8.7475e-05
4.0504e-06,8.87e-05
4.0773e-06,9.01e-05
4.1222e-06,9.1762e-05
4.212e-06,9.3424e-05
4.3108e-06,9.4911e-05
4.3467e-06,9.666e-05
4.3916e-06,9.8497e-05
4.4545e-06,0.00010007
4.4814e-06,0.00010182
4.5443e-06,0.00010331
4.661e-06,0.00010515
4.7598e-06,0.00010724
4.8407e-06,0.00010943
4.9125e-06,0.00011101
4.9754e-06,0.00011293
5.0652e-06,0.00011512
5.128e-06,0.00011748
5.1909e-06,0.00011932
5.2628e-06,0.00012142
5.3885e-06,0.00012378
5.4693e-06,0.00012614
5.5412e-06,0.00012806
5.5861e-06,0.00013016
5.64e-06,0.0001327
5.7387e-06,0.00013506
5.8555e-06,0.00013672
5.9543e-06,0.00013935
6.071e-06,0.00014171
6.1519e-06,0.00014433
6.2507e-06,0.00014696
6.3764e-06,0.00014958
6.4392e-06,0.00015203
6.5201e-06,0.00015422
6.6368e-06,0.00015649
6.7626e-06,0.00015929
6.8613e-06,0.00016314
7.005e-06,0.00016629
7.1577e-06,0.00017058
7.2475e-06,0.00017338
7.3553e-06,0.00017679
7.49e-06,0.00017976
7.6606e-06,0.00018291
7.8492e-06,0.00018667
7.975e-06,0.00018886
8.1725e-06,0.00019297
8.2534e-06,0.00019542
8.3432e-06,0.00019831
8.4599e-06,0.00020216
8.6216e-06,0.00020557
8.7383e-06,0.00020872
8.8551e-06,0.00021353
8.9898e-06,0.00021738
9.1694e-06,0.0002207
9.3311e-06,0.0002249
9.5107e-06,0.0002291
9.6454e-06,0.00023268
9.7622e-06,0.00023758
9.8969e-06,0.00024152
1.0023e-05,0.00024598
1.0256e-05,0.00025044
1.0382e-05,0.00025587
1.0561e-05,0.00026138
1.0723e-05,0.0002668
1.0894e-05,0.00027065
1.1091e-05,0.00027397
1.1271e-05,0.00027905
1.1486e-05,0.00028377
1.1648e-05,0.00028954
1.181e-05,0.00029523
1.2034e-05,0.00030188
1.2277e-05,0.00030704
1.2456e-05,0.00031255
1.2654e-05,0.0003192
1.2816e-05,0.00032453
1.2977e-05,0.00033171
1.3238e-05,0.00033792
1.3408e-05,0.00034369
1.3642e-05,0.00034981
1.3884e-05,0.00035568
1.4208e-05,0.00036276
1.4495e-05,0.00036906
1.4773e-05,0.00037509
1.4989e-05,0.00038209
1.5178e-05,0.00038857
1.551e-05,0.00039539
1.5707e-05,0.00040352
1.6031e-05,0.00040904
1.6273e-05,0.00041525
1.6552e-05,0.00042329
1.6875e-05,0.0004302
1.7189e-05,0.00043563
1.7432e-05,0.00044245
1.7683e-05,0.00045085
1.8078e-05,0.0004582
1.8447e-05,0.00046589
1.8707e-05,0.0004749
1.8923e-05,0.00048426
1.9192e-05,0.00049284
1.9479e-05,0.00049983
1.974e-05,0.00050806
2.0018e-05,0.00051584
2.0306e-05,0.00052529
2.0647e-05,0.00053386
2.097e-05,0.00054287
2.1267e-05,0.00055171
2.1545e-05,0.00056325
2.1922e-05,0.00057445
2.2281e-05,0.00058346
2.2551e-05,0.00059405
2.2919e-05,0.00060533
2.3296e-05,0.00061504
2.3664e-05,0.00062492
2.4033e-05,0.00063525
2.4311e-05,0.00064583
2.4823e-05,0.00065878
2.52e-05,0.00066857
2.5577e-05,0.000681
2.6026e-05,0.00069263
2.6413e-05,0.0007061
2.6925e-05,0.00071677
2.7427e-05,0.00072823
2.7796e-05,0.00073978
2.8236e-05,0.00075369
2.8631e-05,0.00076777
2.9242e-05,0.00078019
2.9547e-05,0.00079227
3.0014e-05,0.00080539
3.0589e-05,0.00082069
3.1074e-05,0.00083408
3.1586e-05,0.0008493
3.2223e-05,0.00086452
3.2906e-05,0.00087729
3.3561e-05,0.00089076
3.3992e-05,0.00090493
3.454e-05,0.00092182
3.5187e-05,0.0009387
3.5842e-05,0.00095549
3.6363e-05,0.00097159
3.7001e-05,0.00098804
3.7648e-05,0.0010086
3.8151e-05,0.0010243
3.8788e-05,0.0010397
3.939e-05,0.0010585
3.9983e-05,0.0010773
4.0656e-05,0.0010955
4.1276e-05,0.0011128
4.1896e-05,0.0011335
4.265e-05,0.0011573
4.3341e-05,0.0011758
4.4015e-05,0.0011972
4.494e-05,0.0012164
4.5578e-05,0.001236
4.6422e-05,0.0012561
4.7176e-05,0.0012792
4.7994e-05,0.0013016
4.8856e-05,0.0013238
4.9628e-05,0.0013476
5.0598e-05,0.0013715
5.1505e-05,0.0013952
5.234e-05,0.0014184
5.3265e-05,0.0014439
5.4244e-05,0.0014707
5.5187e-05,0.0014969
5.6157e-05,0.0015223
5.71e-05,0.0015485
5.8007e-05,0.0015746
5.8923e-05,0.0016042
5.9839e-05,0.0016334
6.0818e-05,0.0016632
6.1896e-05,0.0016934
6.2938e-05,0.0017225
6.406e-05,0.0017526
6.5192e-05,0.0017834
6.6278e-05,0.0018128
6.7266e-05,0.0018434
6.8272e-05,0.0018748
6.9332e-05,0.0019064
7.0643e-05,0.0019413
7.1739e-05,0.0019729
7.2969e-05,0.0020097
7.4137e-05,0.0020431
7.5152e-05,0.0020814
7.6346e-05,0.0021167
7.7487e-05,0.0021529
7.8672e-05,0.0021885
8.0028e-05,0.0022239
8.1465e-05,0.0022619
8.2731e-05,0.0022997
8.4267e-05,0.0023419
8.5695e-05,0.0023813
8.7159e-05,0.0024239
8.865e-05,0.0024665
9.0221e-05,0.0025077
9.173e-05,0.0025497
9.3311e-05,0.0025908
9.4739e-05,0.0026369
9.6337e-05,0.0026827
9.7927e-05,0.0027298
9.9687e-05,0.0027779
0.00010129,0.0028239
0.00010313,0.0028728
0.00010496,0.0029249
0.0001067,0.0029722
0.00010853,0.003023
0.0001104,0.0030752
0.00011213,0.00313
0.00011391,0.0031858
0.00011579,0.0032388
0.00011745,0.0032978
0.0001196,0.0033537
0.00012142,0.0034125
0.00012313,0.0034683
0.0001254,0.0035302
0.00012751,0.0035898
0.00012964,0.0036531
0.00013178,0.0037155
0.00013405,0.0037814
0.00013644,0.003846
0.00013876,0.0039151
0.00014121,0.0039874
0.00014359,0.004065
0.00014582,0.0041383
0.00014816,0.0042072
0.00015062,0.0042838
0.00015328,0.0043607
0.00015618,0.0044396
0.0001591,0.0045158
0.00016186,0.0045991
0.00016454,0.0046843
0.00016747,0.0047698
0.00017031,0.0048611
0.0001733,0.0049511
0.00017633,0.0050335
0.00017964,0.005124
0.00018289,0.0052147
0.00018603,0.0053094
0.00018893,0.0054053
0.00019208,0.0055056
0.00019573,0.005606
0.00019928,0.0057138
0.0002028,0.0058183
0.00020636,0.00593
0.00020996,0.0060369
0.00021332,0.0061452
0.0002168,0.0062569
0.00022042,0.0063703
0.00022463,0.0064865
0.00022876,0.0066048
0.00023301,0.0067219
0.00023682,0.0068457
0.00024104,0.006969
0.00024466,0.0070863
0.00024934,0.0072173
0.0002536,0.0073483
0.0002577,0.0074757
0.00026196,0.0076104
0.00026697,0.0077482
0.00027127,0.0078888
0.00027619,0.0080324
0.00028116,0.0081733
0.00028609,0.008318
0.00029093,0.0084784
0.00029628,0.0086376
0.00030163,0.008789
0.0003071,0.0089476
0.00031243,0.0091132
0.00031778,0.0092815
0.00032299,0.0094482
0.00032861,0.0096229
0.0003342,0.0098042
0.00033998,0.0099936
0.00034603,0.010186
0.00035234,0.010377
0.00035841,0.010568
0.00036467,0.010759
0.00037137,0.010959
0.00037822,0.011168
0.00038473,0.011376
0.00039155,0.011591
0.00039844,0.011806
0.00040511,0.012028
0.00041258,0.012249
0.00041975,0.012486
0.00042679,0.012719
0.00043442,0.012954
0.00044173,0.013196
0.00044972,0.013442
0.00045757,0.013691
0.00046618,0.013947
0.00047473,0.014206
0.00048345,0.014475
0.00049213,0.014747
0.00050087,0.015026
0.00050994,0.015311
0.0005195,0.015607
0.00052901,0.015895
0.00053893,0.016201
0.00054882,0.016518
0.00055799,0.016825
0.00056776,0.017158
0.00057906,0.017484
0.00058985,0.017823
0.00060097,0.018174
0.00061216,0.018535
0.00062331,0.018896
0.00063524,0.019268
0.00064727,0.019639
0.00065937,0.020035
0.00067117,0.020422
0.00068334,0.020818
0.0006957,0.021225
0.0007088,0.021651
0.00072258,0.022078
0.00073601,0.022507
0.00075064,0.022959
0.00076493,0.023431
0.0007798,0.0239
0.00079485,0.024375
0.00081057,0.024856
0.00082624,0.025343
0.00084193,0.025849
0.0008582,0.026373
0.00087541,0.026906
0.00089266,0.02745
0.00091028,0.028006
0.00092861,0.028581
0.00094711,0.029159
0.0009656,0.029762
0.00098495,0.030376
0.001004,0.030998
0.0010241,0.03163
0.0010439,0.032273
0.0010646,0.032938
0.0010854,0.0336
0.0011071,0.034286
0.0011293,0.034992
0.0011524,0.035712
0.0011758,0.036445
0.0012004,0.03722
0.0012256,0.037997
0.0012499,0.038791
0.0012761,0.039596
0.0013025,0.040422
0.0013301,0.041263
0.0013574,0.042133
0.0013854,0.043013
0.0014145,0.04392
0.0014442,0.044852
0.0014746,0.045802
0.0015062,0.046763
0.0015389,0.047737
0.0015715,0.048744
0.0016045,0.049766
0.0016379,0.050829
0.0016728,0.051904
0.0017078,0.053001
0.0017434,0.054128
0.00178,0.055271
0.0018176,0.056463
0.0018568,0.057677
0.0018964,0.058914
0.0019378,0.060168
0.0019799,0.061429
0.0020236,0.062746
0.0020663,0.064076
0.0021105,0.065441
0.0021556,0.066846
0.0022024,0.068291
0.00225,0.069751
0.0022986,0.071234
0.0023506,0.072761
0.0024026,0.074322
0.0024551,0.075921
0.0025084,0.077529
0.0025645,0.079178
0.0026227,0.080867
0.0026797,0.082608
0.0027393,0.084379
0.0028017,0.086184
0.0028639,0.088057
0.0029298,0.089953
0.0029953,0.091878
0.0030648,0.093864
0.003135,0.095881
0.0032061,0.097924
0.0032786,0.10002
0.0033544,0.10218
0.0034312,0.10438
0.0035091,0.10666
0.0035886,0.10898
0.00367,0.11133
0.0037548,0.11374
0.0038418,0.1162
0.0039317,0.11871
0.0040231,0.12125
0.004118,0.12383
0.0042142,0.12653
0.0043139,0.12925
0.0044164,0.132
0.0045215,0.13483
0.0046263,0.13773
0.0047366,0.14069
0.004852,0.14366
0.00497,0.14676
0.0050905,0.14989
0.0052143,0.1531
0.0053396,0.15634
0.0054695,0.15963
0.0056025,0.163
0.0057403,0.16648
0.0058789,0.17
0.0060233,0.17362
0.0061707,0.17731
0.0063226,0.18107
0.0064801,0.18489
0.0066406,0.18879
0.0068089,0.19279
0.0069808,0.19683
0.0071586,0.20096
0.0073404,0.20519
0.0075258,0.20948
0.0077171,0.21387
0.0079149,0.21833
0.008118,0.22285
0.0083265,0.22747
0.0085414,0.2322
0.0087609,0.23701
0.0089908,0.24189
0.0092288,0.24685
0.0094703,0.25191
0.0097179,0.25703
0.0099755,0.26226
0.010241,0.26757
0.010512,0.27296
0.010793,0.27845
0.011082,0.28402
0.011379,0.28971
0.011686,0.2955
0.012006,0.3014
0.012338,0.30743
0.012674,0.31351
0.013024,0.31969
0.013382,0.32597
0.013754,0.33235
0.014136,0.33881
0.014534,0.34539
0.014939,0.35204
0.015359,0.35874
0.015797,0.36561
0.016245,0.37252
0.016712,0.37951
0.017193,0.38664
0.017694,0.39379
0.018202,0.40109
0.018734,0.4085
0.019281,0.41601
0.019849,0.42357
0.020439,0.43118
0.021054,0.43887
0.021679,0.4467
0.022331,0.45456
0.023006,0.46252
0.023703,0.47058
0.024429,0.4787
0.025178,0.48691
0.025955,0.49516
0.026767,0.50346
0.027605,0.51188
0.028476,0.52026
0.029376,0.52873
0.03031,0.53732
0.031283,0.54595
0.032297,0.55464
0.03334,0.5634
0.03443,0.57217
0.035569,0.58092
0.03675,0.58973
0.037979,0.5986
0.039256,0.60741
0.040588,0.61628
0.04198,0.62515
0.043423,0.63401
0.044931,0.6429
0.046507,0.65177
0.048154,0.66068
0.049863,0.66958
0.051656,0.67842
0.053533,0.68726
0.055487,0.69606
0.057539,0.7048
0.059686,0.71352
0.061947,0.72224
0.064311,0.73091
0.066797,0.73956
0.069415,0.74812
0.072159,0.75662
0.075046,0.76505
0.078088,0.77352
0.081314,0.78189
0.084744,0.79022
0.088367,0.79844
0.092225,0.80659
0.096322,0.81471
0.10068,0.82274
0.10536,0.83075
0.11035,0.83856
0.11571,0.84635
0.12145,0.85416
0.12765,0.86179
0.13436,0.86936
0.14166,0.87684
0.14959,0.88421
0.15829,0.89153
0.16785,0.89878
0.17846,0.90595
0.19031,0.91306
0.20363,0.92019
0.21879,0.92725
0.23628,0.93428
0.25675,0.9414
0.28131,0.94862
0.31174,0.95613
0.35135,0.96407
0.40778,0.97279
0.50931,0.98352
1,1


==> images/datFiles/HRFHV.dat <==
0,0
0,7.8728e-07
0,9.6223e-07
0,1.2247e-06
0,1.5746e-06
0,1.7495e-06
0,1.837e-06
0,2.0119e-06
0,2.1869e-06
0,2.3618e-06
0,2.7992e-06
0,2.8867e-06
0,3.0616e-06
0,3.3241e-06
0,3.674e-06
0,4.0239e-06
0,4.1988e-06
0,4.6362e-06
0,4.8986e-06
0,5.1611e-06
0,5.336e-06
0,5.511e-06
0,5.5984e-06
0,5.9483e-06
0,6.1233e-06
0,6.2108e-06
0,6.2982e-06
0,6.4732e-06
0,6.6481e-06
0,6.9106e-06
0,7.0855e-06
0,7.4354e-06
0,7.6104e-06
0,7.9603e-06
0,8.0477e-06
0,8.1352e-06
0,8.5726e-06
0,9.0974e-06
0,9.5348e-06
0,9.9722e-06
0,1.0322e-05
0,1.0672e-05
0,1.0847e-05
0,1.1022e-05
0,1.1372e-05
0,1.1459e-05
0,1.1547e-05
0,1.1809e-05
0,1.2159e-05
0,1.2334e-05
0,1.2596e-05
0,1.2684e-05
0,1.2771e-05
0,1.2946e-05
0,1.3384e-05
0,1.3996e-05
0,1.4433e-05
0,1.4696e-05
0,1.4958e-05
0,1.5221e-05
0,1.5658e-05
0,1.6095e-05
0,1.6708e-05
0,1.6883e-05
0,1.732e-05
0,1.7583e-05
0,1.7845e-05
0,1.8195e-05
0,1.8545e-05
0,1.942e-05
0,1.9857e-05
0,2.0294e-05
0,2.0819e-05
0,2.1694e-05
0,2.2044e-05
0,2.2831e-05
0,2.2919e-05
0,2.3443e-05
0,2.3968e-05
0,2.4406e-05
0,2.5105e-05
0,2.5193e-05
0,2.5805e-05
0,2.6068e-05
0,2.738e-05
0,2.808e-05
0,2.8604e-05
0,2.9304e-05
0,3.0179e-05
0,3.0529e-05
0,3.0966e-05
0,3.1754e-05
0,3.2541e-05
0,3.2978e-05
0,3.394e-05
0,3.4815e-05
0,3.5603e-05
0,3.604e-05
0,3.6652e-05
0,3.7177e-05
0,3.7964e-05
0,3.8489e-05
0,3.9364e-05
0,4.0501e-05
0,4.1376e-05
0,4.1726e-05
0,4.2513e-05
0,4.3038e-05
0,4.4e-05
0,4.4612e-05
0,4.505e-05
0,4.575e-05
0,4.6449e-05
0,4.7062e-05
0,4.8112e-05
0,4.9336e-05
0,5.0561e-05
0,5.1348e-05
0,5.2223e-05
0,5.301e-05
0,5.3885e-05
0,5.441e-05
0,5.511e-05
0,5.5984e-05
0,5.6859e-05
0,5.8084e-05
0,5.9133e-05
0,6.0008e-05
0,6.0446e-05
0,6.1145e-05
0,6.2457e-05
0,6.3332e-05
0,6.412e-05
0,6.5257e-05
0,6.5782e-05
0,6.6569e-05
0,6.7356e-05
0,6.8318e-05
0,6.9368e-05
0,7.0243e-05
0,7.138e-05
0,7.2517e-05
0,7.3392e-05
0,7.4617e-05
0,7.6104e-05
0,7.7066e-05
0,7.8116e-05
0,7.9253e-05
0,8.0302e-05
0,8.179e-05
0,8.2052e-05
0,8.2402e-05
0,8.3277e-05
0,8.4501e-05
0,8.5376e-05
0,8.6076e-05
0,8.7475e-05
0,8.8875e-05
0,8.9662e-05
0,9.045e-05
0,9.2024e-05
0,9.3074e-05
0,9.4386e-05
0,9.5698e-05
0,9.6748e-05
0,9.771e-05
0,9.841e-05
0,9.9635e-05
0,0.00010086
0,0.00010278
0,0.00010401
0,0.00010488
0,0.00010602
0,0.00010724
0,0.00010882
0,0.00011004
0,0.00011171
0,0.00011346
0,0.00011512
0,0.0001173
0,0.00011888
0,0.00012045
0,0.00012177
0,0.00012369
0,0.00012526
0,0.00012693
0,0.00012859
0,0.00012981
8.9808e-09,0.00013148
8.9808e-09,0.00013314
8.9808e-09,0.00013541
8.9808e-09,0.00013725
8.9808e-09,0.00013917
8.9808e-09,0.00014162
8.9808e-09,0.00014363
8.9808e-09,0.00014512
8.9808e-09,0.0001467
8.9808e-09,0.00014801
8.9808e-09,0.00014897
8.9808e-09,0.00015116
8.9808e-09,0.00015317
8.9808e-09,0.00015501
8.9808e-09,0.00015658
8.9808e-09,0.00015903
8.9808e-09,0.00016113
8.9808e-09,0.00016323
8.9808e-09,0.00016463
8.9808e-09,0.00016682
8.9808e-09,0.00016857
8.9808e-09,0.00017023
8.9808e-09,0.0001725
8.9808e-09,0.00017495
8.9808e-09,0.00017731
8.9808e-09,0.00017967
8.9808e-09,0.00018195
8.9808e-09,0.0001844
8.9808e-09,0.00018606
8.9808e-09,0.00018851
8.9808e-09,0.00019078
8.9808e-09,0.0001928
8.9808e-09,0.0001949
8.9808e-09,0.00019778
8.9808e-09,0.00019988
8.9808e-09,0.00020251
8.9808e-09,0.00020434
8.9808e-09,0.00020688
8.9808e-09,0.00020933
8.9808e-09,0.00021169
8.9808e-09,0.00021353
8.9808e-09,0.00021571
8.9808e-09,0.00021773
8.9808e-09,0.00022044
8.9808e-09,0.00022332
1.7962e-08,0.00022569
1.7962e-08,0.00022866
1.7962e-08,0.00023137
1.7962e-08,0.00023487
1.7962e-08,0.00023846
1.7962e-08,0.00024169
1.7962e-08,0.00024511
1.7962e-08,0.00024799
1.7962e-08,0.00025097
1.7962e-08,0.00025368
1.7962e-08,0.00025622
1.7962e-08,0.00025901
2.6942e-08,0.00026138
2.6942e-08,0.00026409
2.6942e-08,0.00026706
2.6942e-08,0.00027012
2.6942e-08,0.00027459
2.6942e-08,0.00027791
2.6942e-08,0.0002801
2.6942e-08,0.00028342
2.6942e-08,0.00028666
2.6942e-08,0.00028928
2.6942e-08,0.00029374
2.6942e-08,0.00029707
2.6942e-08,0.00029987
2.6942e-08,0.00030319
2.6942e-08,0.00030625
2.6942e-08,0.00030923
2.6942e-08,0.0003129
2.6942e-08,0.00031622
3.5923e-08,0.00031955
3.5923e-08,0.00032278
3.5923e-08,0.00032707
3.5923e-08,0.00033162
3.5923e-08,0.00033486
3.5923e-08,0.00033757
3.5923e-08,0.00034115
3.5923e-08,0.00034413
3.5923e-08,0.00034885
3.5923e-08,0.00035288
3.5923e-08,0.00035699
3.5923e-08,0.00035987
3.5923e-08,0.00036407
3.5923e-08,0.00036897
3.5923e-08,0.00037273
4.4904e-08,0.00037719
4.4904e-08,0.00038218
4.4904e-08,0.00038594
4.4904e-08,0.00039014
4.4904e-08,0.00039521
4.4904e-08,0.00039898
4.4904e-08,0.00040414
4.4904e-08,0.00040729
4.4904e-08,0.00041113
4.4904e-08,0.00041621
4.4904e-08,0.00042102
4.4904e-08,0.00042522
4.4904e-08,0.00043038
5.3885e-08,0.00043519
6.2866e-08,0.00044105
6.2866e-08,0.00044543
6.2866e-08,0.00045059
6.2866e-08,0.0004554
6.2866e-08,0.00046126
6.2866e-08,0.00046633
7.1847e-08,0.00047228
7.1847e-08,0.00047709
7.1847e-08,0.00048304
7.1847e-08,0.0004882
7.1847e-08,0.00049511
7.1847e-08,0.00050071
7.1847e-08,0.00050683
7.1847e-08,0.00051287
7.1847e-08,0.00051733
7.1847e-08,0.00052398
7.1847e-08,0.00053028
7.1847e-08,0.00053587
7.1847e-08,0.00054349
7.1847e-08,0.0005511
7.1847e-08,0.00055766
7.1847e-08,0.00056439
7.1847e-08,0.0005706
7.1847e-08,0.00057611
7.1847e-08,0.00058241
7.1847e-08,0.00058932
8.0827e-08,0.00059623
8.0827e-08,0.00060297
8.0827e-08,0.00061014
8.0827e-08,0.00061679
8.0827e-08,0.00062204
8.0827e-08,0.0006293
8.9808e-08,0.00063945
8.9808e-08,0.00064548
8.9808e-08,0.00065239
9.8789e-08,0.00066079
9.8789e-08,0.0006691
9.8789e-08,0.00067846
9.8789e-08,0.00068799
9.8789e-08,0.000697
9.8789e-08,0.00070776
9.8789e-08,0.00071607
9.8789e-08,0.00072578
1.0777e-07,0.00073436
1.0777e-07,0.0007438
1.1675e-07,0.00075378
1.2573e-07,0.00076445
1.2573e-07,0.00077258
1.2573e-07,0.00078072
1.2573e-07,0.00079017
1.2573e-07,0.00080066
1.2573e-07,0.00081195
1.2573e-07,0.00082236
1.2573e-07,0.0008325
1.2573e-07,0.00084344
1.2573e-07,0.00085332
1.3471e-07,0.00086592
1.3471e-07,0.00087615
1.3471e-07,0.00088481
1.4369e-07,0.00089531
1.4369e-07,0.00090563
1.4369e-07,0.00091753
1.6165e-07,0.00092803
1.7064e-07,0.00094071
1.7962e-07,0.00095191
2.0656e-07,0.0009631
2.0656e-07,0.00097518
2.1554e-07,0.00098804
2.1554e-07,0.00099993
2.1554e-07,0.0010113
2.1554e-07,0.0010229
2.335e-07,0.0010369
2.335e-07,0.0010482
2.335e-07,0.0010611
2.335e-07,0.0010738
2.335e-07,0.0010864
2.335e-07,0.0010992
2.4248e-07,0.0011123
2.5146e-07,0.001125
2.5146e-07,0.0011395
2.5146e-07,0.0011528
2.6044e-07,0.0011668
2.6044e-07,0.0011814
2.6044e-07,0.0011964
2.6044e-07,0.0012097
2.6942e-07,0.0012241
2.7841e-07,0.0012385
2.8739e-07,0.0012531
2.9637e-07,0.001268
2.9637e-07,0.0012835
3.1433e-07,0.0012973
3.1433e-07,0.0013148
3.2331e-07,0.0013298
3.3229e-07,0.0013474
3.5025e-07,0.0013609
3.5025e-07,0.0013765
3.5923e-07,0.0013922
3.6821e-07,0.0014085
3.7719e-07,0.0014238
3.8618e-07,0.0014405
3.9516e-07,0.0014579
3.9516e-07,0.001472
3.9516e-07,0.0014876
4.0414e-07,0.001501
4.221e-07,0.0015174
4.221e-07,0.0015355
4.221e-07,0.0015516
4.221e-07,0.0015683
4.221e-07,0.001586
4.3108e-07,0.0016058
4.4006e-07,0.0016228
4.4904e-07,0.0016414
4.5802e-07,0.001657
4.7598e-07,0.001674
4.8496e-07,0.0016954
5.0293e-07,0.0017149
5.1191e-07,0.0017346
5.2089e-07,0.0017541
5.2987e-07,0.0017731
5.2987e-07,0.0017931
5.3885e-07,0.0018106
5.3885e-07,0.0018281
5.5681e-07,0.0018504
5.5681e-07,0.0018742
5.5681e-07,0.0018938
5.6579e-07,0.0019168
5.8375e-07,0.0019386
6.0172e-07,0.0019615
6.107e-07,0.0019837
6.1968e-07,0.0020039
6.1968e-07,0.0020286
6.1968e-07,0.0020502
6.1968e-07,0.0020758
6.1968e-07,0.0020977
6.3764e-07,0.0021255
6.4662e-07,0.0021514
6.556e-07,0.0021745
6.6458e-07,0.0022023
6.8254e-07,0.0022279
7.0948e-07,0.0022521
7.1847e-07,0.0022776
7.1847e-07,0.0023053
7.3643e-07,0.0023303
7.5439e-07,0.0023588
7.8133e-07,0.0023872
8.0827e-07,0.0024155
8.0827e-07,0.002445
8.2624e-07,0.0024741
8.2624e-07,0.0025032
8.442e-07,0.0025317
8.6216e-07,0.0025615
8.7114e-07,0.0025915
8.8012e-07,0.0026218
9.1604e-07,0.0026514
9.4299e-07,0.0026816
9.6095e-07,0.0027135
1.0148e-06,0.0027451
1.0508e-06,0.0027764
1.0867e-06,0.0028102
1.1226e-06,0.0028457
1.1316e-06,0.0028787
1.1675e-06,0.0029112
1.1944e-06,0.0029442
1.2214e-06,0.0029806
1.2663e-06,0.0030183
1.2932e-06,0.0030527
1.3112e-06,0.0030846
1.3561e-06,0.0031246
1.392e-06,0.0031602
1.4639e-06,0.0031995
1.4998e-06,0.0032356
1.5537e-06,0.0032726
1.6165e-06,0.0033137
1.6435e-06,0.0033549
1.6884e-06,0.0033947
1.7692e-06,0.0034351
1.8411e-06,0.0034745
1.868e-06,0.0035143
1.895e-06,0.0035568
1.9219e-06,0.0035966
1.9399e-06,0.0036389
1.9668e-06,0.003687
2.0117e-06,0.0037314
2.0386e-06,0.0037776
2.0656e-06,0.0038258
2.1015e-06,0.0038725
2.1285e-06,0.0039172
2.1734e-06,0.0039642
2.1913e-06,0.0040079
2.2362e-06,0.0040539
2.2452e-06,0.0040997
2.2632e-06,0.0041478
2.2901e-06,0.004196
2.2991e-06,0.0042438
2.3171e-06,0.0042928
2.335e-06,0.0043424
2.344e-06,0.0043934
2.3709e-06,0.004448
2.4248e-06,0.0045001
2.4787e-06,0.0045537
2.5056e-06,0.0046017
2.5506e-06,0.0046569
2.5595e-06,0.0047128
2.5865e-06,0.0047665
2.6314e-06,0.0048209
2.6493e-06,0.0048769
2.7122e-06,0.0049354
2.7481e-06,0.0049926
2.7751e-06,0.0050495
2.8379e-06,0.005112
2.8918e-06,0.0051713
2.9457e-06,0.0052339
3.0176e-06,0.0052954
3.0445e-06,0.0053551
3.0804e-06,0.0054136
3.1343e-06,0.0054749
3.1702e-06,0.0055373
3.2062e-06,0.0055986
3.2421e-06,0.005661
3.26e-06,0.0057264
3.3409e-06,0.005792
3.4666e-06,0.0058589
3.5295e-06,0.0059245
3.5744e-06,0.0059956
3.6372e-06,0.0060651
3.6642e-06,0.0061333
3.7001e-06,0.0062026
3.7899e-06,0.0062768
3.8528e-06,0.0063495
3.9156e-06,0.0064225
3.9875e-06,0.006498
4.0054e-06,0.0065734
4.0504e-06,0.0066497
4.1042e-06,0.006728
4.221e-06,0.0068046
4.2569e-06,0.0068791
4.3198e-06,0.0069544
4.4275e-06,0.0070369
4.4814e-06,0.007114
4.5443e-06,0.0071992
4.6341e-06,0.0072839
4.7149e-06,0.0073674
4.8227e-06,0.0074519
4.9035e-06,0.007536
4.9754e-06,0.0076197
5.0652e-06,0.0077056
5.137e-06,0.0077924
5.2089e-06,0.0078811
5.2538e-06,0.0079674
5.3166e-06,0.0080612
5.3975e-06,0.0081554
5.4334e-06,0.0082523
5.5322e-06,0.0083453
5.604e-06,0.0084444
5.6849e-06,0.0085421
5.7836e-06,0.0086372
5.8645e-06,0.0087324
5.9184e-06,0.0088345
6.0441e-06,0.0089335
6.107e-06,0.0090334
6.1698e-06,0.0091309
6.3045e-06,0.0092289
6.4123e-06,0.0093312
6.4931e-06,0.0094441
6.547e-06,0.0095525
6.6278e-06,0.0096636
6.7715e-06,0.0097714
6.8883e-06,0.0098803
6.9781e-06,0.0099962
7.032e-06,0.010116
7.1398e-06,0.010231
7.2296e-06,0.010345
7.3284e-06,0.010461
7.4271e-06,0.010587
7.5708e-06,0.010708
7.6427e-06,0.01083
7.7235e-06,0.010953
7.8223e-06,0.01108
7.9031e-06,0.01121
7.957e-06,0.011343
8.0558e-06,0.011473
8.1905e-06,0.011608
8.2803e-06,0.011734
8.3971e-06,0.011873
8.451e-06,0.012004
8.5587e-06,0.012143
8.6396e-06,0.012288
8.7383e-06,0.012429
8.909e-06,0.012577
8.9898e-06,0.01272
9.1066e-06,0.012867
9.2053e-06,0.013012
9.3131e-06,0.013163
9.4209e-06,0.013317
9.5466e-06,0.013465
9.6993e-06,0.013625
9.8789e-06,0.013775
9.9777e-06,0.013932
1.0112e-05,0.01409
1.0184e-05,0.014245
1.0355e-05,0.01441
1.0445e-05,0.014571
1.057e-05,0.014735
1.0696e-05,0.014897
1.084e-05,0.015078
1.0966e-05,0.015245
1.1091e-05,0.015421
1.1325e-05,0.015594
1.1495e-05,0.015774
1.1567e-05,0.015955
1.1738e-05,0.016135
1.1846e-05,0.016323
1.2007e-05,0.016512
1.2205e-05,0.016702
1.234e-05,0.016891
1.2546e-05,0.017089
1.2672e-05,0.017294
1.2887e-05,0.0175
1.304e-05,0.017705
1.3238e-05,0.017911
1.3453e-05,0.018118
1.3615e-05,0.018333
1.3821e-05,0.018545
1.3965e-05,0.01876
1.4163e-05,0.018978
1.4333e-05,0.019205
1.4459e-05,0.019428
1.4648e-05,0.019655
1.4809e-05,0.019887
1.4998e-05,0.020119
1.5178e-05,0.020349
1.5402e-05,0.020588
1.5654e-05,0.020826
1.5815e-05,0.021072
1.6058e-05,0.02132
1.6273e-05,0.021576
1.6561e-05,0.02183
1.6776e-05,0.022076
1.701e-05,0.022336
1.7135e-05,0.022592
1.7405e-05,0.022858
1.7638e-05,0.023128
1.7836e-05,0.023395
1.8087e-05,0.023667
1.8321e-05,0.023944
1.8509e-05,0.024226
1.8725e-05,0.024507
1.8967e-05,0.024786
1.9255e-05,0.025079
1.9506e-05,0.025374
1.9722e-05,0.025677
2.0162e-05,0.025978
2.0503e-05,0.026287
2.0764e-05,0.026599
2.1168e-05,0.026918
2.1509e-05,0.027229
2.1787e-05,0.027558
2.2093e-05,0.027882
2.2614e-05,0.028218
2.2955e-05,0.028547
2.335e-05,0.028894
2.3763e-05,0.029241
2.4167e-05,0.029591
2.4527e-05,0.029931
2.4985e-05,0.030282
2.5299e-05,0.030643
2.5613e-05,0.030993
2.6053e-05,0.031363
2.635e-05,0.03173
2.6736e-05,0.032106
2.7104e-05,0.032484
2.7508e-05,0.032875
2.7805e-05,0.033263
2.8209e-05,0.033656
2.8649e-05,0.034054
2.9143e-05,0.034464
2.9565e-05,0.034878
2.9969e-05,0.035295
3.0508e-05,0.035723
3.1047e-05,0.03615
3.1586e-05,0.036586
3.2062e-05,0.037016
3.2654e-05,0.037456
3.3328e-05,0.037908
3.3849e-05,0.038359
3.4397e-05,0.038829
3.4962e-05,0.039286
3.5537e-05,0.039762
3.6103e-05,0.04024
3.6615e-05,0.040733
3.7181e-05,0.041226
3.7737e-05,0.041716
3.8357e-05,0.042227
3.8986e-05,0.04274
3.9794e-05,0.043251
4.0468e-05,0.043764
4.1168e-05,0.044287
4.2003e-05,0.044813
4.283e-05,0.04536
4.3494e-05,0.045915
4.4302e-05,0.046486
4.5012e-05,0.04706
4.5694e-05,0.047631
4.6449e-05,0.048212
4.7221e-05,0.048808
4.8083e-05,0.0494
4.8838e-05,0.050001
4.9745e-05,0.050594
5.0508e-05,0.051209
5.1397e-05,0.051841
5.2367e-05,0.052469
5.3292e-05,0.053108
5.4208e-05,0.05374
5.5295e-05,0.054409
5.6238e-05,0.05508
5.7145e-05,0.055747
5.8079e-05,0.056425
5.9175e-05,0.057113
6.0145e-05,0.057815
6.1222e-05,0.058524
6.2408e-05,0.059252
6.3324e-05,0.059984
6.4419e-05,0.060725
6.5533e-05,0.061477
6.6638e-05,0.062236
6.7877e-05,0.062989
6.9045e-05,0.063752
7.0455e-05,0.064524
7.1694e-05,0.065303
7.3005e-05,0.066119
7.437e-05,0.066951
7.5619e-05,0.067783
7.7029e-05,0.068624
7.8331e-05,0.069477
7.9813e-05,0.07033
8.1528e-05,0.071191
8.31e-05,0.072083
8.4608e-05,0.072978
8.6198e-05,0.07387
8.7985e-05,0.074775
8.9638e-05,0.075693
9.1263e-05,0.076632
9.3275e-05,0.077571
9.5206e-05,0.07851
9.7262e-05,0.079477
9.9041e-05,0.08047
0.00010103,0.081466
0.00010289,0.082461
0.00010508,0.083472
0.0001071,0.084508
0.00010954,0.085564
0.00011187,0.086607
0.00011398,0.087673
0.00011636,0.088746
0.00011832,0.08984
0.00012069,0.09097
0.00012315,0.092074
0.00012565,0.093205
0.00012852,0.09434
0.00013114,0.095514
0.00013386,0.096708
0.00013666,0.097885
0.00013936,0.09909
0.00014265,0.10032
0.00014546,0.10156
0.00014813,0.1028
0.00015145,0.10407
0.00015459,0.10533
0.00015799,0.10663
0.00016153,0.10795
0.00016481,0.1093
0.00016875,0.11065
0.00017214,0.11204
0.00017559,0.11344
0.00017927,0.11484
0.00018299,0.11626
0.00018693,0.11771
0.00019084,0.11917
0.00019507,0.12064
0.00019942,0.12214
0.00020324,0.12365
0.00020777,0.12521
0.00021234,0.12676
0.00021717,0.12835
0.00022221,0.12996
0.00022728,0.13156
0.00023244,0.1332
0.00023797,0.13485
0.00024374,0.13654
0.0002494,0.13825
0.00025532,0.13997
0.00026124,0.14171
0.00026731,0.14348
0.00027384,0.14527
0.00028052,0.14711
0.00028714,0.14894
0.00029425,0.1508
0.00030125,0.15267
0.00030859,0.15458
0.00031599,0.15651
0.00032407,0.15847
0.00033181,0.16044
0.00034053,0.16244
0.00034951,0.16448
0.00035823,0.16654
0.00036732,0.16862
0.00037666,0.17075
0.00038674,0.17289
0.00039658,0.17504
0.00040704,0.17724
0.00041822,0.17947
0.00042965,0.18172
0.00044116,0.18402
0.00045327,0.18635
0.00046507,0.18872
0.00047763,0.19109
0.00049102,0.19349
0.00050483,0.19593
0.00051915,0.19841
0.00053473,0.20093
0.00055005,0.20345
0.00056601,0.206
0.00058233,0.20858
0.00059918,0.21121
0.00061617,0.21389
0.00063498,0.21661
0.00065356,0.21933
0.00067334,0.22212
0.00069448,0.22491
0.00071601,0.22775
0.00073839,0.23065
0.00076208,0.23353
0.00078668,0.23648
0.000812,0.23945
0.00083824,0.24246
0.00086409,0.24545
0.00089351,0.24853
0.00092312,0.25165
0.00095393,0.25483
0.00098616,0.25804
0.0010194,0.26127
0.0010538,0.26455
0.0010901,0.26784
0.0011284,0.27119
0.0011695,0.27456
0.0012116,0.27799
0.0012571,0.28142
0.0013033,0.28491
0.0013517,0.28842
0.0014026,0.29199
0.0014558,0.29557
0.0015121,0.2992
0.0015721,0.30287
0.0016334,0.30661
0.0016969,0.31035
0.0017666,0.31413
0.0018402,0.31796
0.0019179,0.32183
0.0019999,0.32573
0.0020875,0.3297
0.00218,0.33366
0.0022799,0.33767
0.0023847,0.34171
0.002493,0.34577
0.0026122,0.34992
0.0027385,0.3541
0.0028746,0.35829
0.0030178,0.36254
0.0031729,0.36685
0.0033361,0.37115
0.0035131,0.37552
0.0037017,0.37991
0.0039018,0.38436
0.0041171,0.38888
0.0043513,0.39347
0.0046002,0.39805
0.0048674,0.40266
0.0051517,0.40733
0.0054596,0.41206
0.0057927,0.41681
0.0061477,0.42158
0.0065289,0.4264
0.0069355,0.43127
0.0073683,0.43617
0.0078373,0.44114
0.0083399,0.4461
0.0088718,0.45107
0.0094422,0.4561
0.010051,0.46115
0.010703,0.46624
0.011397,0.47135
0.012141,0.47651
0.012929,0.48173
0.013761,0.48696
0.014655,0.49227
0.015599,0.49757
0.016598,0.50291
0.017654,0.5083
0.018775,0.5137
0.019944,0.51911
0.021188,0.52455
0.022507,0.52999
0.023889,0.53551
0.025345,0.54107
0.026874,0.54666
0.028477,0.55227
0.030158,0.55795
0.031921,0.56363
0.033774,0.56935
0.035706,0.57507
0.037743,0.58085
0.039864,0.58663
0.042088,0.59247
0.044409,0.59836
0.046832,0.60424
0.049352,0.61015
0.051978,0.61611
0.054711,0.62209
0.057554,0.62816
0.060509,0.63417
0.063575,0.64025
0.06676,0.64633
0.070067,0.65248
0.073494,0.65862
0.077039,0.66476
0.080707,0.67094
0.08451,0.67717
0.088451,0.68337
0.092524,0.68963
0.096731,0.69592
0.10107,0.70216
0.10557,0.70844
0.11023,0.71472
0.11503,0.72102
0.12,0.72729
0.12513,0.73353
0.13044,0.7398
0.13596,0.74608
0.14167,0.75236
0.14761,0.75855
0.15379,0.76473
0.16022,0.77084
0.16691,0.77698
0.17392,0.78306
0.18122,0.78908
0.18887,0.79502
0.19687,0.8009
0.20524,0.80677
0.21401,0.81257
0.22318,0.81828
0.23277,0.82391
0.24279,0.82946
0.25323,0.83497
0.26413,0.84037
0.27542,0.84574
0.28712,0.85094
0.2992,0.85614
0.31165,0.86121
0.32439,0.86621
0.3374,0.87113
0.35063,0.87601
0.36402,0.88082
0.3776,0.88552
0.39129,0.89014
0.40509,0.89471
0.41889,0.89919
0.43274,0.90365
0.44655,0.90799
0.46035,0.91228
0.47413,0.91647
0.48786,0.92054
0.50153,0.92451
0.51516,0.92835
0.52878,0.93207
0.54241,0.93572
0.55603,0.93919
0.56966,0.94249
0.58328,0.94571
0.59687,0.94882
0.6104,0.95177
0.62384,0.95456
0.63712,0.9572
0.65021,0.95968
0.663,0.96205
0.67543,0.96423
0.68745,0.9663
0.69902,0.96821
0.71004,0.96999
0.72052,0.97166
0.73038,0.97322
0.73959,0.97464
0.74815,0.97596
0.75601,0.97717
0.76321,0.97827
0.76976,0.97927
0.77566,0.98018
0.78095,0.98099
0.78565,0.9817
0.78978,0.98234
0.79339,0.98293
0.79653,0.98345
0.79923,0.98392
0.80158,0.98438
0.80366,0.98484
0.80565,0.98533
0.80766,0.9858
1,1


==> images/datFiles/HRFHZ.dat <==
0,0
0,4.3738e-07
0,6.1233e-07
0,7.8728e-07
0,8.7475e-07
0,1.0497e-06
0,1.2247e-06
0,1.3121e-06
0,1.4871e-06
0,1.837e-06
0,1.9245e-06
0,2.1869e-06
0,2.3618e-06
0,2.6243e-06
0,2.7117e-06
0,2.9742e-06
0,3.0616e-06
0,3.5865e-06
0,3.8489e-06
0,4.1113e-06
0,4.1988e-06
0,4.2863e-06
0,4.4612e-06
0,4.8986e-06
0,5.0736e-06
0,5.511e-06
0,5.7734e-06
0,6.1233e-06
0,6.4732e-06
0,6.998e-06
0,7.3479e-06
0,7.9603e-06
0,8.4851e-06
0,8.6601e-06
0,9.0974e-06
0,9.6223e-06
0,9.9722e-06
0,1.0585e-05
0,1.1022e-05
0,1.1459e-05
0,1.1634e-05
0,1.2334e-05
0,1.3121e-05
0,1.3384e-05
0,1.3996e-05
0,1.4871e-05
0,1.5746e-05
0,1.5833e-05
0,1.6533e-05
0,1.6708e-05
0,1.7408e-05
0,1.802e-05
0,1.872e-05
0,1.942e-05
0,1.9857e-05
0,2.0119e-05
0,2.0382e-05
0,2.0819e-05
0,2.1082e-05
0,2.1257e-05
0,2.1694e-05
0,2.1781e-05
0,2.2656e-05
0,2.2919e-05
0,2.3268e-05
0,2.4406e-05
0,2.4843e-05
0,2.5368e-05
0,2.563e-05
0,2.6505e-05
0,2.7292e-05
0,2.7555e-05
0,2.8342e-05
0,2.843e-05
0,2.9042e-05
0,2.9917e-05
0,3.0092e-05
0,3.1316e-05
0,3.1491e-05
0,3.2191e-05
0,3.3241e-05
0,3.3591e-05
0,3.4815e-05
0,3.5253e-05
0,3.5515e-05
0,3.6652e-05
0,3.7265e-05
0,3.7702e-05
0,3.8314e-05
0,3.9276e-05
0,3.9889e-05
0,4.0414e-05
0,4.0501e-05
0,4.1463e-05
0,4.3388e-05
0,4.3563e-05
0,4.4e-05
0,4.5137e-05
0,4.6012e-05
0,4.6712e-05
0,4.8112e-05
0,4.8374e-05
0,4.9074e-05
0,5.0211e-05
0,5.0473e-05
0,5.1785e-05
0,5.2923e-05
0,5.406e-05
0,5.4672e-05
0,5.6072e-05
0,5.6509e-05
0,5.6947e-05
0,5.8346e-05
0,5.8871e-05
0,5.8958e-05
0,6.0708e-05
0,6.097e-05
0,6.1408e-05
0,6.237e-05
0,6.3595e-05
0,6.4382e-05
0,6.4732e-05
0,6.5694e-05
0,6.5869e-05
0,6.6569e-05
0,6.7531e-05
0,6.8318e-05
0,6.9368e-05
0,6.9893e-05
0,7.1467e-05
0,7.243e-05
0,7.4179e-05
0,7.4792e-05
0,7.5141e-05
0,7.6716e-05
0,7.7766e-05
0,7.9428e-05
0,8.004e-05
0,8.1002e-05
0,8.3102e-05
0,8.3539e-05
0,8.4064e-05
0,8.6338e-05
0,8.6513e-05
0,8.7301e-05
0,8.975e-05
0,9.0974e-05
0,9.1324e-05
0,9.2199e-05
0,9.3686e-05
0,9.4736e-05
0,9.6223e-05
0,9.8847e-05
0,0.00010068
0,0.00010138
0,0.00010436
0,0.00010506
0,0.0001069
0,0.00010742
0,0.00011144
0,0.00011267
0,0.00011372
0,0.00011678
0,0.00011792
0,0.0001194
0,0.00012352
0,0.00012518
0,0.0001257
0,0.00013104
0,0.00013191
0,0.00013323
0,0.00013436
0,0.00013812
0,0.00014005
0,0.00014075
0,0.00014442
0,0.00014617
0,0.00014713
0,0.00015369
0,0.00015439
0,0.00015614
0,0.00015649
0,0.00016192
0,0.00016253
0,0.00016419
0,0.00016918
0,0.00017049
0,0.00017233
0,0.00017723
0,0.00018002
0,0.00018055
0,0.00018256
0,0.00018685
0,0.00018938
0,0.0001914
0,0.00019769
0,0.00020137
0,0.00020163
8.9808e-09,0.00020977
8.9808e-09,0.0002102
8.9808e-09,0.00021178
8.9808e-09,0.00021869
8.9808e-09,0.00022088
8.9808e-09,0.0002221
8.9808e-09,0.00022402
8.9808e-09,0.00023032
8.9808e-09,0.00023111
8.9808e-09,0.00023251
8.9808e-09,0.00023881
8.9808e-09,0.00024169
8.9808e-09,0.00024231
8.9808e-09,0.00025105
8.9808e-09,0.00025245
8.9808e-09,0.00025438
8.9808e-09,0.00025587
8.9808e-09,0.0002626
8.9808e-09,0.00026356
8.9808e-09,0.00026575
8.9808e-09,0.00027126
8.9808e-09,0.00027327
8.9808e-09,0.00027415
8.9808e-09,0.00028053
8.9808e-09,0.00028351
8.9808e-09,0.00028561
8.9808e-09,0.00028744
8.9808e-09,0.00029269
8.9808e-09,0.00029497
8.9808e-09,0.00029663
8.9808e-09,0.00030249
8.9808e-09,0.00030406
8.9808e-09,0.00030538
8.9808e-09,0.00031185
8.9808e-09,0.00031552
8.9808e-09,0.0003164
8.9808e-09,0.00032252
8.9808e-09,0.00032515
8.9808e-09,0.00032611
8.9808e-09,0.00032838
8.9808e-09,0.00033407
8.9808e-09,0.00033512
8.9808e-09,0.00033827
8.9808e-09,0.00034562
8.9808e-09,0.00034693
8.9808e-09,0.00034903
8.9808e-09,0.0003541
8.9808e-09,0.00035655
8.9808e-09,0.0003576
8.9808e-09,0.00036022
8.9808e-09,0.00036617
8.9808e-09,0.00036757
1.7962e-08,0.00037116
1.7962e-08,0.00037702
1.7962e-08,0.00037938
1.7962e-08,0.00038087
1.7962e-08,0.0003897
1.7962e-08,0.0003904
1.7962e-08,0.0003932
1.7962e-08,0.00039416
1.7962e-08,0.00040274
1.7962e-08,0.00040414
1.7962e-08,0.00040702
1.7962e-08,0.00041542
1.7962e-08,0.00041708
1.7962e-08,0.00042058
2.6942e-08,0.00042872
2.6942e-08,0.000433
2.6942e-08,0.00043362
2.6942e-08,0.00044306
2.6942e-08,0.00044674
2.6942e-08,0.00044919
2.6942e-08,0.00045295
2.6942e-08,0.00046213
2.6942e-08,0.00046371
2.6942e-08,0.00046747
3.5923e-08,0.00047735
3.5923e-08,0.0004798
3.5923e-08,0.0004847
3.5923e-08,0.00049249
3.5923e-08,0.00049424
3.5923e-08,0.00049913
3.5923e-08,0.00050045
3.5923e-08,0.00051068
3.5923e-08,0.00051567
3.5923e-08,0.00051934
4.4904e-08,0.00052826
5.3885e-08,0.00053203
5.3885e-08,0.00053421
6.2866e-08,0.00054567
6.2866e-08,0.00054856
6.2866e-08,0.00055083
6.2866e-08,0.00055503
6.2866e-08,0.00056457
6.2866e-08,0.00056754
6.2866e-08,0.00057244
6.2866e-08,0.00058644
6.2866e-08,0.00058784
6.2866e-08,0.00059352
7.1847e-08,0.00060734
7.1847e-08,0.00061294
7.1847e-08,0.0006153
7.1847e-08,0.00062904
8.0827e-08,0.00063656
8.0827e-08,0.00063805
8.0827e-08,0.00064216
8.0827e-08,0.00066149
8.0827e-08,0.00066403
8.0827e-08,0.00066875
8.9808e-08,0.0006845
8.9808e-08,0.00069071
8.9808e-08,0.00069578
1.1675e-07,0.000711
1.1675e-07,0.00071476
1.1675e-07,0.00072263
1.1675e-07,0.00072491
1.5267e-07,0.00074188
1.5267e-07,0.00074984
1.5267e-07,0.00075089
1.6165e-07,0.00077215
1.6165e-07,0.00077809
1.6165e-07,0.00078291
1.7962e-07,0.00080635
1.7962e-07,0.00081037
1.7962e-07,0.00081361
1.7962e-07,0.00082358
1.9758e-07,0.0008423
1.9758e-07,0.00084563
1.9758e-07,0.00085875
2.1554e-07,0.0008744
2.1554e-07,0.00087694
2.2452e-07,0.0008912
2.335e-07,0.00091097
2.335e-07,0.00091648
2.4248e-07,0.00092637
2.5146e-07,0.0009485
2.6044e-07,0.00095742
2.6044e-07,0.00096345
2.6044e-07,0.00096468
3.0535e-07,0.00099626
3.0535e-07,0.0010013
3.0535e-07,0.001007
3.2331e-07,0.001037
3.2331e-07,0.0010428
3.2331e-07,0.0010494
3.3229e-07,0.00108
3.5025e-07,0.0010906
3.5025e-07,0.0011011
3.5923e-07,0.0011071
3.8618e-07,0.0011389
3.9516e-07,0.0011521
3.9516e-07,0.0011612
4.4006e-07,0.00119
4.4904e-07,0.0012013
4.4904e-07,0.0012107
4.7598e-07,0.0012359
4.8496e-07,0.0012512
5.0293e-07,0.0012606
5.0293e-07,0.001268
5.4783e-07,0.0013065
5.4783e-07,0.0013192
5.4783e-07,0.0013319
5.7477e-07,0.0013617
5.8375e-07,0.001372
5.9273e-07,0.0013901
6.2866e-07,0.0014178
6.3764e-07,0.0014344
6.3764e-07,0.0014556
6.4662e-07,0.0014847
6.556e-07,0.0015048
6.556e-07,0.0015161
6.6458e-07,0.0015238
7.0948e-07,0.001576
7.1847e-07,0.0015864
7.1847e-07,0.00159
7.4541e-07,0.0016506
7.5439e-07,0.0016563
7.6337e-07,0.0016632
7.7235e-07,0.0017266
7.7235e-07,0.0017358
7.7235e-07,0.0017425
7.8133e-07,0.0017751
8.442e-07,0.0018169
8.6216e-07,0.0018358
8.7114e-07,0.0018544
9.1604e-07,0.0019066
9.1604e-07,0.0019244
9.2502e-07,0.0019542
9.6993e-07,0.0019919
1.0059e-06,0.002021
1.0148e-06,0.0020446
1.0328e-06,0.0020533
1.0957e-06,0.0021453
1.0957e-06,0.0021487
1.1046e-06,0.0021619
1.1406e-06,0.0022485
1.1406e-06,0.0022631
1.1765e-06,0.0022845
1.2124e-06,0.0023677
1.2214e-06,0.0023773
1.2573e-06,0.0024086
1.3471e-06,0.0024859
1.3561e-06,0.0025024
1.3741e-06,0.0025288
1.41e-06,0.0025696
1.4818e-06,0.0026202
1.4818e-06,0.0026622
1.4818e-06,0.0026879
1.5806e-06,0.0027836
1.5806e-06,0.0027912
1.6255e-06,0.0028442
1.6525e-06,0.002917
1.6615e-06,0.0029348
1.7153e-06,0.0029861
1.7333e-06,0.0030176
1.7602e-06,0.0030944
1.7692e-06,0.0031427
1.8051e-06,0.0031866
1.886e-06,0.0032527
1.9219e-06,0.003326
1.9399e-06,0.0033481
1.9848e-06,0.0034289
2.0386e-06,0.0035016
2.0656e-06,0.0035288
2.0746e-06,0.003547
2.1734e-06,0.0036873
2.1823e-06,0.003704
2.1913e-06,0.0037318
2.2901e-06,0.0038614
2.326e-06,0.0039011
2.344e-06,0.0039058
2.4518e-06,0.0040791
2.4518e-06,0.0040911
2.5326e-06,0.0041443
2.5955e-06,0.0042614
2.6044e-06,0.0042884
2.7032e-06,0.0043865
2.7032e-06,0.0044082
2.8559e-06,0.0045157
2.8918e-06,0.0046116
2.9008e-06,0.0046232
3.0265e-06,0.0047471
3.0984e-06,0.0048574
3.1074e-06,0.0048945
3.1702e-06,0.0050043
3.2151e-06,0.0050898
3.2241e-06,0.0051318
3.269e-06,0.0051707
3.3948e-06,0.0053525
3.4127e-06,0.0053762
3.4935e-06,0.0054526
3.5923e-06,0.0055925
3.6283e-06,0.0056598
3.6462e-06,0.0057015
3.763e-06,0.0058787
3.8168e-06,0.0059376
3.8618e-06,0.0059897
3.9067e-06,0.006076
4.0414e-06,0.0062311
4.1402e-06,0.0062698
4.1402e-06,0.006367
4.203e-06,0.0065059
4.2569e-06,0.0065586
4.2839e-06,0.0066522
4.4096e-06,0.0068312
4.4814e-06,0.006854
4.5263e-06,0.007009
4.6431e-06,0.0071566
4.688e-06,0.0071779
4.7419e-06,0.0073717
4.7958e-06,0.0073947
4.8766e-06,0.0075437
4.9395e-06,0.0077
4.9844e-06,0.0077602
5.1191e-06,0.0078826
5.164e-06,0.0080603
5.2448e-06,0.0081106
5.4334e-06,0.0082444
5.4873e-06,0.0084243
5.622e-06,0.0084989
5.6669e-06,0.0086812
5.8016e-06,0.0088271
5.8375e-06,0.0088848
5.8645e-06,0.0090821
5.9363e-06,0.0092132
6.0261e-06,0.009286
6.08e-06,0.0094743
6.2327e-06,0.0096577
6.2596e-06,0.0096905
6.3943e-06,0.009959
6.4482e-06,0.0099949
6.6458e-06,0.010175
6.7266e-06,0.01041
6.7985e-06,0.010448
6.9512e-06,0.010692
6.9871e-06,0.010863
7.0499e-06,0.010947
7.3104e-06,0.011159
7.3733e-06,0.011337
7.481e-06,0.011417
7.6786e-06,0.011678
7.7325e-06,0.011834
7.8941e-06,0.011952
7.9031e-06,0.012074
8.1007e-06,0.012377
8.2175e-06,0.012482
8.3432e-06,0.012636
8.5318e-06,0.012909
8.6665e-06,0.013071
8.6845e-06,0.013144
9.1066e-06,0.01352
9.1784e-06,0.013613
9.2592e-06,0.01373
9.358e-06,0.013965
9.6185e-06,0.014181
9.6723e-06,0.014318
9.8071e-06,0.01462
1.0139e-05,0.01492
1.0229e-05,0.014963
1.0373e-05,0.015245
1.0597e-05,0.015554
1.0624e-05,0.015608
1.0849e-05,0.015975
1.093e-05,0.016086
1.119e-05,0.016434
1.1361e-05,0.016655
1.1361e-05,0.016717
1.1792e-05,0.017282
1.181e-05,0.017313
1.1953e-05,0.017515
1.2313e-05,0.017968
1.2367e-05,0.018085
1.2465e-05,0.018199
1.2887e-05,0.018719
1.3031e-05,0.018819
1.3175e-05,0.019016
1.3462e-05,0.019401
1.3875e-05,0.01969
1.4037e-05,0.019848
1.4297e-05,0.020218
1.4666e-05,0.02052
1.4908e-05,0.020749
1.5052e-05,0.021073
1.5474e-05,0.021478
1.5609e-05,0.021624
1.5932e-05,0.022058
1.6085e-05,0.022203
1.6588e-05,0.022497
1.6803e-05,0.022973
1.6848e-05,0.023063
1.7611e-05,0.023603
1.7692e-05,0.023833
1.8051e-05,0.024164
1.8447e-05,0.024483
1.8842e-05,0.02491
1.8967e-05,0.025081
1.9165e-05,0.025319
1.9857e-05,0.025934
2.0234e-05,0.026197
2.0584e-05,0.026392
2.1141e-05,0.026974
2.1419e-05,0.027246
2.168e-05,0.027467
2.2587e-05,0.028233
2.2757e-05,0.028401
2.2829e-05,0.028475
2.3952e-05,0.029424
2.4114e-05,0.02952
2.4563e-05,0.030034
2.4823e-05,0.030399
2.5586e-05,0.030771
2.599e-05,0.031318
2.6134e-05,0.031557
2.7185e-05,0.032172
2.7311e-05,0.032583
2.7751e-05,0.032852
2.8415e-05,0.033354
2.8999e-05,0.034026
2.9152e-05,0.03427
2.9592e-05,0.034535
3.0544e-05,0.035327
3.0795e-05,0.035566
3.102e-05,0.035774
3.2178e-05,0.036717
3.2448e-05,0.036957
3.2717e-05,0.037286
3.4253e-05,0.038254
3.4513e-05,0.038491
3.4693e-05,0.038712
3.5447e-05,0.039551
3.6121e-05,0.039968
3.6884e-05,0.040464
3.7387e-05,0.041126
3.8267e-05,0.041564
3.8833e-05,0.042277
3.9237e-05,0.042668
4.0369e-05,0.043364
4.0737e-05,0.04378
4.1473e-05,0.044346
4.265e-05,0.045129
4.3162e-05,0.045518
4.3584e-05,0.046187
4.4159e-05,0.046701
4.5066e-05,0.047134
4.5676e-05,0.047908
4.6108e-05,0.048354
4.7212e-05,0.049009
4.7922e-05,0.049713
4.8496e-05,0.05025
5.0248e-05,0.051398
5.0526e-05,0.051732
5.1245e-05,0.052324
5.2008e-05,0.053048
5.3292e-05,0.053823
5.402e-05,0.054465
5.4576e-05,0.05507
5.6489e-05,0.055855
5.701e-05,0.056524
5.7899e-05,0.057227
5.9615e-05,0.058169
6.001e-05,0.058659
6.0962e-05,0.059342
6.1653e-05,0.060125
6.3872e-05,0.060936
6.4859e-05,0.061868
6.574e-05,0.062451
6.7365e-05,0.063093
6.9296e-05,0.064309
6.9404e-05,0.064639
7.1559e-05,0.065568
7.3346e-05,0.0667
7.3903e-05,0.067274
7.6121e-05,0.068181
7.754e-05,0.06915
7.86e-05,0.069829
7.9193e-05,0.070348
8.1941e-05,0.071687
8.3126e-05,0.072696
8.3513e-05,0.07288
8.6961e-05,0.07445
8.7509e-05,0.075085
8.8946e-05,0.075888
9.2089e-05,0.077339
9.3194e-05,0.07803
9.4119e-05,0.078582
9.5296e-05,0.079611
9.8448e-05,0.080876
9.9283e-05,0.081466
0.00010149,0.082893
0.00010446,0.083708
0.00010624,0.085075
0.00010752,0.085921
0.00011071,0.087062
0.00011258,0.088258
0.00011352,0.088881
0.00011533,0.089962
0.00011923,0.091374
0.00012046,0.092166
0.000122,0.093049
0.00012652,0.094501
0.00012908,0.095914
0.00012918,0.096167
0.00013426,0.097949
0.00013588,0.099122
0.00013746,0.099872
0.00014209,0.10156
0.00014467,0.10268
0.00014576,0.10346
0.00014888,0.1052
0.00015369,0.1066
0.00015431,0.10733
0.00015829,0.10897
0.00016229,0.10991
0.00016425,0.11111
0.00016824,0.11281
0.00017311,0.11421
0.00017412,0.11506
0.00017789,0.1166
0.00017954,0.11762
0.00018377,0.11889
0.00018826,0.12061
0.00018999,0.12161
0.00019508,0.12295
0.00020063,0.12528
0.00020154,0.12559
0.00020792,0.12747
0.00021134,0.12918
0.00021285,0.12982
0.00021688,0.13201
0.00022434,0.13357
0.00022559,0.13446
0.00023065,0.13667
0.00023815,0.13809
0.00023966,0.13959
0.00024405,0.14101
0.00025174,0.14267
0.00025651,0.14455
0.00026091,0.14594
0.00026837,0.14797
0.00027141,0.14926
0.00027753,0.15122
0.00027868,0.15199
0.00028754,0.15438
0.0002941,0.15613
0.00029612,0.15728
0.00030727,0.15948
0.00031319,0.16163
0.00031501,0.16239
0.00032543,0.16475
0.00033086,0.16656
0.00033588,0.16825
0.0003402,0.16994
0.00035179,0.17199
0.00035639,0.17367
0.00036228,0.17562
0.00037238,0.17715
0.00037968,0.17953
0.00038361,0.18118
0.00039544,0.18288
0.00040249,0.18546
0.00040637,0.18672
0.0004172,0.18962
0.00042483,0.19075
0.00043165,0.1927
0.00044065,0.19472
0.00045485,0.19751
0.00045862,0.19912
0.00046923,0.20101
0.00048337,0.2037
0.00048692,0.205
0.0004992,0.20766
0.00051222,0.20968
0.00052111,0.21184
0.00052972,0.2139
0.00053707,0.21637
0.00055183,0.21793
0.0005597,0.21998
0.00057094,0.22275
0.00058444,0.22436
0.0005992,0.22776
0.00060357,0.22901
0.00062769,0.23189
0.00063551,0.23416
0.00064058,0.23582
0.00065996,0.23875
0.00067748,0.2419
0.0006883,0.24343
0.00069995,0.24601
0.00072358,0.24929
0.00073187,0.25076
0.00074452,0.25337
0.00076552,0.25576
0.00077807,0.25842
0.00079399,0.26103
0.0008029,0.26298
0.0008295,0.26573
0.0008438,0.26862
0.00085861,0.27074
0.00088226,0.27373
0.00089457,0.27542
0.00092019,0.27958
0.00093507,0.28075
0.0009668,0.28513
0.00097446,0.28663
0.00099826,0.2891
0.0010253,0.29272
0.0010374,0.29485
0.0010532,0.29732
0.0010969,0.30077
0.0011109,0.30384
0.0011199,0.30548
0.001173,0.31017
0.0011838,0.31197
0.0011934,0.31432
0.0012482,0.31835
0.0012589,0.31992
0.0012753,0.32299
0.001318,0.32675
0.0013443,0.32888
0.0013602,0.3317
0.0014073,0.33587
0.0014373,0.33779
0.0014655,0.34087
0.0015044,0.3448
0.001528,0.3464
0.0015904,0.3516
0.0015985,0.35318
0.0016109,0.35479
0.0016974,0.36084
0.001704,0.36168
0.0017374,0.36592
0.0018109,0.36964
0.0018276,0.37209
0.001867,0.37567
0.001938,0.37875
0.0019629,0.38202
0.0020004,0.38498
0.002077,0.38943
0.0020964,0.39092
0.0021365,0.39522
0.002198,0.39808
0.0022419,0.40076
0.0023062,0.40503
0.0023513,0.40805
0.0024271,0.41203
0.0024664,0.4148
0.0025174,0.41863
0.0025827,0.42088
0.0026511,0.42552
0.0026916,0.42775
0.0027506,0.43218
0.0028423,0.43562
0.0028951,0.43904
0.0029582,0.44195
0.0030486,0.44614
0.0030913,0.44849
0.003173,0.45262
0.0032757,0.45663
0.0033691,0.46073
0.0034426,0.46435
0.0034629,0.46576
0.0036243,0.47142
0.0036774,0.47366
0.0037454,0.47787
0.003872,0.48117
0.0039707,0.48572
0.0040154,0.48824
0.0041746,0.4923
0.0042854,0.49691
0.0043717,0.49966
0.0044935,0.50374
0.0046032,0.50756
0.0047123,0.51106
0.0047788,0.51419
0.004955,0.51833
0.0050837,0.52226
0.0051575,0.52524
0.0053533,0.52983
0.0054642,0.53322
0.0056296,0.5372
0.005801,0.54162
0.0059421,0.54482
0.0061037,0.55007
0.0061604,0.55129
0.0064426,0.55705
0.0065624,0.56004
0.0067156,0.56341
0.0069438,0.5682
0.0071068,0.5711
0.0072864,0.57596
0.0075345,0.57943
0.0077687,0.58487
0.0078677,0.58648
0.0081012,0.59176
0.0084584,0.59568
0.0085353,0.5984
0.0088548,0.60335
0.0091344,0.60642
0.0093254,0.61157
0.009626,0.61421
0.010028,0.62014
0.010067,0.62134
0.010533,0.62731
0.010869,0.63065
0.011034,0.63404
0.011548,0.63906
0.011681,0.64246
0.01212,0.64663
0.012611,0.65122
0.012948,0.65572
0.013401,0.65859
0.013785,0.66318
0.014053,0.66554
0.014689,0.67117
0.015272,0.67545
0.015432,0.67839
0.01612,0.68324
0.016817,0.6882
0.016852,0.68938
0.017853,0.69548
0.018389,0.69912
0.01868,0.70155
0.019773,0.70776
0.020372,0.71016
0.020596,0.71382
0.021915,0.7198
0.022134,0.72163
0.022932,0.72575
0.024317,0.73125
0.024541,0.73366
0.026087,0.73933
0.02688,0.74209
0.027646,0.74634
0.02894,0.7506
0.029992,0.75484
0.030796,0.75774
0.032664,0.7631
0.034009,0.76678
0.034297,0.76892
0.035925,0.77357
0.037979,0.77789
0.039022,0.7817
0.040856,0.78573
0.042762,0.79052
0.044038,0.79331
0.045932,0.79759
0.048183,0.80101
0.04939,0.8045
0.052055,0.80868
0.053555,0.81144
0.057126,0.81618
0.05897,0.81956
0.060903,0.82359
0.065588,0.82763
0.068272,0.83212
0.07075,0.83491
0.075487,0.83999
0.077716,0.84206
0.081404,0.84676
0.084117,0.84865
0.089643,0.85369
0.092666,0.85695
0.096566,0.85966
0.10355,0.8648
0.10544,0.86596
0.11333,0.87174
0.11888,0.87364
0.1224,0.87754
0.12822,0.87961
0.13805,0.88494
0.14211,0.88742
0.14932,0.89082
0.15608,0.89375
0.16698,0.89739
0.17107,0.89989
0.17726,0.90148
0.19234,0.90662
0.19692,0.90782
0.20725,0.91159
0.22104,0.91528
0.22783,0.9173
0.23815,0.92006
0.25229,0.92346
0.26136,0.92526
0.2742,0.92803
0.28354,0.93011
0.29994,0.93287
0.31083,0.93517
0.32551,0.93758
0.34083,0.94006
0.35292,0.94198
0.36947,0.94426
0.37983,0.94603
0.40118,0.9487
0.41445,0.95064
0.42415,0.95188
0.44693,0.95475
0.46148,0.95644
0.47479,0.95818
0.49164,0.96001
0.50513,0.96151
0.51646,0.96287
0.53695,0.96509
0.5483,0.96634
0.55905,0.9677
0.579,0.96986
0.5966,0.97168
0.60483,0.97266
0.62427,0.97483
0.63207,0.9757
0.65353,0.97827
0.66115,0.97927
0.67663,0.98105
0.69059,0.98277
0.70491,0.98452
0.71551,0.98573
0.73171,0.98759
0.75297,0.99009
1,1


==> images/datFiles/HarfPN.dat <==
0,0
4.4904e-08,6.998e-06
4.4904e-08,7.6104e-06
4.4904e-08,9.4474e-06
4.4904e-08,9.9722e-06
4.4904e-08,1.1547e-05
4.4904e-08,1.2946e-05
4.4904e-08,1.4433e-05
4.4904e-08,1.5396e-05
4.4904e-08,1.7758e-05
4.4904e-08,1.907e-05
4.4904e-08,2.0819e-05
4.4904e-08,2.2656e-05
4.4904e-08,2.4931e-05
4.4904e-08,2.773e-05
4.4904e-08,3.1054e-05
4.4904e-08,3.3853e-05
4.4904e-08,3.7265e-05
4.4904e-08,4.0326e-05
4.4904e-08,4.2601e-05
4.4904e-08,4.5837e-05
4.4904e-08,4.9774e-05
4.4904e-08,5.3972e-05
4.4904e-08,5.8171e-05
4.4904e-08,6.1495e-05
4.4904e-08,6.7619e-05
4.4904e-08,7.2167e-05
5.3885e-08,7.7941e-05
5.3885e-08,8.3539e-05
5.3885e-08,8.905e-05
5.3885e-08,9.4998e-05
5.3885e-08,9.9897e-05
5.3885e-08,0.00010724
5.3885e-08,0.00011328
5.3885e-08,0.00011905
5.3885e-08,0.00012614
5.3885e-08,0.00013191
5.3885e-08,0.00013804
5.3885e-08,0.00014468
5.3885e-08,0.0001509
5.3885e-08,0.00015719
5.3885e-08,0.00016297
5.3885e-08,0.00017084
5.3885e-08,0.00017723
5.3885e-08,0.00018519
5.3885e-08,0.00019411
6.2866e-08,0.00020268
7.1847e-08,0.00021178
7.1847e-08,0.0002207
7.1847e-08,0.00022989
7.1847e-08,0.00023986
8.0827e-08,0.00024826
8.0827e-08,0.00025805
8.0827e-08,0.00026715
8.0827e-08,0.00027633
8.9808e-08,0.00028823
9.8789e-08,0.00029873
9.8789e-08,0.00030879
9.8789e-08,0.00031937
1.0777e-07,0.00032908
1.0777e-07,0.0003401
1.5267e-07,0.00035235
1.7064e-07,0.00036355
1.7962e-07,0.00037326
1.886e-07,0.00038577
1.886e-07,0.00039784
1.9758e-07,0.00040991
2.0656e-07,0.00042242
2.335e-07,0.0004344
2.4248e-07,0.00044665
2.5146e-07,0.00046108
2.6044e-07,0.00047359
2.6942e-07,0.00048435
2.6942e-07,0.0005001
2.8739e-07,0.00051444
3.0535e-07,0.00052686
3.1433e-07,0.00054147
3.2331e-07,0.00055678
3.4127e-07,0.0005713
3.8618e-07,0.00058626
4.0414e-07,0.00059999
4.1312e-07,0.00061469
4.221e-07,0.00063087
4.3108e-07,0.00064776
4.4904e-07,0.00066315
4.4904e-07,0.00068091
4.67e-07,0.00069849
4.7598e-07,0.0007166
5.1191e-07,0.00073304
5.3885e-07,0.0007522
5.3885e-07,0.00077118
5.4783e-07,0.00078912
5.5681e-07,0.00080819
5.6579e-07,0.00082778
5.7477e-07,0.00084781
5.9273e-07,0.00086644
6.0172e-07,0.0008856
6.0172e-07,0.0009066
6.3764e-07,0.0009254
6.4662e-07,0.00094762
6.6458e-07,0.00096722
6.9152e-07,0.00099005
7.005e-07,0.0010119
7.005e-07,0.0010318
7.0948e-07,0.0010567
7.3643e-07,0.0010783
7.6337e-07,0.001102
7.8133e-07,0.0011247
8.1725e-07,0.0011479
8.5318e-07,0.0011721
8.8012e-07,0.0011983
8.9808e-07,0.0012226
9.1604e-07,0.0012493
9.1604e-07,0.0012789
9.5197e-07,0.0013092
9.5197e-07,0.0013365
9.7891e-07,0.001365
9.8789e-07,0.0013923
1.0059e-06,0.0014192
1.0238e-06,0.0014489
1.0238e-06,0.0014774
1.0508e-06,0.0015048
1.0777e-06,0.0015357
1.0867e-06,0.0015662
1.1046e-06,0.0015977
1.1495e-06,0.0016305
1.1675e-06,0.0016641
1.1855e-06,0.0016964
1.2214e-06,0.0017314
1.2304e-06,0.0017642
1.2483e-06,0.001797
1.2753e-06,0.0018304
1.3022e-06,0.001869
1.3471e-06,0.0019103
1.3741e-06,0.0019478
1.383e-06,0.0019859
1.41e-06,0.0020244
1.4549e-06,0.0020656
1.4818e-06,0.0021037
1.5627e-06,0.0021433
1.6076e-06,0.0021824
1.6345e-06,0.00222
1.6704e-06,0.0022613
1.6974e-06,0.0023022
1.7333e-06,0.0023479
1.7782e-06,0.0023917
1.7872e-06,0.002438
1.8231e-06,0.0024869
1.859e-06,0.0025318
1.886e-06,0.002579
1.9129e-06,0.0026285
1.9758e-06,0.0026758
2.0027e-06,0.002727
2.0386e-06,0.0027787
2.0746e-06,0.002827
2.0925e-06,0.0028825
2.1195e-06,0.0029345
2.1644e-06,0.0029878
2.1913e-06,0.0030434
2.2003e-06,0.0030969
2.2721e-06,0.0031533
2.3081e-06,0.0032092
2.344e-06,0.0032676
2.3709e-06,0.0033228
2.4069e-06,0.0033776
2.4518e-06,0.0034344
2.4787e-06,0.0034928
2.5146e-06,0.0035538
2.5685e-06,0.0036182
2.5775e-06,0.0036795
2.6493e-06,0.003739
2.6583e-06,0.003804
2.6853e-06,0.0038676
2.7122e-06,0.0039346
2.7661e-06,0.0040017
2.7841e-06,0.0040709
2.802e-06,0.0041375
2.82e-06,0.0042101
2.8379e-06,0.0042807
2.8739e-06,0.0043531
2.8918e-06,0.0044286
2.9098e-06,0.0045042
2.9367e-06,0.0045831
2.9727e-06,0.0046618
3.0176e-06,0.0047384
3.0445e-06,0.0048175
3.0625e-06,0.0048973
3.0804e-06,0.0049779
3.1343e-06,0.0050546
3.1882e-06,0.0051406
3.2421e-06,0.0052181
3.278e-06,0.0053036
3.3319e-06,0.0053925
3.3588e-06,0.0054804
3.3948e-06,0.005571
3.4846e-06,0.0056609
3.5115e-06,0.0057491
3.5384e-06,0.0058344
3.5564e-06,0.0059273
3.5744e-06,0.0060258
3.6103e-06,0.0061173
3.6372e-06,0.0062117
3.6642e-06,0.0063009
3.727e-06,0.0063958
3.763e-06,0.0064923
3.7899e-06,0.0065907
3.7899e-06,0.006692
3.8168e-06,0.0067898
3.9067e-06,0.0068892
3.9336e-06,0.0069928
4.0054e-06,0.0070908
4.0324e-06,0.0071972
4.0773e-06,0.0073034
4.1132e-06,0.0074101
4.1581e-06,0.0075144
4.2389e-06,0.007625
4.2928e-06,0.0077329
4.3377e-06,0.0078448
4.3737e-06,0.0079559
4.4096e-06,0.008067
4.4186e-06,0.0081779
4.4724e-06,0.0082901
4.4904e-06,0.0084038
4.5982e-06,0.0085217
4.706e-06,0.0086392
4.7868e-06,0.008758
4.8496e-06,0.0088801
4.9305e-06,0.0090003
4.9664e-06,0.0091193
4.9844e-06,0.0092441
5.0382e-06,0.0093656
5.1011e-06,0.0094939
5.146e-06,0.0096127
5.173e-06,0.0097372
5.2628e-06,0.0098636
5.3346e-06,0.0099918
5.3616e-06,0.010127
5.4424e-06,0.01026
5.5052e-06,0.010392
5.613e-06,0.010527
5.7208e-06,0.010663
5.7747e-06,0.010803
5.8375e-06,0.010941
5.9004e-06,0.011082
5.9902e-06,0.011227
6.0531e-06,0.011371
6.1788e-06,0.011525
6.2956e-06,0.011668
6.3674e-06,0.011809
6.4123e-06,0.011956
6.5291e-06,0.012108
6.6009e-06,0.012259
6.6638e-06,0.012407
6.7805e-06,0.012565
6.9152e-06,0.012719
6.9961e-06,0.012876
7.1038e-06,0.013033
7.2116e-06,0.013199
7.2924e-06,0.013354
7.3643e-06,0.013512
7.481e-06,0.013676
7.5978e-06,0.013837
7.6337e-06,0.014009
7.7415e-06,0.01418
7.8672e-06,0.014348
7.957e-06,0.014508
8.0378e-06,0.014677
8.1636e-06,0.014851
8.2624e-06,0.015029
8.3432e-06,0.015209
8.415e-06,0.015386
8.5048e-06,0.015568
8.5677e-06,0.015752
8.6485e-06,0.015928
8.7473e-06,0.016109
8.882e-06,0.016289
8.9629e-06,0.016478
9.0886e-06,0.016668
9.2502e-06,0.016857
9.3221e-06,0.017056
9.3939e-06,0.017251
9.5825e-06,0.017442
9.6813e-06,0.017638
9.834e-06,0.017846
9.9777e-06,0.018042
1.013e-05,0.018238
1.0292e-05,0.018437
1.0436e-05,0.018642
1.0543e-05,0.018848
1.0723e-05,0.019057
1.0867e-05,0.019268
1.1028e-05,0.019476
1.1145e-05,0.019699
1.1244e-05,0.01992
1.1388e-05,0.020141
1.1531e-05,0.020361
1.1639e-05,0.020585
1.1792e-05,0.020808
1.1936e-05,0.021031
1.207e-05,0.021261
1.2187e-05,0.021487
1.2304e-05,0.021726
1.242e-05,0.021959
1.251e-05,0.022198
1.2663e-05,0.022434
1.2762e-05,0.022671
1.2923e-05,0.022916
1.3121e-05,0.023162
1.3175e-05,0.02341
1.3292e-05,0.023665
1.3426e-05,0.023917
1.3579e-05,0.02416
1.3678e-05,0.024405
1.3911e-05,0.024655
1.41e-05,0.024907
1.4244e-05,0.025154
1.4432e-05,0.025407
1.4603e-05,0.025672
1.4738e-05,0.025931
1.489e-05,0.026186
1.5079e-05,0.026448
1.5205e-05,0.026716
1.5357e-05,0.026987
1.5537e-05,0.027257
1.5636e-05,0.027525
1.5779e-05,0.027797
1.5941e-05,0.028069
1.6085e-05,0.028335
1.6282e-05,0.028615
1.6417e-05,0.028891
1.6534e-05,0.029167
1.6686e-05,0.029455
1.6785e-05,0.029739
1.692e-05,0.030022
1.7117e-05,0.030306
1.7243e-05,0.030599
1.7369e-05,0.030885
1.7522e-05,0.031176
1.7728e-05,0.031483
1.7863e-05,0.031773
1.7953e-05,0.03207
1.8123e-05,0.032368
1.8285e-05,0.032679
1.8474e-05,0.032974
1.8698e-05,0.033281
1.8959e-05,0.033593
1.9129e-05,0.033894
1.9291e-05,0.034198
1.9452e-05,0.034508
1.9623e-05,0.034824
1.9866e-05,0.03514
2.0081e-05,0.035465
2.0243e-05,0.035789
2.0449e-05,0.03612
2.0629e-05,0.03645
2.0809e-05,0.036777
2.0934e-05,0.037108
2.1078e-05,0.03744
2.1285e-05,0.037782
2.1473e-05,0.038126
2.1653e-05,0.038468
2.1859e-05,0.038814
2.2093e-05,0.039151
2.2299e-05,0.039494
2.2461e-05,0.039842
2.2784e-05,0.040196
2.3108e-05,0.040555
2.3341e-05,0.04091
2.3557e-05,0.041271
2.3808e-05,0.041642
2.4024e-05,0.04201
2.4302e-05,0.042369
2.4536e-05,0.042742
2.4823e-05,0.043124
2.5056e-05,0.043487
2.5326e-05,0.043871
2.5622e-05,0.044257
2.5946e-05,0.044629
2.617e-05,0.045023
2.6556e-05,0.045395
2.696e-05,0.045781
2.723e-05,0.046172
2.7526e-05,0.046574
2.7814e-05,0.046973
2.8173e-05,0.047373
2.8433e-05,0.047782
2.8703e-05,0.048191
2.8981e-05,0.048613
2.926e-05,0.049032
2.9646e-05,0.049455
2.9924e-05,0.049877
3.0176e-05,0.050296
3.0508e-05,0.05072
3.0867e-05,0.051158
3.1208e-05,0.051584
3.1523e-05,0.05202
3.1909e-05,0.052459
3.2277e-05,0.052904
3.278e-05,0.053343
3.313e-05,0.053786
3.3489e-05,0.054238
3.3858e-05,0.054694
3.4235e-05,0.055146
3.4666e-05,0.055606
3.5034e-05,0.056071
3.5438e-05,0.056543
3.578e-05,0.057017
3.6238e-05,0.057496
3.6687e-05,0.057969
3.7046e-05,0.058443
3.7531e-05,0.058931
3.8007e-05,0.059412
3.8555e-05,0.059907
3.8995e-05,0.060404
3.9453e-05,0.060897
4.001e-05,0.061389
4.0459e-05,0.061897
4.0863e-05,0.062395
4.1312e-05,0.062905
4.1779e-05,0.063412
4.2327e-05,0.063931
4.2856e-05,0.064454
4.327e-05,0.064981
4.3862e-05,0.065512
4.4527e-05,0.066051
4.5129e-05,0.066577
4.5694e-05,0.067122
4.644e-05,0.067676
4.7167e-05,0.068223
4.7913e-05,0.068757
4.8461e-05,0.06931
4.9161e-05,0.069879
4.9862e-05,0.070446
5.049e-05,0.071012
5.1119e-05,0.071583
5.2017e-05,0.072153
5.2726e-05,0.072739
5.3553e-05,0.073317
5.419e-05,0.073912
5.4882e-05,0.074507
5.5708e-05,0.075091
5.6471e-05,0.075703
5.7271e-05,0.076301
5.7971e-05,0.076917
5.8726e-05,0.077527
5.9471e-05,0.078124
6.0378e-05,0.078742
6.1195e-05,0.079362
6.2048e-05,0.079981
6.2794e-05,0.080604
6.3611e-05,0.081238
6.4482e-05,0.081873
6.5201e-05,0.082509
6.6216e-05,0.083152
6.7006e-05,0.083807
6.7877e-05,0.084467
6.8793e-05,0.085123
6.9637e-05,0.085794
7.0643e-05,0.086456
7.1676e-05,0.087119
7.2754e-05,0.087794
7.3679e-05,0.088461
7.4586e-05,0.089146
7.5744e-05,0.089821
7.6993e-05,0.090509
7.7998e-05,0.091202
7.9004e-05,0.091903
8.01e-05,0.092602
8.1573e-05,0.093286
8.2651e-05,0.094001
8.3755e-05,0.09472
8.4842e-05,0.095442
8.5982e-05,0.096178
8.7294e-05,0.096907
8.8551e-05,0.09764
8.9871e-05,0.098386
9.1335e-05,0.099125
9.27e-05,0.099862
9.4083e-05,0.10063
9.5538e-05,0.10139
9.6813e-05,0.10215
9.8178e-05,0.10292
9.9364e-05,0.1037
0.00010093,0.10447
0.0001025,0.10524
0.00010408,0.10603
0.00010578,0.10682
0.00010722,0.10762
0.00010874,0.10842
0.00011044,0.10922
0.00011201,0.11003
0.00011357,0.11086
0.00011534,0.11167
0.000117,0.11249
0.00011856,0.11333
0.00012004,0.11415
0.00012195,0.11497
0.0001239,0.11582
0.00012594,0.11666
0.00012764,0.11751
0.00012939,0.11836
0.0001317,0.11922
0.00013363,0.12007
0.00013566,0.12093
0.0001376,0.12181
0.00013972,0.1227
0.0001419,0.12357
0.00014396,0.12446
0.00014607,0.12535
0.00014843,0.12624
0.00015061,0.12714
0.00015264,0.12803
0.00015487,0.12895
0.00015731,0.12986
0.0001597,0.13079
0.00016209,0.13171
0.00016464,0.13264
0.00016711,0.13359
0.0001696,0.13452
0.00017211,0.13546
0.00017488,0.13641
0.0001773,0.13735
0.00017972,0.13831
0.00018263,0.13926
0.00018504,0.14023
0.00018782,0.1412
0.00019046,0.14217
0.00019349,0.14316
0.00019637,0.14415
0.00019944,0.14512
0.00020258,0.14612
0.00020525,0.14712
0.00020821,0.14812
0.00021107,0.14912
0.00021417,0.15013
0.00021712,0.15115
0.0002202,0.15218
0.00022346,0.15319
0.0002269,0.15425
0.00023069,0.15529
0.00023444,0.15633
0.00023805,0.15736
0.00024174,0.15843
0.0002454,0.15949
0.00024902,0.16055
0.00025259,0.16163
0.00025702,0.16269
0.00026097,0.16376
0.00026465,0.16483
0.00026853,0.16592
0.00027258,0.167
0.00027645,0.1681
0.00028057,0.16919
0.00028485,0.17027
0.00028927,0.17137
0.00029358,0.17247
0.0002982,0.1736
0.00030324,0.1747
0.00030748,0.17582
0.00031199,0.17696
0.00031643,0.17809
0.00032116,0.17922
0.00032655,0.18034
0.00033166,0.18148
0.00033664,0.18262
0.00034221,0.18377
0.000347,0.18493
0.0003523,0.1861
0.00035758,0.18726
0.00036306,0.18844
0.00036867,0.18963
0.0003743,0.19083
0.0003797,0.19205
0.00038538,0.19324
0.00039127,0.19444
0.00039675,0.19563
0.00040233,0.19685
0.00040909,0.19808
0.0004155,0.1993
0.000422,0.20054
0.00042839,0.20179
0.00043466,0.20303
0.00044143,0.20428
0.00044809,0.20554
0.00045642,0.20679
0.00046327,0.20805
0.00047021,0.20933
0.00047734,0.21062
0.00048434,0.2119
0.00049148,0.2132
0.0004995,0.21449
0.00050728,0.21576
0.00051456,0.21707
0.00052202,0.21837
0.00052974,0.21969
0.00053756,0.22101
0.00054533,0.22232
0.00055334,0.22365
0.00056118,0.22498
0.00056946,0.22632
0.00057761,0.22766
0.00058616,0.229
0.00059517,0.23035
0.00060405,0.23169
0.00061321,0.23304
0.0006226,0.23441
0.00063155,0.23578
0.00064242,0.23714
0.00065205,0.23852
0.00066204,0.23993
0.00067142,0.24132
0.00068198,0.24274
0.00069402,0.24414
0.00070452,0.24557
0.00071502,0.247
0.0007261,0.24844
0.00073897,0.24986
0.00075007,0.25128
0.00076088,0.25272
0.00077226,0.25416
0.00078342,0.25561
0.00079487,0.25708
0.00080659,0.25857
0.00081862,0.26005
0.00083085,0.26153
0.00084329,0.26302
0.00085532,0.26452
0.00086735,0.26602
0.00088033,0.26754
0.00089285,0.26904
0.00090584,0.27056
0.00091908,0.27206
0.00093231,0.27361
0.00094583,0.27515
0.00095969,0.2767
0.00097384,0.27824
0.00098755,0.2798
0.0010094,0.28136
0.0010239,0.28294
0.0010384,0.28451
0.0010559,0.2861
0.0010714,0.28768
0.0010903,0.28928
0.0011055,0.2909
0.001122,0.2925
0.0011386,0.29411
0.0011544,0.29574
0.001171,0.29736
0.001188,0.299
0.0012051,0.30064
0.0012229,0.30229
0.00124,0.30396
0.0012581,0.3056
0.0012762,0.30725
0.0012948,0.30892
0.0013137,0.3106
0.0013321,0.31227
0.0013516,0.31394
0.0013717,0.31565
0.0013915,0.31735
0.0014124,0.31906
0.0014324,0.32078
0.0014521,0.32255
0.001473,0.32429
0.0014941,0.32603
0.0015146,0.32777
0.0015363,0.32954
0.0015578,0.3313
0.0016118,0.33311
0.0016349,0.33488
0.0016575,0.33665
0.0016803,0.33844
0.0017048,0.34025
0.0017288,0.34207
0.0017532,0.34387
0.001778,0.3457
0.0018039,0.34753
0.0018296,0.34936
0.0018552,0.35123
0.0018823,0.35309
0.0019098,0.35497
0.0019372,0.35685
0.0019648,0.35871
0.0019942,0.3606
0.002023,0.36248
0.0020532,0.36437
0.0020824,0.36626
0.0021127,0.36816
0.0021428,0.37008
0.002173,0.37199
0.0022053,0.37393
0.0022381,0.37585
0.0022699,0.37776
0.0023265,0.37972
0.0023588,0.38167
0.0024078,0.38363
0.002442,0.38559
0.0024764,0.38753
0.0025188,0.38948
0.0025537,0.39147
0.0025909,0.39347
0.0026266,0.39546
0.0026637,0.39745
0.0027015,0.39944
0.0027404,0.40145
0.0027793,0.40344
0.0028206,0.40545
0.0028601,0.40748
0.0029016,0.40952
0.002942,0.41159
0.0029837,0.41367
0.003026,0.41573
0.0030704,0.4178
0.0031139,0.41989
0.0031582,0.42198
0.0032112,0.42406
0.0032567,0.42614
0.0033029,0.42824
0.0033504,0.43032
0.0034258,0.43244
0.0034761,0.43457
0.0035255,0.4367
0.003575,0.43883
0.0036387,0.44095
0.0036899,0.44308
0.0037426,0.44523
0.0037965,0.44737
0.0038502,0.44955
0.0039967,0.45177
0.0040526,0.45396
0.0041124,0.45614
0.0041699,0.45834
0.0042285,0.46052
0.0042879,0.46272
0.0043555,0.46491
0.0044166,0.46712
0.0044804,0.46934
0.0045436,0.47156
0.0046144,0.47381
0.0046907,0.47604
0.0047565,0.47829
0.0048233,0.48053
0.0048922,0.48278
0.0049622,0.48504
0.0050334,0.48729
0.0051267,0.48956
0.0052002,0.49184
0.0052756,0.49412
0.0053503,0.49641
0.0054269,0.4987
0.0055036,0.50099
0.0057336,0.50339
0.0058147,0.50569
0.0058963,0.50799
0.0059802,0.51029
0.006071,0.51262
0.0061566,0.51495
0.006254,0.51728
0.0063433,0.51962
0.0065175,0.52199
0.0066122,0.52436
0.0067062,0.52671
0.0068031,0.52909
0.0069077,0.53146
0.0070075,0.53383
0.0071087,0.53621
0.0072107,0.53859
0.0073158,0.541
0.0074226,0.54335
0.007531,0.54574
0.0078734,0.54827
0.0079834,0.5507
0.0081076,0.55314
0.0082321,0.55556
0.0083616,0.55798
0.0084815,0.5604
0.0086037,0.56283
0.0087288,0.56528
0.0088555,0.56769
0.0091069,0.57018
0.0092385,0.57262
0.0093723,0.57504
0.0095074,0.57749
0.0096471,0.57994
0.0097925,0.58242
0.0099381,0.5849
0.010087,0.58739
0.010324,0.58989
0.010476,0.59237
0.010676,0.59484
0.01089,0.59738
0.011051,0.59987
0.011215,0.60237
0.011391,0.60486
0.011561,0.60738
0.011736,0.60989
0.012224,0.61252
0.012418,0.61507
0.012605,0.61761
0.012794,0.62012
0.012987,0.62266
0.013273,0.62525
0.013475,0.62781
0.01368,0.63037
0.013893,0.63292
0.014109,0.63548
0.014328,0.63802
0.014604,0.64056
0.014895,0.64314
0.015128,0.64568
0.01537,0.64826
0.015699,0.65081
0.015948,0.65336
0.016235,0.65594
0.016544,0.65852
0.016813,0.66112
0.017096,0.6637
0.017374,0.66628
0.017677,0.66888
0.01897,0.67176
0.019268,0.67435
0.019576,0.67696
0.019988,0.67957
0.020389,0.68222
0.020719,0.68483
0.021055,0.68744
0.021452,0.69009
0.021804,0.69272
0.022165,0.69534
0.022532,0.69796
0.022911,0.70061
0.023296,0.70322
0.023696,0.70587
0.024105,0.70852
0.025869,0.71148
0.026292,0.71412
0.026727,0.71677
0.027176,0.71939
0.027635,0.72203
0.028108,0.72467
0.028588,0.72732
0.02908,0.72996
0.029642,0.73264
0.030638,0.73549
0.031176,0.73816
0.031778,0.74084
0.032348,0.74354
0.035,0.74657
0.035593,0.74922
0.036757,0.75194
0.037383,0.7546
0.038144,0.75729
0.0388,0.75999
0.03957,0.76269
0.040264,0.76538
0.041016,0.76805
0.041754,0.77073
0.042506,0.77341
0.044123,0.77618
0.04493,0.77887
0.045745,0.78156
0.047035,0.78433
0.048487,0.78703
0.04938,0.78971
0.050295,0.79239
0.052376,0.79535
0.053353,0.79805
0.05434,0.8007
0.0564,0.8036
0.057449,0.80633
0.058532,0.80899
0.059709,0.81168
0.060849,0.81436
0.06312,0.81709
0.064324,0.81974
0.065583,0.82238
0.067602,0.82509
0.068917,0.82773
0.070546,0.83039
0.07195,0.83307
0.073585,0.83576
0.075056,0.83839
0.077042,0.84103
0.078608,0.84365
0.080347,0.84627
0.082012,0.8489
0.083762,0.85151
0.086033,0.85416
0.087871,0.85677
0.089772,0.85939
0.093298,0.8623
0.095309,0.86487
0.097381,0.86742
0.099504,0.86997
0.10173,0.87252
0.1041,0.87503
0.11013,0.87816
0.11282,0.88064
0.11534,0.88314
0.11787,0.88561
0.12054,0.88808
0.12455,0.89067
0.12735,0.89313
0.13021,0.89557
0.13324,0.89799
0.13633,0.90041
0.1395,0.90282
0.14295,0.90522
0.14697,0.90764
0.15047,0.90996
0.16077,0.91261
0.16438,0.91488
0.16809,0.91714
0.17407,0.91954
0.17796,0.92176
0.18207,0.92392
0.18618,0.92605
0.19059,0.92817
0.20142,0.93041
0.20586,0.93249
0.21042,0.93453
0.21503,0.93655
0.22004,0.93857
0.22505,0.94055
0.24005,0.94277
0.24572,0.94471
0.25093,0.94661
0.25641,0.94846
0.26198,0.95028
0.26762,0.95207
0.27736,0.95386
0.28334,0.95556
0.28942,0.95725
0.29959,0.95904
0.31152,0.96077
0.31791,0.96231
0.32437,0.96382
0.33103,0.96529
0.33904,0.96675
0.34792,0.96819
0.35532,0.96955
0.36255,0.97089
0.37012,0.9722
0.37786,0.97346
0.38582,0.97469
0.40027,0.97603
0.40838,0.97716
0.41668,0.97825
0.43864,0.97979
0.44718,0.98077
0.45547,0.98172
0.46848,0.98274
0.47651,0.98361
0.48486,0.98444
0.49307,0.98523
0.50154,0.98602
0.51384,0.98699
0.52242,0.9877
0.53105,0.98838
0.53969,0.98901
0.54852,0.98962
0.55724,0.9902
0.56595,0.99074
0.57476,0.99126
0.58371,0.99176
0.59254,0.99226
0.60215,0.99272
0.61078,0.99315
0.6196,0.99357
0.62821,0.99396
0.63891,0.99436
0.64729,0.99472
0.65596,0.99506
0.6641,0.99537
0.67215,0.99566
0.6801,0.99594
0.68836,0.9962
0.69628,0.99646
0.7035,0.9967
0.71086,0.99692
0.71871,0.99716
0.72567,0.99736
0.73204,0.99753
0.73839,0.99772
0.74448,0.99788
0.75056,0.99805
0.75608,0.99818
0.76141,0.99832
0.7671,0.99845
0.77242,0.99858
0.77697,0.99868
0.78143,0.99878
0.78615,0.9989
0.79085,0.99901
0.79506,0.9991
0.7984,0.99918
0.80232,0.99927
0.80699,0.99935
0.81168,0.99946
0.81234,0.99948
1,1


==> images/datFiles/HarfPO.dat <==
0,0
0,8.7475e-08
0,9.6223e-07
0,1.0497e-06
0,1.2247e-06
0,1.662e-06
0,2.4493e-06
0,4.3738e-06
0,5.9483e-06
0,8.4851e-06
0,1.0672e-05
0,1.4346e-05
0,2.1257e-05
0,2.4406e-05
0,2.9217e-05
0,3.569e-05
0,5.5547e-05
0,6.7269e-05
0,8.8438e-05
0,0.00013043
0,0.00015562
0,0.00021694
0,0.00025954
0,0.0003171
0,0.00041988
0,0.0005071
0,0.00062545
0,0.00076252
0,0.00086435
0,0.0010969
0,0.0012474
0,0.0015119
0,0.0018162
8.9808e-09,0.0021614
1.7962e-08,0.002714
3.5923e-08,0.0033464
5.3885e-08,0.003915
1.2573e-07,0.0049506
3.5025e-07,0.0059557
6.107e-07,0.0072569
9.9687e-07,0.0088804
1.3561e-06,0.010517
2.0027e-06,0.01308
2.9008e-06,0.015683
3.7181e-06,0.018414
4.9933e-06,0.022535
6.3225e-06,0.026338
8.5138e-06,0.030774
1.1379e-05,0.036129
1.4513e-05,0.041719
2.0027e-05,0.048718
2.6727e-05,0.05616
3.4513e-05,0.064281
4.855e-05,0.074419
6.4455e-05,0.085118
8.424e-05,0.097887
0.00011451,0.11327
0.00014862,0.12947
0.00019785,0.14799
0.000262,0.16849
0.00033613,0.1903
0.00045994,0.2173
0.00059363,0.24397
0.00078842,0.27552
0.0010684,0.31055
0.0013869,0.34485
0.0018707,0.38618
0.0025839,0.43107
0.0035084,0.47589
0.0049531,0.52409
0.0071245,0.5754
0.010558,0.62975
0.018012,0.68883
0.033089,0.74747
0.076891,0.80534
0.17592,0.85487
0.34653,0.89589
1,1


==> images/datFiles/HarfPV.dat <==
0,0
4.4904e-08,5.336e-06
4.4904e-08,5.9483e-06
4.4904e-08,6.2108e-06
4.4904e-08,6.4732e-06
4.4904e-08,6.5607e-06
4.4904e-08,6.6481e-06
4.4904e-08,6.8231e-06
4.4904e-08,7.173e-06
4.4904e-08,7.6978e-06
4.4904e-08,8.1352e-06
4.4904e-08,8.6601e-06
4.4904e-08,9.4474e-06
4.4904e-08,9.9722e-06
4.4904e-08,1.0497e-05
4.4904e-08,1.0847e-05
4.4904e-08,1.1284e-05
4.4904e-08,1.2247e-05
4.4904e-08,1.2859e-05
4.4904e-08,1.3384e-05
4.4904e-08,1.4084e-05
4.4904e-08,1.4783e-05
4.4904e-08,1.5046e-05
4.4904e-08,1.5483e-05
4.4904e-08,1.5921e-05
4.4904e-08,1.627e-05
4.4904e-08,1.7058e-05
4.4904e-08,1.767e-05
4.4904e-08,1.837e-05
4.4904e-08,1.907e-05
4.4904e-08,1.9507e-05
4.4904e-08,2.0119e-05
4.4904e-08,2.1519e-05
4.4904e-08,2.2219e-05
4.4904e-08,2.3006e-05
4.4904e-08,2.3443e-05
4.4904e-08,2.4493e-05
4.4904e-08,2.563e-05
4.4904e-08,2.6068e-05
4.4904e-08,2.7467e-05
4.4904e-08,2.808e-05
4.4904e-08,2.9479e-05
4.4904e-08,2.9917e-05
4.4904e-08,3.1054e-05
4.4904e-08,3.2278e-05
4.4904e-08,3.3328e-05
4.4904e-08,3.4203e-05
4.4904e-08,3.5165e-05
4.4904e-08,3.534e-05
4.4904e-08,3.6827e-05
4.4904e-08,3.7702e-05
4.4904e-08,3.8489e-05
4.4904e-08,4.0239e-05
4.4904e-08,4.1988e-05
4.4904e-08,4.3125e-05
4.4904e-08,4.4263e-05
4.4904e-08,4.5137e-05
4.4904e-08,4.6624e-05
4.4904e-08,4.7762e-05
4.4904e-08,4.8899e-05
4.4904e-08,5.0211e-05
4.4904e-08,5.196e-05
4.4904e-08,5.3622e-05
4.4904e-08,5.4672e-05
4.4904e-08,5.6247e-05
4.4904e-08,5.8609e-05
4.4904e-08,5.9921e-05
4.4904e-08,6.097e-05
4.4904e-08,6.237e-05
4.4904e-08,6.412e-05
4.4904e-08,6.5782e-05
4.4904e-08,6.7968e-05
4.4904e-08,6.9893e-05
4.4904e-08,7.1555e-05
4.4904e-08,7.3567e-05
4.4904e-08,7.5141e-05
4.4904e-08,7.6978e-05
4.4904e-08,7.8553e-05
4.4904e-08,8.0915e-05
4.4904e-08,8.3452e-05
4.4904e-08,8.5464e-05
4.4904e-08,8.7475e-05
4.4904e-08,8.9225e-05
4.4904e-08,9.1849e-05
4.4904e-08,9.4211e-05
4.4904e-08,9.6485e-05
4.4904e-08,9.8147e-05
4.4904e-08,0.00010103
4.4904e-08,0.00010383
4.4904e-08,0.00010646
4.4904e-08,0.00010856
4.4904e-08,0.00011083
4.4904e-08,0.00011389
4.4904e-08,0.0001166
4.4904e-08,0.00011984
4.4904e-08,0.00012247
4.4904e-08,0.00012518
4.4904e-08,0.00012859
4.4904e-08,0.00013209
4.4904e-08,0.00013524
4.4904e-08,0.00013777
4.4904e-08,0.00014022
4.4904e-08,0.00014372
4.4904e-08,0.00014696
4.4904e-08,0.00014932
4.4904e-08,0.00015247
4.4904e-08,0.00015658
4.4904e-08,0.00016078
4.4904e-08,0.00016472
4.4904e-08,0.00016848
4.4904e-08,0.00017206
4.4904e-08,0.00017626
4.4904e-08,0.0001795
4.4904e-08,0.00018361
4.4904e-08,0.0001872
4.4904e-08,0.00019122
4.4904e-08,0.00019595
4.4904e-08,0.00020006
4.4904e-08,0.00020478
4.4904e-08,0.00020854
4.4904e-08,0.00021265
4.4904e-08,0.00021606
4.4904e-08,0.00022
4.4904e-08,0.00022367
4.4904e-08,0.00022726
4.4904e-08,0.00023102
4.4904e-08,0.00023583
4.4904e-08,0.00024047
4.4904e-08,0.00024423
4.4904e-08,0.00024913
4.4904e-08,0.0002542
4.4904e-08,0.00025901
4.4904e-08,0.00026383
4.4904e-08,0.00026899
4.4904e-08,0.00027371
4.4904e-08,0.00027773
4.4904e-08,0.00028281
4.4904e-08,0.00028832
4.4904e-08,0.00029156
4.4904e-08,0.00029794
4.4904e-08,0.00030433
4.4904e-08,0.00031098
4.4904e-08,0.00031666
4.4904e-08,0.00032252
4.4904e-08,0.00032917
4.4904e-08,0.00033503
4.4904e-08,0.00034072
4.4904e-08,0.00034649
4.4904e-08,0.00035148
4.4904e-08,0.00035795
4.4904e-08,0.00036565
4.4904e-08,0.00037177
4.4904e-08,0.00037763
4.4904e-08,0.00038507
4.4904e-08,0.00039119
4.4904e-08,0.0003974
4.4904e-08,0.00040457
4.4904e-08,0.00041157
4.4904e-08,0.00041892
4.4904e-08,0.00042662
4.4904e-08,0.00043467
4.4904e-08,0.00044298
4.4904e-08,0.00044901
4.4904e-08,0.00045662
4.4904e-08,0.00046362
4.4904e-08,0.00047219
4.4904e-08,0.00048094
4.4904e-08,0.00048776
4.4904e-08,0.0004952
4.4904e-08,0.00050255
4.4904e-08,0.00051199
4.4904e-08,0.00051978
4.4904e-08,0.0005294
4.4904e-08,0.00053797
4.4904e-08,0.0005455
4.4904e-08,0.00055424
4.4904e-08,0.00056387
4.4904e-08,0.00057288
4.4904e-08,0.00058162
4.4904e-08,0.0005902
4.4904e-08,0.00059991
4.4904e-08,0.0006076
4.4904e-08,0.00061688
4.4904e-08,0.00062632
4.4904e-08,0.00063551
4.4904e-08,0.00064574
4.4904e-08,0.00065467
4.4904e-08,0.00066376
4.4904e-08,0.00067181
5.3885e-08,0.00068213
5.3885e-08,0.00069219
5.3885e-08,0.00070138
5.3885e-08,0.00071161
5.3885e-08,0.00072202
5.3885e-08,0.00073287
5.3885e-08,0.00074512
5.3885e-08,0.00075614
5.3885e-08,0.00076663
5.3885e-08,0.00077774
5.3885e-08,0.00079052
6.2866e-08,0.0007997
6.2866e-08,0.00081029
6.2866e-08,0.00082183
6.2866e-08,0.00083478
6.2866e-08,0.00084598
6.2866e-08,0.00085848
6.2866e-08,0.00086898
6.2866e-08,0.00088184
6.2866e-08,0.00089382
6.2866e-08,0.00090476
6.2866e-08,0.00091849
6.2866e-08,0.00093328
6.2866e-08,0.00094578
6.2866e-08,0.00095934
6.2866e-08,0.00097194
6.2866e-08,0.00098524
6.2866e-08,0.00099748
6.2866e-08,0.00101
6.2866e-08,0.0010245
6.2866e-08,0.0010379
6.2866e-08,0.0010536
6.2866e-08,0.0010674
6.2866e-08,0.001081
6.2866e-08,0.0010927
6.2866e-08,0.0011063
6.2866e-08,0.0011206
6.2866e-08,0.0011352
6.2866e-08,0.0011488
6.2866e-08,0.0011641
6.2866e-08,0.0011804
6.2866e-08,0.0011972
6.2866e-08,0.0012161
6.2866e-08,0.0012312
6.2866e-08,0.0012483
6.2866e-08,0.0012643
6.2866e-08,0.0012806
6.2866e-08,0.0012965
6.2866e-08,0.001314
6.2866e-08,0.0013328
6.2866e-08,0.0013501
6.2866e-08,0.0013656
6.2866e-08,0.0013836
6.2866e-08,0.0014001
6.2866e-08,0.0014174
6.2866e-08,0.0014356
6.2866e-08,0.0014546
6.2866e-08,0.0014717
6.2866e-08,0.00149
6.2866e-08,0.0015079
6.2866e-08,0.0015285
6.2866e-08,0.0015489
6.2866e-08,0.0015667
6.2866e-08,0.0015865
6.2866e-08,0.0016078
6.2866e-08,0.0016284
6.2866e-08,0.0016471
6.2866e-08,0.0016678
6.2866e-08,0.0016861
6.2866e-08,0.0017067
6.2866e-08,0.0017269
6.2866e-08,0.0017478
6.2866e-08,0.001769
6.2866e-08,0.0017933
6.2866e-08,0.0018175
6.2866e-08,0.0018386
6.2866e-08,0.001861
6.2866e-08,0.0018855
6.2866e-08,0.0019078
6.2866e-08,0.0019325
6.2866e-08,0.0019541
6.2866e-08,0.001978
6.2866e-08,0.0020014
6.2866e-08,0.0020262
6.2866e-08,0.0020538
6.2866e-08,0.0020761
6.2866e-08,0.0021011
6.2866e-08,0.0021244
6.2866e-08,0.0021492
6.2866e-08,0.0021744
6.2866e-08,0.0021988
6.2866e-08,0.0022242
6.2866e-08,0.0022493
6.2866e-08,0.0022748
6.2866e-08,0.0023006
6.2866e-08,0.0023274
6.2866e-08,0.0023541
6.2866e-08,0.0023818
6.2866e-08,0.0024043
6.2866e-08,0.0024298
7.1847e-08,0.0024545
7.1847e-08,0.0024816
7.1847e-08,0.0025118
7.1847e-08,0.0025405
7.1847e-08,0.0025713
7.1847e-08,0.0026008
7.1847e-08,0.0026276
8.0827e-08,0.0026564
8.0827e-08,0.0026869
8.9808e-08,0.0027154
9.8789e-08,0.0027463
1.1675e-07,0.0027724
1.1675e-07,0.0028047
1.1675e-07,0.002836
1.1675e-07,0.0028664
1.1675e-07,0.0028993
1.2573e-07,0.0029334
1.2573e-07,0.0029673
1.2573e-07,0.0030015
1.2573e-07,0.0030349
1.2573e-07,0.0030692
1.3471e-07,0.0031031
1.3471e-07,0.0031358
1.4369e-07,0.0031711
1.4369e-07,0.00321
1.6165e-07,0.0032448
1.6165e-07,0.0032772
1.7064e-07,0.0033138
1.7064e-07,0.0033515
1.886e-07,0.003387
1.886e-07,0.0034236
1.886e-07,0.003461
1.886e-07,0.0034997
1.9758e-07,0.0035357
1.9758e-07,0.0035749
2.1554e-07,0.0036133
2.1554e-07,0.0036549
2.1554e-07,0.0036924
2.1554e-07,0.0037303
2.1554e-07,0.0037714
2.1554e-07,0.0038146
2.2452e-07,0.0038578
2.335e-07,0.0039017
2.4248e-07,0.0039449
2.4248e-07,0.0039895
2.4248e-07,0.0040338
2.4248e-07,0.0040779
2.4248e-07,0.0041211
2.5146e-07,0.0041662
2.5146e-07,0.0042097
2.6044e-07,0.0042599
2.6044e-07,0.0043082
2.6044e-07,0.0043544
2.6942e-07,0.0044045
2.6942e-07,0.0044549
2.6942e-07,0.0045034
2.7841e-07,0.0045538
2.7841e-07,0.0046072
2.7841e-07,0.0046575
2.9637e-07,0.0047071
2.9637e-07,0.0047596
2.9637e-07,0.0048099
2.9637e-07,0.0048599
3.0535e-07,0.0049117
3.1433e-07,0.0049651
3.3229e-07,0.005019
3.3229e-07,0.0050731
3.3229e-07,0.0051282
3.5025e-07,0.0051838
3.6821e-07,0.0052381
3.8618e-07,0.0052918
3.8618e-07,0.0053499
3.8618e-07,0.0054071
3.9516e-07,0.0054629
3.9516e-07,0.005519
3.9516e-07,0.0055802
3.9516e-07,0.0056375
4.1312e-07,0.0056919
4.4904e-07,0.0057582
4.67e-07,0.0058173
4.67e-07,0.0058784
4.67e-07,0.0059445
4.7598e-07,0.0060053
4.9395e-07,0.0060695
5.0293e-07,0.0061379
5.2089e-07,0.0062056
5.2089e-07,0.00627
5.4783e-07,0.0063314
5.5681e-07,0.0063966
5.5681e-07,0.0064648
5.7477e-07,0.006534
5.8375e-07,0.0066037
5.9273e-07,0.0066713
5.9273e-07,0.0067412
6.107e-07,0.0068135
6.3764e-07,0.0068835
6.556e-07,0.0069554
6.556e-07,0.0070272
6.6458e-07,0.0071073
6.6458e-07,0.0071765
6.8254e-07,0.0072486
7.3643e-07,0.0073227
7.4541e-07,0.0074002
7.4541e-07,0.0074799
7.4541e-07,0.0075532
7.6337e-07,0.0076298
7.7235e-07,0.0077052
8.1725e-07,0.0077861
8.2624e-07,0.007864
8.442e-07,0.0079464
8.8012e-07,0.0080243
9.0706e-07,0.008108
9.2502e-07,0.0081939
9.3401e-07,0.0082779
9.5197e-07,0.00836
9.8789e-07,0.0084449
1.0059e-06,0.0085346
1.0148e-06,0.0086234
1.0328e-06,0.0087104
1.0867e-06,0.0088011
1.1046e-06,0.0088966
1.1136e-06,0.0089885
1.1226e-06,0.0090847
1.1316e-06,0.0091802
1.1495e-06,0.0092701
1.1855e-06,0.0093609
1.1944e-06,0.009451
1.2034e-06,0.0095474
1.2214e-06,0.0096525
1.2304e-06,0.0097498
1.2753e-06,0.0098451
1.3022e-06,0.0099373
1.3112e-06,0.010033
1.3381e-06,0.010132
1.3471e-06,0.010231
1.3651e-06,0.01033
1.3741e-06,0.010428
1.3741e-06,0.01053
1.41e-06,0.010631
1.4369e-06,0.01073
1.4459e-06,0.010834
1.5178e-06,0.010931
1.5267e-06,0.011033
1.5357e-06,0.01114
1.5537e-06,0.011244
1.5627e-06,0.011353
1.5986e-06,0.01146
1.6165e-06,0.01157
1.6615e-06,0.011683
1.6974e-06,0.011796
1.7064e-06,0.011909
1.7423e-06,0.012025
1.7692e-06,0.012144
1.7872e-06,0.01226
1.8051e-06,0.01238
1.8411e-06,0.012497
1.895e-06,0.012617
1.895e-06,0.012735
1.9399e-06,0.012861
1.9668e-06,0.012979
1.9937e-06,0.013099
2.0386e-06,0.013222
2.0656e-06,0.013348
2.1105e-06,0.013468
2.1285e-06,0.013591
2.1464e-06,0.01372
2.1554e-06,0.013845
2.1913e-06,0.013965
2.2093e-06,0.014093
2.2272e-06,0.014221
2.2632e-06,0.014345
2.3081e-06,0.014478
2.353e-06,0.014607
2.3889e-06,0.014732
2.4248e-06,0.014861
2.4697e-06,0.015
2.4877e-06,0.015139
2.5326e-06,0.015273
2.5595e-06,0.015409
2.6044e-06,0.015553
2.6493e-06,0.015694
2.7392e-06,0.015837
2.7841e-06,0.015979
2.802e-06,0.016117
2.8469e-06,0.016262
2.8649e-06,0.016408
2.9098e-06,0.016558
2.9277e-06,0.016711
2.9906e-06,0.01686
3.0535e-06,0.017011
3.1163e-06,0.017162
3.1702e-06,0.017315
3.2151e-06,0.017468
3.2421e-06,0.01762
3.296e-06,0.017775
3.3498e-06,0.017934
3.3858e-06,0.018091
3.4217e-06,0.018253
3.4486e-06,0.018413
3.4935e-06,0.018572
3.5205e-06,0.018735
3.5654e-06,0.0189
3.5833e-06,0.019061
3.6552e-06,0.019225
3.6821e-06,0.019384
3.745e-06,0.019551
3.7809e-06,0.019723
3.7989e-06,0.01989
3.8977e-06,0.020064
3.9695e-06,0.020234
4.0414e-06,0.020412
4.0683e-06,0.020585
4.1581e-06,0.020763
4.1671e-06,0.020945
4.23e-06,0.021124
4.2749e-06,0.021303
4.3467e-06,0.02148
4.4096e-06,0.021655
4.4545e-06,0.021842
4.5174e-06,0.022026
4.5712e-06,0.022212
4.6521e-06,0.022404
4.697e-06,0.022601
4.7958e-06,0.022795
4.8227e-06,0.02299
4.8676e-06,0.023187
4.8945e-06,0.023391
4.9484e-06,0.02359
5.0023e-06,0.023782
5.0742e-06,0.023987
5.146e-06,0.024196
5.2268e-06,0.024403
5.2897e-06,0.024608
5.3436e-06,0.024818
5.4065e-06,0.025029
5.4334e-06,0.025238
5.4603e-06,0.025447
5.4963e-06,0.025658
5.5412e-06,0.025871
5.5861e-06,0.026088
5.622e-06,0.026306
5.7028e-06,0.026526
5.7387e-06,0.026745
5.8016e-06,0.026961
5.8465e-06,0.027181
5.9094e-06,0.027404
5.9633e-06,0.027619
6.089e-06,0.027844
6.1519e-06,0.028073
6.2237e-06,0.028294
6.2776e-06,0.028524
6.3674e-06,0.028763
6.4303e-06,0.029008
6.5201e-06,0.029249
6.6009e-06,0.029488
6.7087e-06,0.029733
6.7805e-06,0.029975
6.8434e-06,0.03022
6.8793e-06,0.030474
6.9691e-06,0.030721
7.0499e-06,0.030975
7.1757e-06,0.031228
7.2745e-06,0.031493
7.3463e-06,0.031744
7.3912e-06,0.032015
7.5259e-06,0.032275
7.6786e-06,0.032552
7.7325e-06,0.032817
7.8133e-06,0.033088
7.8672e-06,0.033358
7.966e-06,0.033621
8.0289e-06,0.033904
8.1097e-06,0.034181
8.1815e-06,0.03446
8.3342e-06,0.034744
8.415e-06,0.035025
8.5408e-06,0.035308
8.6216e-06,0.03558
8.7653e-06,0.035874
8.891e-06,0.036158
8.9898e-06,0.036449
9.1245e-06,0.036742
9.2502e-06,0.037046
9.3401e-06,0.037342
9.4568e-06,0.037645
9.5556e-06,0.037946
9.7262e-06,0.038246
9.825e-06,0.038559
9.9867e-06,0.038858
1.0103e-05,0.039169
1.0229e-05,0.039475
1.0301e-05,0.039797
1.0436e-05,0.040121
1.0526e-05,0.040451
1.0597e-05,0.040781
1.0678e-05,0.041105
1.0777e-05,0.041425
1.0858e-05,0.041754
1.0948e-05,0.042094
1.1127e-05,0.042433
1.128e-05,0.042775
1.1406e-05,0.043112
1.1567e-05,0.043448
1.1783e-05,0.043792
1.1962e-05,0.044138
1.2106e-05,0.044486
1.2286e-05,0.044836
1.2429e-05,0.045189
1.2609e-05,0.045545
1.2753e-05,0.045905
1.2932e-05,0.046273
1.3076e-05,0.046633
1.3193e-05,0.046992
1.331e-05,0.04737
1.3525e-05,0.047751
1.366e-05,0.048139
1.3848e-05,0.048519
1.3992e-05,0.0489
1.41e-05,0.049287
1.4271e-05,0.049667
1.4441e-05,0.050048
1.4585e-05,0.05045
1.4729e-05,0.050848
1.4872e-05,0.051243
1.5007e-05,0.051632
1.5133e-05,0.052038
1.5357e-05,0.05245
1.5618e-05,0.05287
1.5761e-05,0.05328
1.5968e-05,0.053691
1.6094e-05,0.054098
1.6309e-05,0.05452
1.6606e-05,0.05493
1.6839e-05,0.055354
1.7099e-05,0.055779
1.7279e-05,0.056207
1.7522e-05,0.05664
1.771e-05,0.057081
1.7989e-05,0.05753
1.8204e-05,0.057963
1.8599e-05,0.058411
1.8833e-05,0.058851
1.9021e-05,0.059306
1.9354e-05,0.059756
1.9551e-05,0.060218
1.9713e-05,0.060688
1.9955e-05,0.061158
2.0261e-05,0.061624
2.036e-05,0.062091
2.0656e-05,0.062569
2.0836e-05,0.063051
2.1267e-05,0.063536
2.1563e-05,0.064021
2.1832e-05,0.064516
2.2219e-05,0.065013
2.2569e-05,0.065513
2.2847e-05,0.066023
2.3135e-05,0.066527
2.3386e-05,0.067029
2.3664e-05,0.067552
2.4051e-05,0.068069
2.4374e-05,0.068584
2.4769e-05,0.069107
2.5092e-05,0.069628
2.5398e-05,0.070136
2.5775e-05,0.07068
2.6197e-05,0.071213
2.6556e-05,0.071764
2.6835e-05,0.0723
2.7275e-05,0.072856
2.7634e-05,0.073409
2.8047e-05,0.073965
2.8523e-05,0.074518
2.926e-05,0.075087
2.9673e-05,0.075651
3.0032e-05,0.076223
3.0436e-05,0.076799
3.0786e-05,0.077376
3.119e-05,0.077968
3.1612e-05,0.078553
3.1972e-05,0.079137
3.2511e-05,0.079709
3.304e-05,0.080296
3.3463e-05,0.080897
3.3921e-05,0.081503
3.4477e-05,0.082125
3.5124e-05,0.082734
3.5582e-05,0.083362
3.6031e-05,0.083982
3.6561e-05,0.084605
3.7028e-05,0.085251
3.7378e-05,0.085894
3.7863e-05,0.086535
3.8492e-05,0.087179
3.8878e-05,0.087819
3.9444e-05,0.088459
4.0037e-05,0.089112
4.0495e-05,0.089767
4.0944e-05,0.090421
4.1509e-05,0.091089
4.2318e-05,0.09176
4.2892e-05,0.092439
4.3467e-05,0.093117
4.4123e-05,0.093802
4.4931e-05,0.094483
4.5667e-05,0.09519
4.6359e-05,0.095893
4.6925e-05,0.096595
4.7482e-05,0.097318
4.8209e-05,0.098026
4.8928e-05,0.098752
4.9619e-05,0.099471
5.0436e-05,0.1002
5.1065e-05,0.10092
5.1774e-05,0.10166
5.2538e-05,0.10239
5.3427e-05,0.10313
5.41e-05,0.10388
5.499e-05,0.10464
5.569e-05,0.10541
5.6597e-05,0.10617
5.7396e-05,0.10694
5.825e-05,0.10771
5.9184e-05,0.10849
5.9821e-05,0.10926
6.0594e-05,0.11005
6.151e-05,0.11086
6.2911e-05,0.11165
6.3818e-05,0.11247
6.4743e-05,0.1133
6.5605e-05,0.11413
6.7168e-05,0.11494
6.812e-05,0.11579
6.9188e-05,0.11662
7.0553e-05,0.11747
7.1532e-05,0.11831
7.2466e-05,0.11915
7.3319e-05,0.12002
7.4505e-05,0.12087
7.5367e-05,0.12173
7.6409e-05,0.12261
7.7504e-05,0.12347
7.8789e-05,0.12434
8.0001e-05,0.12524
8.1232e-05,0.12616
8.2435e-05,0.12706
8.3611e-05,0.12796
8.4923e-05,0.12886
8.6773e-05,0.12977
8.8093e-05,0.1307
8.926e-05,0.13165
9.0616e-05,0.13259
9.2107e-05,0.13353
9.3598e-05,0.13446
9.4963e-05,0.1354
9.6921e-05,0.13639
9.8493e-05,0.13735
9.9714e-05,0.13834
0.00010147,0.13934
0.00010307,0.14033
0.00010472,0.14131
0.00010636,0.14231
0.00010826,0.14334
0.00010985,0.14436
0.00011156,0.1454
0.00011341,0.14644
0.0001153,0.14748
0.00011739,0.14853
0.00011943,0.14959
0.00012192,0.15065
0.00012394,0.15171
0.00012598,0.1528
0.000129,0.15387
0.00013091,0.15494
0.00013317,0.15604
0.0001357,0.15716
0.000139,0.15826
0.00014112,0.15939
0.0001435,0.16053
0.00014572,0.16165
0.00014814,0.16278
0.00015082,0.16393
0.00015411,0.16507
0.0001566,0.16624
0.00015925,0.16742
0.00016177,0.16861
0.0001644,0.16978
0.0001675,0.17099
0.00017028,0.17222
0.00017304,0.17344
0.0001773,0.17466
0.00018038,0.1759
0.00018326,0.17715
0.00018645,0.17841
0.00018994,0.17965
0.00019307,0.18091
0.00019642,0.1822
0.00020084,0.1835
0.00020404,0.18479
0.00020743,0.18606
0.00021085,0.18736
0.00021414,0.18867
0.00021776,0.18999
0.00022197,0.19131
0.00022612,0.19265
0.00023415,0.19401
0.00023795,0.19539
0.00024236,0.19676
0.00024634,0.19815
0.0002508,0.19955
0.00025538,0.20097
0.00026297,0.2024
0.00026706,0.20384
0.0002721,0.20527
0.000277,0.20672
0.00028236,0.20817
0.00028735,0.20962
0.00029258,0.2111
0.00029772,0.21258
0.00030299,0.21408
0.00030823,0.21558
0.00031443,0.21712
0.00032004,0.21866
0.0003265,0.22019
0.00033238,0.22174
0.00033811,0.22332
0.00034432,0.2249
0.00035051,0.22651
0.0003575,0.22814
0.00036414,0.22976
0.00037045,0.23138
0.00037971,0.23305
0.00038789,0.23474
0.00039517,0.23639
0.00040233,0.2381
0.0004098,0.2398
0.00041796,0.24154
0.00042583,0.24328
0.00044091,0.24504
0.00044962,0.24679
0.00045943,0.24859
0.00046808,0.25041
0.00047675,0.25221
0.00048546,0.25403
0.0004943,0.25587
0.00050349,0.25772
0.00051325,0.25958
0.00053026,0.26145
0.00054044,0.26333
0.00055291,0.26521
0.00056365,0.2671
0.00057431,0.26902
0.00058615,0.27097
0.00059772,0.27294
0.00060907,0.2749
0.00062031,0.27691
0.00063274,0.27892
0.00064471,0.28094
0.00065943,0.283
0.00067219,0.28508
0.00068569,0.28715
0.00069954,0.28926
0.00071454,0.29137
0.0007363,0.29352
0.00075857,0.2957
0.0007741,0.29786
0.00079136,0.30004
0.00080713,0.30225
0.00082334,0.30445
0.00084086,0.30668
0.00085973,0.30895
0.00087728,0.31121
0.00091075,0.31353
0.00093965,0.31585
0.00095871,0.31818
0.00097764,0.32052
0.00099732,0.32291
0.0010171,0.32532
0.0010374,0.32774
0.0010602,0.33018
0.0010883,0.33266
0.0011107,0.33517
0.0011334,0.33773
0.0011582,0.34027
0.0011885,0.34281
0.0012145,0.34542
0.0012392,0.34803
0.0012773,0.35066
0.0013044,0.35329
0.0013332,0.35597
0.0013618,0.35863
0.0013907,0.36134
0.0014211,0.36408
0.0014516,0.36685
0.0015088,0.36966
0.0015419,0.37248
0.001577,0.37532
0.0016123,0.37818
0.0016506,0.38107
0.0016882,0.38399
0.0017357,0.38694
0.0018009,0.38992
0.0018406,0.39289
0.0018814,0.39589
0.0019227,0.3989
0.0020116,0.40197
0.0020659,0.40507
0.0021135,0.40823
0.0021607,0.41142
0.0022086,0.41463
0.0022692,0.41788
0.0023442,0.42113
0.0023969,0.42442
0.0024533,0.42771
0.0025142,0.43105
0.0025723,0.43438
0.0026444,0.43779
0.0027189,0.4412
0.0027883,0.44462
0.002856,0.44808
0.0029347,0.45157
0.0030059,0.45512
0.0031473,0.45872
0.003236,0.46231
0.0033227,0.46592
0.0034138,0.46962
0.0034994,0.47336
0.0035891,0.4771
0.0036799,0.48085
0.0038558,0.48471
0.0039606,0.48858
0.0040635,0.49242
0.0041986,0.49633
0.0043066,0.50027
0.004425,0.50424
0.0046052,0.50831
0.0047391,0.51241
0.0048765,0.51654
0.0050855,0.52077
0.0052784,0.52501
0.0054318,0.52923
0.0055986,0.53348
0.0057629,0.53783
0.0060606,0.54228
0.006232,0.54672
0.0064117,0.55126
0.0067544,0.55583
0.0069468,0.56042
0.0071476,0.56501
0.0074854,0.56971
0.007723,0.57438
0.0079521,0.57916
0.0082034,0.58402
0.0085547,0.58894
0.0089206,0.59392
0.0092061,0.59892
0.0097255,0.60403
0.010091,0.60913
0.010427,0.61426
0.010881,0.61953
0.01127,0.62478
0.011886,0.63017
0.012368,0.63562
0.012808,0.6411
0.013271,0.6467
0.013925,0.65237
0.014533,0.6581
0.015216,0.66387
0.01601,0.6699
0.01666,0.67588
0.017332,0.68188
0.018689,0.68806
0.019674,0.69433
0.020555,0.70055
0.021433,0.70688
0.022389,0.71331
0.023791,0.71993
0.025663,0.72669
0.026839,0.73341
0.028941,0.74036
0.030422,0.74724
0.03208,0.7542
0.03424,0.7613
0.035992,0.76848
0.040007,0.77612
0.042189,0.78361
0.04507,0.79118
0.04826,0.799
0.05198,0.80686
0.055223,0.81469
0.061231,0.82302
0.065162,0.83131
0.070908,0.83976
0.075858,0.84814
0.083065,0.85691
0.09043,0.86551
0.098097,0.87423
0.10675,0.88306
0.11926,0.89215
0.13025,0.90114
0.14501,0.91027
0.16344,0.91949
0.1828,0.92852
0.20492,0.93749
0.23447,0.94631
0.26752,0.95482
0.31276,0.96319
0.35888,0.97099
0.41877,0.97833
0.49783,0.98528
0.57943,0.99112
0.6959,0.99629
1,1


==> images/datFiles/SCIRDdrive.dat <==
0,0
0,1.2289e-05
0,2.9845e-05
0,4.3889e-05
0,6.4956e-05
0,9.129e-05
0,0.0001106
0,0.00014747
0,0.00017907
0,0.00022998
0,0.00029142
0,0.00037043
0,0.00045469
0,0.00060918
0,0.0007707
4.9755e-07,0.00094976
1.6585e-06,0.001178
3.317e-06,0.0014589
3.8145e-06,0.001803
5.3072e-06,0.0022682
7.1315e-06,0.0028528
1.0283e-05,0.0036095
1.3765e-05,0.0045908
1.9736e-05,0.0057987
2.6038e-05,0.0074085
3.3999e-05,0.0095134
4.7433e-05,0.012393
7.43e-05,0.016394
0.00011477,0.021657
0.00017812,0.02906
0.00027846,0.038856
0.00042573,0.052809
0.00064515,0.071225
0.00094418,0.09531
0.0013964,0.12691
0.0020457,0.16849
0.0029992,0.22096
0.0045419,0.29087
0.0073653,0.38229
0.014261,0.51473
0.045491,0.72697
1,1


==> images/datFiles/SCIRDhrf_healthy.dat <==
0,0
0,8.7475e-08
0,1.5746e-06
0,4.7237e-06
0,8.0477e-06
0,1.3209e-05
0,2.738e-05
0,5.476e-05
3.5923e-08,0.0001222
3.0535e-07,0.00022647
8.8012e-07,0.00039005
2.4697e-06,0.00067479
6.2686e-06,0.0013484
1.762e-05,0.0040384
5.1828e-05,0.017363
0.00022991,0.074571
0.0023352,0.26866
1,1


==> images/datFiles/SCIRDstare.dat <==
0,0
6.389e-07,2.7948e-05
8.9446e-07,2.9501e-05
1.0222e-06,3.4159e-05
1.0222e-06,3.7264e-05
1.0222e-06,4.1922e-05
1.0222e-06,4.658e-05
1.5334e-06,4.8133e-05
1.5334e-06,5.4343e-05
1.6611e-06,5.7449e-05
1.6611e-06,6.2107e-05
1.7889e-06,6.987e-05
1.7889e-06,7.4528e-05
1.7889e-06,7.7633e-05
1.7889e-06,8.0739e-05
1.7889e-06,8.2291e-05
1.7889e-06,9.1607e-05
1.9167e-06,9.6265e-05
2.0445e-06,9.7818e-05
2.0445e-06,0.00010248
2.1723e-06,0.00010869
2.6834e-06,0.00011179
2.8112e-06,0.00011956
2.8112e-06,0.00012266
2.8112e-06,0.00012887
2.8112e-06,0.00013353
2.8112e-06,0.00013508
2.8112e-06,0.00014595
2.9389e-06,0.00015371
2.9389e-06,0.00015682
3.0667e-06,0.00015992
3.0667e-06,0.00016924
3.0667e-06,0.0001739
3.1945e-06,0.00017856
3.1945e-06,0.00018477
3.1945e-06,0.00019253
3.1945e-06,0.00020029
3.1945e-06,0.00021116
3.3223e-06,0.00021116
3.5778e-06,0.00021582
3.5778e-06,0.00022203
3.5778e-06,0.00022514
3.5778e-06,0.00022979
3.5778e-06,0.00023601
3.5778e-06,0.00024377
3.7056e-06,0.00024998
3.7056e-06,0.00026085
3.7056e-06,0.00026706
3.9612e-06,0.00027172
4.2167e-06,0.00027948
4.3445e-06,0.00028414
4.3445e-06,0.0002919
4.3445e-06,0.00029501
4.3445e-06,0.00030432
4.6001e-06,0.00030898
4.6001e-06,0.00031209
4.6001e-06,0.00031519
4.6001e-06,0.00031985
4.6001e-06,0.00032917
4.6001e-06,0.00034314
4.7279e-06,0.00034935
4.8556e-06,0.00035867
4.9834e-06,0.00036332
4.9834e-06,0.00036488
4.9834e-06,0.00037109
5.239e-06,0.00037885
5.239e-06,0.00038817
5.239e-06,0.00039593
5.3668e-06,0.00040369
5.3668e-06,0.00040835
5.3668e-06,0.00041767
5.3668e-06,0.00042388
5.3668e-06,0.00043319
5.3668e-06,0.00044096
5.3668e-06,0.00045183
5.4945e-06,0.00046425
5.6223e-06,0.00047356
5.6223e-06,0.00047512
5.6223e-06,0.00049064
5.6223e-06,0.00050306
5.6223e-06,0.00051393
5.6223e-06,0.0005217
5.6223e-06,0.00052946
5.7501e-06,0.00053567
5.7501e-06,0.00054033
5.7501e-06,0.00054499
5.7501e-06,0.00054809
5.7501e-06,0.00055585
6.0057e-06,0.00056983
6.0057e-06,0.00057914
6.0057e-06,0.00058691
6.1334e-06,0.00059933
6.1334e-06,0.00060865
6.1334e-06,0.00061796
6.1334e-06,0.00062572
6.1334e-06,0.00063349
6.1334e-06,0.00063815
6.1334e-06,0.00065057
6.1334e-06,0.00065833
6.1334e-06,0.0006692
6.1334e-06,0.00068783
6.1334e-06,0.00069559
6.1334e-06,0.00070025
6.1334e-06,0.00071112
6.2612e-06,0.00071888
6.2612e-06,0.00073441
6.389e-06,0.00074062
6.5168e-06,0.00075149
6.5168e-06,0.00077012
6.6446e-06,0.00078565
6.6446e-06,0.00079497
6.6446e-06,0.00081049
6.6446e-06,0.00081981
6.6446e-06,0.00083844
6.6446e-06,0.00085707
6.7723e-06,0.00087726
6.7723e-06,0.00089278
6.7723e-06,0.00090521
6.9001e-06,0.00092073
6.9001e-06,0.00093471
6.9001e-06,0.00094713
6.9001e-06,0.00095955
7.0279e-06,0.00097508
7.1557e-06,0.00099526
7.4112e-06,0.001017
7.539e-06,0.0010279
7.6668e-06,0.0010403
7.6668e-06,0.001062
7.6668e-06,0.0010698
7.6668e-06,0.0010807
7.6668e-06,0.0011008
7.6668e-06,0.0011102
7.6668e-06,0.0011241
7.6668e-06,0.001135
7.6668e-06,0.0011567
7.7946e-06,0.00118
7.9224e-06,0.001208
8.0501e-06,0.0012282
8.0501e-06,0.0012483
8.1779e-06,0.0012685
8.3057e-06,0.0012903
8.3057e-06,0.0013042
8.3057e-06,0.0013213
8.4335e-06,0.0013586
8.4335e-06,0.0013772
8.4335e-06,0.0014036
8.4335e-06,0.0014285
8.5613e-06,0.0014471
8.5613e-06,0.0014735
8.689e-06,0.0014983
8.8168e-06,0.0015278
8.8168e-06,0.0015511
8.8168e-06,0.0015729
8.9446e-06,0.0015992
8.9446e-06,0.001621
8.9446e-06,0.001652
9.2002e-06,0.0016753
9.2002e-06,0.0017048
9.3279e-06,0.0017328
9.4557e-06,0.0017607
9.5835e-06,0.0017887
9.7113e-06,0.0018151
9.8391e-06,0.0018384
9.8391e-06,0.0018601
9.8391e-06,0.001902
9.8391e-06,0.0019377
9.8391e-06,0.0019688
1.0095e-05,0.002006
1.035e-05,0.0020324
1.035e-05,0.0020635
1.035e-05,0.0020883
1.0478e-05,0.0021178
1.0478e-05,0.0021411
1.0478e-05,0.0021691
1.0606e-05,0.0021986
1.0606e-05,0.0022343
1.0861e-05,0.0022607
1.0861e-05,0.0022979
1.0861e-05,0.0023368
1.0989e-05,0.0023802
1.0989e-05,0.0024191
1.1117e-05,0.0024579
1.1245e-05,0.0024905
1.1372e-05,0.0025277
1.1628e-05,0.0025557
1.1756e-05,0.002579
1.1884e-05,0.0026271
1.1884e-05,0.0026706
1.1884e-05,0.0026985
1.1884e-05,0.002742
1.1884e-05,0.0027669
1.2139e-05,0.0028072
1.2267e-05,0.0028445
1.2267e-05,0.002888
1.2522e-05,0.0029128
1.265e-05,0.0029454
1.2778e-05,0.0029827
1.2906e-05,0.0030339
1.2906e-05,0.0030743
1.2906e-05,0.0031178
1.2906e-05,0.0031504
1.2906e-05,0.0031814
1.2906e-05,0.0032171
1.3034e-05,0.0032528
1.3161e-05,0.0032854
1.3289e-05,0.0033243
1.3289e-05,0.0033802
1.3289e-05,0.0034174
1.3417e-05,0.0034516
1.3545e-05,0.0035121
1.38e-05,0.0035572
1.38e-05,0.0036146
1.3928e-05,0.0036612
1.3928e-05,0.0036922
1.3928e-05,0.0037357
1.3928e-05,0.0037637
1.3928e-05,0.0038056
1.3928e-05,0.0038475
1.3928e-05,0.0038848
1.4056e-05,0.0039376
1.4056e-05,0.0039702
1.4311e-05,0.004009
1.4439e-05,0.0040447
1.4567e-05,0.0040913
1.4695e-05,0.0041192
1.495e-05,0.0041782
1.495e-05,0.0042295
1.5078e-05,0.004276
1.5206e-05,0.0043211
1.5589e-05,0.0043832
1.5717e-05,0.004436
1.5845e-05,0.004481
1.5973e-05,0.0045229
1.5973e-05,0.0045835
1.6356e-05,0.0046223
1.6484e-05,0.0046828
1.6484e-05,0.0047465
1.6484e-05,0.0047962
1.6484e-05,0.0048598
1.6739e-05,0.0048987
1.6995e-05,0.0049452
1.7123e-05,0.0050089
1.7123e-05,0.0050664
1.725e-05,0.0051083
1.725e-05,0.0051719
1.7378e-05,0.0052278
1.7634e-05,0.0052853
1.7634e-05,0.0053396
1.7634e-05,0.0054079
1.7761e-05,0.0054592
1.7761e-05,0.0055213
1.7761e-05,0.0055725
1.7761e-05,0.0056284
1.8017e-05,0.0056843
1.8017e-05,0.0057635
1.8017e-05,0.0058256
1.8528e-05,0.005897
1.8528e-05,0.00597
1.8911e-05,0.0060368
1.9039e-05,0.0060896
1.9295e-05,0.0061486
1.955e-05,0.0062184
1.9678e-05,0.0062759
2.0061e-05,0.0063411
2.0317e-05,0.0064048
2.0445e-05,0.0064653
2.07e-05,0.0065352
2.0956e-05,0.0065973
2.0956e-05,0.0066594
2.0956e-05,0.0067308
2.1211e-05,0.0067914
2.1339e-05,0.0068457
2.1339e-05,0.006914
2.1595e-05,0.0069823
2.1723e-05,0.0070584
2.185e-05,0.0071376
2.2106e-05,0.0072028
2.2362e-05,0.0072711
2.2745e-05,0.007355
2.3256e-05,0.0074311
2.3384e-05,0.0075103
2.3767e-05,0.0075832
2.3767e-05,0.007664
2.4406e-05,0.0077478
2.4534e-05,0.0078223
2.4662e-05,0.0078907
2.4789e-05,0.0079636
2.5173e-05,0.0080537
2.53e-05,0.0081251
2.5556e-05,0.0081919
2.5684e-05,0.0082928
2.5684e-05,0.008358
2.5684e-05,0.0084651
2.6323e-05,0.0085412
2.6578e-05,0.0086126
2.6834e-05,0.0086918
2.7089e-05,0.0087772
2.7089e-05,0.0088921
2.7473e-05,0.0089713
2.7473e-05,0.0090769
2.76e-05,0.0091654
2.76e-05,0.0092399
2.7728e-05,0.0093331
2.7984e-05,0.0094231
2.8623e-05,0.0095039
2.9006e-05,0.0096157
2.9006e-05,0.0097119
2.9134e-05,0.0098113
2.9134e-05,0.0099184
2.9262e-05,0.010018
2.9389e-05,0.010139
2.9773e-05,0.010246
3.0028e-05,0.010361
3.0156e-05,0.010473
3.0412e-05,0.010595
3.0539e-05,0.010709
3.0539e-05,0.010816
3.0795e-05,0.01094
3.1051e-05,0.011044
3.1306e-05,0.011153
3.1562e-05,0.011232
3.2201e-05,0.011352
3.2328e-05,0.011457
3.2328e-05,0.011591
3.2584e-05,0.011685
3.2712e-05,0.011825
3.2967e-05,0.011948
3.3478e-05,0.012084
3.3862e-05,0.012192
3.4245e-05,0.012314
3.4628e-05,0.012428
3.5012e-05,0.012552
3.5267e-05,0.012674
3.5395e-05,0.012778
3.5906e-05,0.0129
3.6545e-05,0.013028
3.6801e-05,0.013151
3.7056e-05,0.013264
3.744e-05,0.013398
3.7951e-05,0.013505
3.8078e-05,0.01362
3.9101e-05,0.013736
3.9995e-05,0.013887
4.0123e-05,0.01401
4.0378e-05,0.014134
4.0506e-05,0.014308
4.0506e-05,0.01443
4.1145e-05,0.014562
4.1145e-05,0.014707
4.1529e-05,0.014836
4.1912e-05,0.014996
4.2295e-05,0.015104
4.2806e-05,0.015249
4.3062e-05,0.01539
4.3317e-05,0.015536
4.3317e-05,0.015704
4.3445e-05,0.01587
4.3829e-05,0.016027
4.434e-05,0.016162
4.4595e-05,0.016291
4.5234e-05,0.016471
4.5362e-05,0.016628
4.5745e-05,0.016786
4.5873e-05,0.01694
4.6895e-05,0.017098
4.7279e-05,0.017263
4.7534e-05,0.017415
4.8045e-05,0.017568
4.8429e-05,0.017744
4.8812e-05,0.017874
4.894e-05,0.01805
4.9834e-05,0.018186
5.0345e-05,0.018317
5.0856e-05,0.018494
5.124e-05,0.018662
5.2006e-05,0.018832
5.2645e-05,0.01897
5.3029e-05,0.019147
5.3795e-05,0.019314
5.4179e-05,0.019452
5.469e-05,0.01962
5.5329e-05,0.019798
5.5712e-05,0.01995
5.6862e-05,0.020133
5.7629e-05,0.020317
5.7884e-05,0.020501
5.814e-05,0.020691
5.8907e-05,0.020908
5.929e-05,0.021098
5.9546e-05,0.021293
6.0057e-05,0.021453
6.0696e-05,0.021632
6.1462e-05,0.021801
6.1973e-05,0.021992
6.3251e-05,0.022172
6.3762e-05,0.022343
6.4657e-05,0.022518
6.5551e-05,0.022698
6.6573e-05,0.022914
6.734e-05,0.023115
6.7979e-05,0.02333
6.8362e-05,0.023535
6.8873e-05,0.023737
7.0151e-05,0.023933
7.0918e-05,0.024155
7.1557e-05,0.024333
7.2324e-05,0.024543
7.3218e-05,0.02474
7.3729e-05,0.024945
7.5007e-05,0.025153
7.539e-05,0.025366
7.7051e-05,0.025546
7.7818e-05,0.025745
7.8329e-05,0.025987
7.8968e-05,0.026257
7.999e-05,0.026489
8.0501e-05,0.026706
8.2035e-05,0.026934
8.3185e-05,0.027139
8.4335e-05,0.027344
8.5229e-05,0.027568
8.689e-05,0.027805
8.7913e-05,0.028027
8.8807e-05,0.028251
8.9446e-05,0.028512
9.0213e-05,0.028752
9.1491e-05,0.029027
9.2768e-05,0.02926
9.4429e-05,0.029474
9.5324e-05,0.029735
9.7113e-05,0.030008
9.8135e-05,0.030268
9.903e-05,0.030564
0.00010005,0.030833
0.00010146,0.031081
0.0001021,0.031328
0.00010325,0.031581
0.00010414,0.031853
0.00010529,0.032126
0.00010682,0.032381
0.00010772,0.032659
0.00010912,0.032954
0.00011079,0.033227
0.00011194,0.033489
0.00011385,0.033757
0.00011564,0.034041
0.00011679,0.034319
0.00011807,0.034638
0.0001196,0.034896
0.00012075,0.035145
0.00012152,0.035419
0.00012267,0.035733
0.0001242,0.036062
0.0001251,0.036367
0.00012612,0.03664
0.00012778,0.03689
0.00012919,0.037165
0.0001311,0.037463
0.00013238,0.037755
0.00013417,0.038062
0.00013545,0.038377
0.00013724,0.038671
0.00013813,0.038989
0.00013966,0.039282
0.0001412,0.039612
0.00014337,0.039905
0.00014592,0.04023
0.00014759,0.040545
0.00014848,0.040841
0.00015014,0.041155
0.00015167,0.041486
0.00015295,0.041829
0.00015461,0.042181
0.00015666,0.042546
0.0001587,0.042882
0.00016011,0.043226
0.00016215,0.043579
0.00016496,0.043968
0.00016637,0.04429
0.00016893,0.04465
0.00016995,0.045026
0.00017123,0.045416
0.00017301,0.04578
0.00017493,0.046097
0.00017813,0.04646
0.00017979,0.046797
0.00018183,0.047153
0.00018362,0.047479
0.0001863,0.047822
0.0001886,0.048201
0.00019001,0.048564
0.00019218,0.048921
0.00019563,0.049277
0.00019768,0.049673
0.00019998,0.050084
0.00020138,0.050507
0.00020394,0.050867
0.00020521,0.051269
0.00020713,0.051674
0.00020956,0.052075
0.00021199,0.052513
0.00021429,0.052913
0.00021659,0.053347
0.00021927,0.053752
0.00022183,0.054143
0.00022438,0.05459
0.00022719,0.055058
0.00022911,0.055457
0.00023167,0.055901
0.00023435,0.056286
0.00023639,0.056711
0.00023895,0.05714
0.00024176,0.057604
0.00024432,0.05805
0.00024598,0.058466
0.00024879,0.058972
0.00025083,0.059379
0.000253,0.059818
0.00025582,0.060267
0.00025773,0.060702
0.00026029,0.061183
0.00026348,0.061641
0.00026706,0.062127
0.00026923,0.0626
0.0002723,0.063012
0.00027422,0.063517
0.00027639,0.064035
0.00027869,0.064537
0.00028188,0.065049
0.00028533,0.06556
0.00028917,0.066086
0.00029326,0.066645
0.00029671,0.067131
0.00029875,0.067653
0.00030182,0.06817
0.00030539,0.068671
0.00030744,0.069229
0.00031025,0.069778
0.00031383,0.070317
0.00031664,0.07083
0.00031971,0.071387
0.00032418,0.071885
0.00032763,0.072438
0.00033121,0.072988
0.00033504,0.073567
0.00033772,0.074124
0.00034079,0.074699
0.0003445,0.075216
0.00034935,0.075758
0.00035306,0.076314
0.00035587,0.076824
0.0003597,0.077391
0.0003629,0.077952
0.00036596,0.078549
0.00036992,0.079119
0.00037414,0.079712
0.00037746,0.080302
0.00038142,0.080885
0.00038513,0.081434
0.00038883,0.082032
0.00039369,0.082675
0.00039803,0.083252
0.00040161,0.083875
0.00040621,0.084478
0.00041069,0.085108
0.00041362,0.085715
0.00041835,0.086328
0.00042231,0.086957
0.00042653,0.08758
0.00042998,0.088146
0.00043471,0.088754
0.0004388,0.089336
0.00044455,0.089985
0.00044838,0.090645
0.00045387,0.091342
0.00045784,0.091972
0.0004641,0.092604
0.00046844,0.093231
0.00047253,0.093882
0.00047866,0.094498
0.00048467,0.095081
0.00049208,0.095722
0.00049783,0.096424
0.00050345,0.097171
0.00051074,0.097869
0.00051559,0.098546
0.0005216,0.099222
0.00052594,0.099872
0.00053144,0.10054
0.00053719,0.1012
0.00054307,0.10187
0.00054792,0.10256
0.00055303,0.10324
0.00055853,0.10402
0.00056377,0.10475
0.00056849,0.10544
0.00057475,0.10618
0.00058255,0.10685
0.00058792,0.10754
0.00059405,0.1083
0.00060018,0.10901
0.00060529,0.10974
0.00061092,0.11045
0.00061603,0.11114
0.00062191,0.11184
0.00062753,0.11254
0.00063328,0.11325
0.00063954,0.11397
0.00064529,0.11466
0.00065257,0.11544
0.00065845,0.11618
0.00066458,0.117
0.00067097,0.11776
0.0006766,0.1185
0.00068298,0.11931
0.00068848,0.12008
0.00069602,0.12085
0.00070253,0.12168
0.00070918,0.12247
0.0007157,0.12321
0.00072094,0.12399
0.00072771,0.12475
0.00073448,0.12557
0.00074061,0.1264
0.00074802,0.12717
0.00075544,0.12798
0.00076221,0.12883
0.00077051,0.12965
0.00077856,0.1304
0.00078508,0.13118
0.0007916,0.13208
0.00079939,0.13294
0.00080706,0.13375
0.00081524,0.13451
0.0008215,0.1353
0.00082827,0.13613
0.00083543,0.13701
0.00084322,0.13786
0.00085229,0.13872
0.00086034,0.13962
0.00087005,0.14051
0.0008781,0.14145
0.00088756,0.14227
0.00089574,0.14316
0.00090353,0.14404
0.00091261,0.14494
0.00091989,0.14583
0.00092871,0.14676
0.00093497,0.14774
0.00094378,0.14864
0.00095247,0.14958
0.00096218,0.15048
0.00097138,0.15148
0.00098225,0.15236
0.00099055,0.15323
0.0010006,0.15418
0.0010109,0.15513
0.0010217,0.15611
0.0010308,0.1571
0.0010414,0.15809
0.0010502,0.15906
0.0010627,0.16002
0.0010725,0.161
0.0010824,0.16201
0.0010919,0.16292
0.0011015,0.16392
0.0011128,0.16488
0.0011236,0.16586
0.0011355,0.16696
0.0011464,0.16791
0.0011579,0.1689
0.0011689,0.16994
0.0011799,0.17096
0.0011921,0.17201
0.0012027,0.173
0.0012124,0.17407
0.0012258,0.17515
0.001239,0.17616
0.0012512,0.1772
0.0012643,0.17831
0.0012758,0.17935
0.0012873,0.18046
0.0012999,0.18162
0.0013126,0.18265
0.001327,0.18379
0.0013398,0.18491
0.0013547,0.18601
0.0013683,0.18708
0.0013819,0.18831
0.0013973,0.18941
0.0014089,0.19052
0.0014214,0.19168
0.0014365,0.19285
0.0014511,0.19398
0.0014676,0.19512
0.0014817,0.19625
0.0014967,0.19748
0.001512,0.19867
0.0015254,0.19983
0.0015427,0.20099
0.0015583,0.20223
0.0015759,0.20348
0.0015916,0.2047
0.0016085,0.20587
0.0016264,0.20716
0.0016448,0.20836
0.0016592,0.20956
0.0016752,0.21085
0.0016946,0.21207
0.0017128,0.21339
0.0017286,0.21465
0.0017443,0.21588
0.0017631,0.21715
0.0017833,0.21851
0.0018053,0.21978
0.0018243,0.22111
0.0018471,0.22244
0.0018701,0.22379
0.0018918,0.22509
0.0019124,0.2264
0.0019333,0.22766
0.0019525,0.22901
0.0019719,0.23042
0.0019941,0.23174
0.0020152,0.23315
0.0020398,0.23446
0.0020621,0.23583
0.0020841,0.23718
0.0021089,0.23852
0.0021314,0.23989
0.0021527,0.24129
0.0021748,0.24264
0.0021973,0.24401
0.0022199,0.24546
0.0022439,0.24696
0.0022687,0.24845
0.0022967,0.24982
0.0023232,0.25125
0.0023491,0.2526
0.0023766,0.25407
0.0024049,0.25551
0.0024337,0.25697
0.00246,0.25841
0.0024853,0.2598
0.0025157,0.26123
0.0025438,0.26271
0.0025708,0.26422
0.0025994,0.26568
0.0026284,0.26717
0.0026583,0.26859
0.0026868,0.27002
0.0027172,0.27145
0.0027537,0.27291
0.0027861,0.27445
0.0028164,0.27594
0.0028473,0.27742
0.00288,0.27901
0.0029161,0.28057
0.0029469,0.28209
0.0029823,0.28371
0.003015,0.28532
0.0030484,0.28691
0.0030835,0.28845
0.0031167,0.29002
0.0031548,0.29163
0.0031886,0.29324
0.0032267,0.29483
0.0032592,0.2965
0.0032995,0.2981
0.0033319,0.29971
0.0033689,0.30141
0.003402,0.30306
0.0034419,0.30473
0.0034856,0.30634
0.0035292,0.30808
0.0035726,0.30979
0.0036127,0.31144
0.0036606,0.31316
0.0037028,0.3148
0.0037469,0.31649
0.0037898,0.31815
0.0038323,0.31989
0.0038752,0.32161
0.003917,0.32333
0.0039617,0.32504
0.0040104,0.32674
0.0040624,0.32848
0.0041141,0.33021
0.0041656,0.33189
0.0042148,0.33364
0.0042626,0.33543
0.0043146,0.33727
0.0043683,0.339
0.0044195,0.3407
0.0044751,0.34263
0.004528,0.34453
0.0045837,0.34629
0.0046352,0.34813
0.0046898,0.34996
0.0047474,0.35182
0.0048068,0.35365
0.0048688,0.35553
0.0049255,0.35752
0.004989,0.35936
0.0050515,0.3613
0.0051193,0.36325
0.0051821,0.3652
0.005244,0.3671
0.0053082,0.36897
0.0053719,0.37095
0.0054396,0.37291
0.0055126,0.37481
0.0055828,0.37691
0.0056509,0.37884
0.0057134,0.38081
0.0057873,0.38286
0.0058654,0.38479
0.0059399,0.38687
0.006017,0.38889
0.006092,0.39103
0.0061676,0.39307
0.0062513,0.39511
0.00633,0.39718
0.0064075,0.3992
0.0064859,0.40128
0.0065698,0.40336
0.0066572,0.40531
0.0067447,0.40738
0.006826,0.40966
0.0069181,0.41177
0.0070041,0.41388
0.0070941,0.41605
0.0071902,0.41824
0.0072818,0.42037
0.0073807,0.42254
0.007471,0.42466
0.0075624,0.42689
0.0076674,0.42901
0.0077585,0.43126
0.0078557,0.43354
0.0079638,0.4357
0.0080627,0.43799
0.008165,0.44016
0.0082703,0.44244
0.0083782,0.44472
0.0084929,0.44703
0.0086011,0.44944
0.008716,0.45174
0.0088322,0.45409
0.0089509,0.45636
0.0090671,0.45872
0.0091925,0.46111
0.0093122,0.4635
0.009436,0.46576
0.0095554,0.46812
0.0096916,0.47056
0.0098217,0.47294
0.0099622,0.47537
0.010094,0.47787
0.010229,0.48029
0.010372,0.48266
0.01051,0.48529
0.01066,0.48772
0.010807,0.49024
0.010963,0.49281
0.011119,0.49536
0.011271,0.49794
0.011425,0.50054
0.011585,0.50315
0.011743,0.50573
0.011903,0.50831
0.012076,0.5109
0.012253,0.51367
0.012424,0.5163
0.012605,0.51888
0.012785,0.52153
0.012972,0.52428
0.013162,0.52712
0.013351,0.52986
0.01354,0.53265
0.013724,0.5354
0.01392,0.53816
0.014127,0.54091
0.014333,0.5437
0.014543,0.54646
0.014762,0.54923
0.014982,0.55197
0.015199,0.55458
0.015427,0.55735
0.015652,0.56018
0.015896,0.56314
0.016132,0.566
0.016374,0.56891
0.016618,0.5719
0.016891,0.57488
0.017151,0.57793
0.017416,0.5809
0.01769,0.58387
0.017957,0.58683
0.018238,0.58993
0.018525,0.59301
0.018821,0.59612
0.019131,0.59913
0.019424,0.60228
0.019746,0.6053
0.020071,0.60841
0.02041,0.61147
0.020746,0.6146
0.021095,0.61768
0.021444,0.62077
0.021821,0.62388
0.022185,0.62697
0.022563,0.63013
0.022956,0.6334
0.023345,0.63655
0.023759,0.63986
0.02417,0.64299
0.024595,0.64617
0.025036,0.64949
0.025494,0.65276
0.02596,0.65603
0.02642,0.65937
0.026909,0.66276
0.027407,0.66612
0.027909,0.66955
0.028421,0.67302
0.028971,0.67656
0.029519,0.67997
0.030073,0.68344
0.03063,0.68697
0.031231,0.69054
0.031864,0.69404
0.032494,0.69757
0.033137,0.70109
0.033804,0.70472
0.034508,0.70823
0.035221,0.71178
0.035959,0.71525
0.036708,0.71888
0.037476,0.72254
0.038263,0.72632
0.039071,0.72996
0.03993,0.73379
0.040812,0.7374
0.041706,0.74115
0.042669,0.74488
0.04364,0.74884
0.04464,0.75262
0.045677,0.75635
0.046757,0.76016
0.047871,0.76398
0.04901,0.76796
0.0502,0.77194
0.05144,0.77595
0.052718,0.78015
0.054042,0.78418
0.0554,0.78811
0.056799,0.79218
0.058281,0.79625
0.059831,0.8005
0.061439,0.8046
0.063118,0.80869
0.064865,0.81284
0.0667,0.81695
0.068618,0.82142
0.070647,0.82571
0.072763,0.82993
0.075007,0.83436
0.077364,0.83881
0.079837,0.84311
0.082443,0.84744
0.085186,0.85176
0.088111,0.85598
0.091147,0.86043
0.094328,0.86488
0.097744,0.86931
0.10143,0.87374
0.10535,0.87819
0.10958,0.88268
0.11409,0.88728
0.11896,0.89186
0.12417,0.89628
0.12985,0.90077
0.13601,0.90532
0.14285,0.90981
0.15033,0.91425
0.15858,0.91882
0.16782,0.92347
0.17814,0.92814
0.18986,0.93272
0.2034,0.93713
0.2192,0.94185
0.23783,0.94679
0.26012,0.95193
0.28747,0.95696
0.32092,0.96197
0.36401,0.96668
1,1


==> images/datFiles/STAREN.dat <==
0,0
2.5556e-07,1.2421e-05
2.5556e-07,1.3974e-05
2.5556e-07,1.8632e-05
2.5556e-07,2.0185e-05
2.5556e-07,2.1737e-05
3.8334e-07,2.329e-05
3.8334e-07,2.4843e-05
3.8334e-07,2.6395e-05
3.8334e-07,2.9501e-05
3.8334e-07,3.4159e-05
3.8334e-07,3.5711e-05
3.8334e-07,3.7264e-05
5.1112e-07,4.0369e-05
5.1112e-07,4.3475e-05
5.1112e-07,4.5027e-05
6.389e-07,4.5027e-05
6.389e-07,4.658e-05
6.389e-07,4.8133e-05
6.389e-07,5.1238e-05
6.389e-07,5.5896e-05
7.6668e-07,5.7449e-05
8.9446e-07,6.2107e-05
8.9446e-07,6.6765e-05
8.9446e-07,6.987e-05
8.9446e-07,7.1423e-05
8.9446e-07,7.4528e-05
8.9446e-07,7.7633e-05
8.9446e-07,7.9186e-05
1.0222e-06,8.2291e-05
1.0222e-06,8.3844e-05
1.15e-06,8.5397e-05
1.2778e-06,8.5397e-05
1.4056e-06,8.5397e-05
1.5334e-06,8.5397e-05
1.6611e-06,8.8502e-05
1.7889e-06,9.316e-05
1.7889e-06,9.6265e-05
1.9167e-06,9.6265e-05
1.9167e-06,9.7818e-05
2.0445e-06,9.7818e-05
2.3e-06,0.00010092
2.3e-06,0.00010403
2.4278e-06,0.00010869
2.4278e-06,0.00011024
2.5556e-06,0.0001149
2.6834e-06,0.000118
2.6834e-06,0.00011956
2.6834e-06,0.00012266
2.6834e-06,0.00012577
2.6834e-06,0.00012887
2.8112e-06,0.00013508
3.0667e-06,0.00013974
3.3223e-06,0.00014129
3.4501e-06,0.00014285
3.5778e-06,0.0001475
3.5778e-06,0.00014906
3.5778e-06,0.00015527
3.5778e-06,0.00016458
3.7056e-06,0.00017079
3.8334e-06,0.00017235
3.9612e-06,0.0001739
3.9612e-06,0.00017545
3.9612e-06,0.00018166
4.089e-06,0.00018166
4.089e-06,0.00018943
4.3445e-06,0.00019408
4.4723e-06,0.00019719
4.6001e-06,0.0002034
4.6001e-06,0.0002065
4.8556e-06,0.0002065
4.8556e-06,0.00021582
4.9834e-06,0.00022203
4.9834e-06,0.00022358
5.1112e-06,0.00022669
5.1112e-06,0.00023135
5.1112e-06,0.00023445
5.3668e-06,0.00023445
5.4945e-06,0.00023601
5.6223e-06,0.00024222
5.8779e-06,0.00024998
6.0057e-06,0.00025153
6.0057e-06,0.00025464
6.1334e-06,0.00025619
6.2612e-06,0.00025774
6.2612e-06,0.00026085
6.389e-06,0.00026551
6.7723e-06,0.00027482
6.9001e-06,0.00027948
7.0279e-06,0.00028414
7.1557e-06,0.00028569
7.1557e-06,0.00028724
7.539e-06,0.0002919
7.7946e-06,0.00029501
7.9224e-06,0.00030122
8.0501e-06,0.00030743
8.3057e-06,0.00031053
8.4335e-06,0.00031674
8.5613e-06,0.00032295
8.9446e-06,0.00032606
9.3279e-06,0.00033072
9.3279e-06,0.00033538
9.4557e-06,0.00034469
9.8391e-06,0.0003509
1.0095e-05,0.00036022
1.0095e-05,0.00036953
1.035e-05,0.00037419
1.0478e-05,0.00038196
1.0478e-05,0.00038506
1.0478e-05,0.00039127
1.0734e-05,0.00040214
1.0989e-05,0.00040525
1.1372e-05,0.00040525
1.1628e-05,0.00041611
1.2139e-05,0.00042543
1.2522e-05,0.00042854
1.2778e-05,0.00044251
1.2906e-05,0.00045183
1.2906e-05,0.00046114
1.3161e-05,0.00046735
1.3672e-05,0.00047667
1.4439e-05,0.00048598
1.4567e-05,0.00049375
1.4567e-05,0.00049996
1.4695e-05,0.00051393
1.495e-05,0.00052325
1.5973e-05,0.00053101
1.6228e-05,0.00053722
1.6995e-05,0.00054964
1.7123e-05,0.00056207
1.7378e-05,0.00056983
1.7506e-05,0.0005807
1.8017e-05,0.00059312
1.8273e-05,0.00060088
1.8656e-05,0.00061641
1.9295e-05,0.00062262
1.955e-05,0.00063038
1.9678e-05,0.00063815
2.0061e-05,0.00064746
2.0573e-05,0.00065212
2.0828e-05,0.00065523
2.1211e-05,0.00066765
2.1723e-05,0.00067541
2.2106e-05,0.00069249
2.2362e-05,0.00070025
2.2362e-05,0.00071267
2.2617e-05,0.00071578
2.2745e-05,0.0007282
2.3384e-05,0.00074217
2.3512e-05,0.00075149
2.415e-05,0.00076081
2.4278e-05,0.00076857
2.4534e-05,0.0007841
2.4917e-05,0.00079186
2.53e-05,0.00079962
2.5684e-05,0.00081049
2.5939e-05,0.0008167
2.6578e-05,0.00082602
2.6578e-05,0.00083844
2.6962e-05,0.0008462
2.76e-05,0.00086173
2.7984e-05,0.0008726
2.8112e-05,0.00088502
2.8112e-05,0.00090676
2.8495e-05,0.00092073
2.9134e-05,0.00092694
2.9517e-05,0.00094247
2.9901e-05,0.00095955
3.0156e-05,0.00097352
3.0412e-05,0.00098129
3.0923e-05,0.00099371
3.0923e-05,0.0010077
3.1306e-05,0.0010279
3.1562e-05,0.0010325
3.1689e-05,0.0010605
3.1689e-05,0.0010791
3.1945e-05,0.0010993
3.2201e-05,0.0011164
3.2201e-05,0.0011397
3.2328e-05,0.0011536
3.2584e-05,0.0011676
3.3095e-05,0.0011909
3.3606e-05,0.001208
3.4245e-05,0.0012235
3.4373e-05,0.001239
3.4628e-05,0.0012654
3.5012e-05,0.0012841
3.5012e-05,0.0012996
3.5651e-05,0.0013167
3.5778e-05,0.0013368
3.6034e-05,0.0013508
3.629e-05,0.0013741
3.6417e-05,0.0014083
3.6545e-05,0.0014331
3.6928e-05,0.001458
3.7184e-05,0.0014906
3.744e-05,0.0015045
3.7695e-05,0.0015247
3.8206e-05,0.001548
3.8845e-05,0.0015853
3.9101e-05,0.0016086
3.9228e-05,0.0016334
3.9484e-05,0.0016505
3.974e-05,0.0016831
3.974e-05,0.0017017
3.9867e-05,0.0017204
4.0506e-05,0.001739
4.0634e-05,0.0017654
4.089e-05,0.0017918
4.1273e-05,0.0018166
4.1529e-05,0.0018353
4.1784e-05,0.0018585
4.2167e-05,0.0018803
4.2806e-05,0.0019067
4.3317e-05,0.0019315
4.3573e-05,0.0019579
4.4212e-05,0.0019859
4.5106e-05,0.0020278
4.5234e-05,0.0020697
4.5362e-05,0.0021008
4.549e-05,0.0021442
4.5745e-05,0.0021846
4.6001e-05,0.0022126
4.6384e-05,0.0022529
4.6895e-05,0.0022964
4.7279e-05,0.0023259
4.779e-05,0.0023554
4.8556e-05,0.0023864
4.9068e-05,0.002416
4.9323e-05,0.0024392
4.9706e-05,0.0024765
4.9834e-05,0.0025122
5.0218e-05,0.0025495
5.0729e-05,0.0025883
5.0729e-05,0.0026209
5.0984e-05,0.002652
5.1368e-05,0.0026861
5.1623e-05,0.0027296
5.2262e-05,0.0027669
5.2518e-05,0.0027979
5.2773e-05,0.0028259
5.3157e-05,0.0028585
5.354e-05,0.0028911
5.4307e-05,0.0029423
5.4562e-05,0.0029687
5.4818e-05,0.0030029
5.5457e-05,0.003037
5.5584e-05,0.0030929
5.5712e-05,0.0031504
5.6223e-05,0.0031752
5.6607e-05,0.0032295
5.699e-05,0.003273
5.7373e-05,0.0033305
5.7757e-05,0.0033926
5.8395e-05,0.0034329
5.9162e-05,0.003478
5.9546e-05,0.0035416
6.0568e-05,0.0035913
6.0951e-05,0.0036363
6.1462e-05,0.0036814
6.1973e-05,0.0037202
6.2101e-05,0.0037699
6.2612e-05,0.0038242
6.3379e-05,0.0038817
6.4529e-05,0.00395
6.504e-05,0.0040136
6.5551e-05,0.0040618
6.5935e-05,0.0041146
6.7596e-05,0.0041736
6.8235e-05,0.0042279
6.9257e-05,0.0042962
7.0023e-05,0.0043552
7.079e-05,0.0043956
7.1429e-05,0.0044422
7.1812e-05,0.0045214
7.2707e-05,0.0045742
7.309e-05,0.0046456
7.4112e-05,0.0047077
7.4751e-05,0.0047558
7.539e-05,0.0048133
7.5774e-05,0.0048738
7.5901e-05,0.0049297
7.7179e-05,0.0050167
7.769e-05,0.0050726
7.7946e-05,0.0051254
7.9096e-05,0.0052076
7.9479e-05,0.0052884
8.0501e-05,0.005366
8.1396e-05,0.0054405
8.2674e-05,0.0054856
8.3313e-05,0.0055741
8.4079e-05,0.0056579
8.5996e-05,0.0057262
8.7785e-05,0.0058163
8.8168e-05,0.0058877
8.8807e-05,0.0059685
9.0596e-05,0.006043
9.0979e-05,0.0061315
9.1746e-05,0.0061998
9.2641e-05,0.0062976
9.3279e-05,0.0063815
9.3663e-05,0.0064669
9.4429e-05,0.0065507
9.5452e-05,0.0066221
9.6985e-05,0.0067122
9.7624e-05,0.006796
9.8007e-05,0.0068814
9.9285e-05,0.0069746
9.9924e-05,0.0070646
0.00010146,0.0071547
0.00010222,0.0072587
0.0001035,0.0073301
0.00010478,0.0074031
0.00010593,0.007518
0.00010721,0.007605
0.00010823,0.007709
0.00010964,0.0078006
0.00011245,0.0078891
0.00011398,0.0079807
0.00011564,0.0080723
0.00011769,0.008181
0.00011922,0.008299
0.00012152,0.008417
0.00012305,0.0085241
0.00012484,0.0086406
0.00012574,0.0087369
0.00012752,0.0088471
0.00012957,0.0089651
0.00013187,0.0090769
0.00013417,0.0091778
0.00013583,0.009302
0.00013813,0.0094247
0.00013966,0.0095365
0.00014069,0.0096529
0.00014235,0.0097709
0.00014299,0.0098796
0.00014388,0.010012
0.00014503,0.010133
0.00014682,0.010254
0.00014835,0.010392
0.00014976,0.010515
0.00015027,0.01063
0.00015206,0.010738
0.00015321,0.010866
0.00015436,0.010984
0.00015628,0.01114
0.00015781,0.011243
0.00015845,0.011352
0.00015998,0.011496
0.00016139,0.011639
0.0001619,0.011786
0.00016292,0.011959
0.00016433,0.012094
0.00016599,0.01221
0.00016688,0.01235
0.00016726,0.012487
0.00016803,0.012606
0.0001688,0.012778
0.00016931,0.012928
0.0001702,0.013101
0.00017199,0.013241
0.0001725,0.013421
0.0001734,0.013592
0.00017468,0.013733
0.00017519,0.013906
0.00017646,0.014056
0.000178,0.014232
0.00017928,0.014421
0.00018043,0.014606
0.00018183,0.014795
0.00018362,0.014968
0.00018541,0.015145
0.00018707,0.015334
0.00018899,0.015525
0.00019154,0.015707
0.00019282,0.015871
0.00019397,0.016064
0.00019499,0.016247
0.00019691,0.016447
0.00019768,0.016651
0.00019857,0.016873
0.00019985,0.017075
0.00020125,0.017264
0.00020253,0.017461
0.00020368,0.017686
0.00020483,0.017882
0.00020624,0.018095
0.00020777,0.018357
0.00020905,0.018585
0.00021058,0.018804
0.0002116,0.019029
0.00021326,0.019224
0.00021505,0.019419
0.00021633,0.019641
0.00021761,0.019893
0.00021825,0.020126
0.00021965,0.020379
0.0002217,0.02063
0.00022298,0.020838
0.00022515,0.021051
0.00022694,0.021313
0.0002277,0.021549
0.00022975,0.021803
0.00023205,0.022054
0.00023282,0.022247
0.00023486,0.022486
0.00023639,0.022716
0.0002378,0.023018
0.00024023,0.023261
0.00024163,0.023509
0.00024355,0.023782
0.00024585,0.024046
0.00024674,0.024335
0.0002493,0.024636
0.00025147,0.024919
0.00025415,0.02517
0.00025633,0.025445
0.00025901,0.0257
0.00026131,0.025973
0.00026246,0.026287
0.00026591,0.026555
0.00026808,0.026841
0.00026987,0.027131
0.00027179,0.027419
0.00027332,0.027655
0.000276,0.027948
0.00027894,0.028221
0.00027971,0.028578
0.00028176,0.028827
0.00028354,0.029161
0.00028546,0.02949
0.00028699,0.029827
0.00028904,0.03012
0.00029108,0.030493
0.00029377,0.030789
0.00029607,0.031164
0.00029913,0.031483
0.00030194,0.031774
0.00030361,0.032115
0.00030565,0.032431
0.00030731,0.03278
0.00030897,0.033089
0.00031191,0.033424
0.00031421,0.033784
0.00031779,0.034128
0.00032073,0.034454
0.00032277,0.0348
0.00032546,0.035171
0.00032712,0.035514
0.00033006,0.035899
0.00033299,0.036289
0.00033504,0.03664
0.00033747,0.036986
0.00033977,0.037354
0.00034181,0.037793
0.00034309,0.038154
0.00034539,0.038582
0.0003468,0.038975
0.00034922,0.039397
0.00035191,0.039792
0.0003537,0.04023
0.000356,0.040638
0.00035893,0.041042
0.00036162,0.041444
0.00036277,0.041854
0.00036468,0.04224
0.00036711,0.042628
0.00037043,0.043041
0.0003735,0.043493
0.00037606,0.043923
0.00037912,0.044347
0.00038078,0.044793
0.00038308,0.045252
0.00038577,0.045675
0.0003882,0.046116
0.00038986,0.046564
0.00039139,0.046985
0.00039433,0.047499
0.00039663,0.047942
0.00039842,0.048366
0.00040046,0.048782
0.00040378,0.049247
0.00040609,0.04974
0.00040826,0.050195
0.00041145,0.050727
0.00041452,0.051244
0.00041707,0.051743
0.00042091,0.052264
0.00042308,0.052766
0.00042742,0.053232
0.00042998,0.053704
0.00043356,0.054235
0.00043675,0.054784
0.00043905,0.055272
0.00044212,0.055773
0.00044493,0.056309
0.00044774,0.056823
0.00045132,0.057352
0.00045413,0.057815
0.00045732,0.058324
0.00046039,0.058835
0.0004632,0.059388
0.00046716,0.059959
0.0004701,0.060525
0.0004733,0.061046
0.00047509,0.061577
0.00047905,0.062111
0.0004825,0.062692
0.00048518,0.063212
0.00048838,0.063768
0.0004908,0.064316
0.00049438,0.064825
0.0004977,0.065358
0.00050039,0.065934
0.00050435,0.066533
0.00050729,0.067122
0.00051035,0.067726
0.00051444,0.068306
0.00051725,0.068836
0.00051968,0.069414
0.00052339,0.070035
0.00052709,0.070597
0.0005308,0.071201
0.00053399,0.07176
0.00053795,0.072384
0.00054166,0.072974
0.00054677,0.073595
0.00055278,0.07421
0.00055648,0.074848
0.00056006,0.075466
0.00056428,0.076076
0.00056722,0.076706
0.0005699,0.077304
0.0005736,0.077959
0.00057731,0.078594
0.00058395,0.079216
0.00058702,0.079894
0.00058983,0.080568
0.00059405,0.081203
0.00059724,0.081917
0.00060121,0.082593
0.00060555,0.083242
0.00061053,0.083962
0.00061424,0.084656
0.00061897,0.085381
0.00062395,0.086091
0.00062868,0.086746
0.00063366,0.087502
0.00063647,0.088201
0.00064043,0.08899
0.00064388,0.089724
0.00064976,0.090404
0.00065423,0.091087
0.00065832,0.091868
0.00066369,0.092589
0.00066803,0.093314
0.00067302,0.094059
0.00067596,0.094846
0.00068056,0.095654
0.00068465,0.096432
0.0006904,0.097237
0.000695,0.097962
0.000701,0.098697
0.00070726,0.099478
0.00071199,0.1003
0.00071697,0.10111
0.00072234,0.10184
0.0007286,0.10262
0.00073422,0.10343
0.00073959,0.10422
0.00074547,0.10503
0.00075224,0.10584
0.00075786,0.10664
0.000764,0.10745
0.00077102,0.10834
0.00077754,0.10912
0.00078329,0.10993
0.00078891,0.11078
0.00079505,0.11168
0.00080208,0.11253
0.00080923,0.11337
0.00081728,0.11421
0.0008238,0.11504
0.00083083,0.11596
0.00083696,0.11685
0.00084348,0.11777
0.00084935,0.11863
0.00085613,0.11952
0.00086469,0.12046
0.00087172,0.12133
0.00087772,0.12228
0.00088641,0.12316
0.00089242,0.12416
0.00089855,0.12512
0.00090686,0.12612
0.00091324,0.12705
0.00092168,0.12795
0.00092947,0.12894
0.0009365,0.12987
0.00094314,0.13087
0.00095196,0.13178
0.00096065,0.13272
0.0009673,0.1337
0.00097458,0.13469
0.00098148,0.13564
0.00099132,0.13657
0.00099873,0.13752
0.0010078,0.13858
0.0010166,0.13968
0.0010261,0.14065
0.0010322,0.14168
0.0010403,0.14268
0.0010486,0.14366
0.0010584,0.14484
0.0010667,0.14588
0.0010741,0.14701
0.0010832,0.14806
0.0010907,0.14913
0.0011008,0.15026
0.0011098,0.15129
0.0011191,0.15243
0.0011274,0.15354
0.001137,0.15465
0.0011476,0.15579
0.0011588,0.15695
0.0011691,0.15808
0.001179,0.15924
0.0011908,0.16041
0.0012034,0.16146
0.0012128,0.16262
0.0012243,0.16385
0.0012344,0.16503
0.0012434,0.16615
0.0012538,0.16744
0.0012653,0.16859
0.0012755,0.16979
0.0012879,0.17104
0.0013,0.17228
0.0013082,0.17349
0.0013193,0.17469
0.0013324,0.17588
0.0013437,0.17707
0.0013556,0.17835
0.0013692,0.17958
0.0013812,0.18085
0.0013942,0.18207
0.0014071,0.18333
0.0014191,0.18465
0.0014345,0.18588
0.0014486,0.18716
0.001461,0.18836
0.0014757,0.18964
0.0014903,0.191
0.0015082,0.19233
0.0015197,0.19355
0.0015328,0.19482
0.0015466,0.19615
0.0015619,0.19746
0.0015785,0.19879
0.0015948,0.2001
0.0016098,0.20144
0.0016237,0.20271
0.0016404,0.20407
0.0016583,0.20553
0.0016743,0.20696
0.0016913,0.2084
0.0017054,0.20969
0.0017195,0.21107
0.0017332,0.21241
0.0017508,0.21381
0.0017695,0.21521
0.0017864,0.21666
0.0018045,0.21811
0.001821,0.2196
0.0018408,0.22105
0.001861,0.22257
0.0018785,0.22398
0.0018986,0.2255
0.0019187,0.22688
0.0019369,0.22847
0.0019552,0.22996
0.0019771,0.23142
0.0019995,0.23294
0.0020207,0.23442
0.0020431,0.23593
0.0020631,0.23744
0.0020855,0.23904
0.0021059,0.24051
0.0021303,0.242
0.0021542,0.24356
0.0021761,0.24509
0.0021997,0.24662
0.0022209,0.24821
0.0022423,0.24982
0.0022658,0.25143
0.0022869,0.25306
0.0023129,0.25468
0.0023394,0.25634
0.0023669,0.25802
0.0023909,0.25964
0.0024148,0.26137
0.0024426,0.26308
0.0024697,0.26477
0.0024987,0.26646
0.0025254,0.2683
0.0025534,0.27014
0.0025796,0.27191
0.0026088,0.27365
0.0026385,0.27549
0.0026668,0.2772
0.0026977,0.27896
0.002727,0.28067
0.0027556,0.28252
0.0027899,0.28429
0.0028199,0.28614
0.00285,0.28793
0.0028788,0.28982
0.0029121,0.29178
0.0029469,0.29367
0.0029814,0.29548
0.0030164,0.29745
0.0030507,0.29938
0.0030881,0.30126
0.0031252,0.30318
0.0031585,0.30517
0.0031974,0.3071
0.0032349,0.30911
0.0032746,0.31106
0.0033118,0.31304
0.0033541,0.31507
0.0033927,0.31711
0.0034327,0.31925
0.0034749,0.32131
0.0035134,0.32339
0.0035569,0.32543
0.0036011,0.32751
0.0036462,0.32966
0.003688,0.33174
0.0037319,0.33383
0.0037805,0.33589
0.0038277,0.33792
0.0038722,0.3401
0.0039226,0.3423
0.0039747,0.34452
0.0040206,0.34678
0.0040712,0.34898
0.0041235,0.35131
0.0041753,0.35356
0.004229,0.3558
0.0042832,0.35808
0.0043354,0.36041
0.0043903,0.36274
0.004445,0.36499
0.0045003,0.36729
0.0045612,0.36956
0.0046195,0.37191
0.0046799,0.37436
0.0047396,0.37676
0.004808,0.37921
0.0048652,0.38162
0.0049304,0.38399
0.0050017,0.38638
0.005071,0.38873
0.0051434,0.3912
0.0052095,0.39369
0.0052849,0.39611
0.0053554,0.39863
0.0054229,0.40113
0.0054961,0.40372
0.0055753,0.40622
0.0056515,0.40871
0.005734,0.41123
0.0058165,0.4138
0.0059006,0.41632
0.005986,0.41897
0.0060758,0.42159
0.0061605,0.42425
0.0062507,0.42685
0.0063443,0.42948
0.0064368,0.4322
0.0065266,0.43488
0.0066231,0.43749
0.0067233,0.44015
0.0068266,0.44279
0.0069322,0.44545
0.0070353,0.44829
0.0071285,0.45098
0.0072398,0.45379
0.0073439,0.45656
0.0074524,0.45933
0.0075588,0.46215
0.0076777,0.46492
0.0077959,0.46768
0.0079176,0.47045
0.0080339,0.47317
0.0081551,0.47601
0.0082904,0.47885
0.0084187,0.48161
0.0085524,0.48444
0.0086902,0.48738
0.0088283,0.49017
0.0089647,0.49294
0.0091107,0.49568
0.0092486,0.49856
0.0093948,0.50149
0.0095461,0.50442
0.0097041,0.50732
0.009858,0.51018
0.01002,0.51328
0.010182,0.51625
0.010353,0.51925
0.010536,0.52225
0.010703,0.52521
0.010898,0.52832
0.011091,0.53129
0.011283,0.53438
0.011484,0.53728
0.011688,0.54031
0.011884,0.5434
0.012098,0.54647
0.012308,0.54944
0.01252,0.55264
0.012756,0.5557
0.012994,0.55884
0.013217,0.56209
0.013452,0.56513
0.013698,0.56823
0.013949,0.57135
0.014214,0.57448
0.014476,0.57756
0.01475,0.58071
0.015033,0.58389
0.015319,0.58713
0.01562,0.59029
0.015923,0.5935
0.016235,0.5967
0.016555,0.59994
0.016881,0.60325
0.017212,0.60653
0.017562,0.60981
0.017914,0.61309
0.018285,0.61634
0.018667,0.6197
0.01907,0.62304
0.019469,0.62659
0.019876,0.62995
0.020304,0.6335
0.020737,0.63683
0.021194,0.64039
0.021659,0.64369
0.022145,0.64703
0.022647,0.65047
0.023157,0.6539
0.023682,0.65744
0.02422,0.66091
0.024774,0.66424
0.025344,0.6677
0.025943,0.67124
0.026571,0.67484
0.027199,0.67833
0.027869,0.68185
0.02854,0.68525
0.029245,0.68872
0.02997,0.6922
0.030731,0.6956
0.031509,0.69926
0.032285,0.70274
0.033106,0.70619
0.033955,0.7098
0.034839,0.71331
0.035757,0.71685
0.036707,0.72037
0.0377,0.72397
0.038736,0.7275
0.039801,0.73108
0.040923,0.73441
0.042067,0.73789
0.043276,0.74131
0.044509,0.74493
0.045797,0.74852
0.047122,0.75193
0.048492,0.75541
0.04991,0.759
0.051386,0.7625
0.052933,0.76591
0.054575,0.76946
0.056282,0.77287
0.058027,0.77636
0.059871,0.77977
0.061803,0.78325
0.063789,0.78656
0.065881,0.7899
0.068056,0.7932
0.070311,0.79662
0.072654,0.79993
0.075126,0.80325
0.077646,0.80674
0.08032,0.81003
0.083113,0.81334
0.086053,0.81668
0.089092,0.82
0.092261,0.8233
0.095617,0.82651
0.099077,0.8297
0.10268,0.83292
0.10646,0.83612
0.11037,0.83932
0.11445,0.84249
0.11867,0.84563
0.12311,0.84881
0.12771,0.85206
0.13251,0.85513
0.13749,0.8583
0.14263,0.86145
0.14798,0.86452
0.15346,0.86762
0.15911,0.87047
0.16497,0.87349
0.17105,0.87639
0.17725,0.87932
0.18356,0.88218
0.19011,0.88497
0.1968,0.88781
0.20369,0.89057
0.21067,0.89338
0.21777,0.89624
0.22499,0.89891
0.23235,0.90145
0.23981,0.90412
0.24738,0.90667
0.25508,0.90918
0.26282,0.91171
0.27065,0.91413
0.27855,0.91652
0.28653,0.91895
0.29455,0.92131
0.30261,0.92358
0.31075,0.92585
0.31889,0.92801
0.32712,0.93011
0.33536,0.93218
0.34358,0.93409
0.35184,0.93608
0.36014,0.93798
0.36847,0.93986
0.37683,0.94187
0.38518,0.94366
0.39362,0.94534
0.40207,0.94694
0.41047,0.94856
0.41891,0.95013
0.42736,0.95162
0.43581,0.95305
0.44434,0.95437
0.45283,0.9557
0.46136,0.95697
0.46979,0.95814
0.47822,0.95918
0.48656,0.96029
0.49484,0.96125
0.50298,0.96209
0.51086,0.96298
0.51858,0.96373
0.526,0.96448
0.53308,0.96512
0.53975,0.96571
0.54599,0.96626
0.55179,0.96674
0.55712,0.96719
0.56195,0.96758
0.5663,0.96786
0.57016,0.96814
0.57363,0.9684
0.57667,0.96861
0.57932,0.96879
0.58162,0.96894
0.58361,0.96905
0.58525,0.96915
0.58662,0.96925
0.58773,0.9693
0.58862,0.96936
0.58934,0.9694
0.58988,0.96943
0.59029,0.96945
0.59058,0.96947
0.59077,0.96947
0.59088,0.96948
0.59095,0.96948
0.59098,0.96949
0.59099,0.96949
1,1


==> images/datFiles/STAREO.dat <==
0,0
0.033472,0
0.03979,0
0.045351,0
0.050083,0
0.056494,0
0.063975,0
0.073978,0
0.086605,0
0.10455,0
0.12236,0
0.14073,0
0.15859,0
0.17449,0
0.18833,0
0.20081,0
0.21159,0
0.22081,0
0.22864,0
0.23537,0
0.24128,0
0.2466,0
0.25128,0
0.25545,0
0.25936,0
0.26313,0
0.26671,0
0.27004,0
0.27314,0
0.27652,0
0.27946,0
0.28199,0
0.28381,0
0.28513,0
0.28609,0
0.2869,0
0.28761,0
0.28821,0
0.28866,0
0.28906,0
0.28936,0
0.28968,0
0.28991,0
0.29014,0
0.29036,6.1067e-05
0.29049,0.0002748
0.2906,0.0003664
0.29071,0.00067174
0.29082,0.0010381
0.29091,0.0017404
0.29104,0.0028396
0.29115,0.004122
0.29127,0.0062288
0.29138,0.0084883
0.29147,0.010412
0.29157,0.012427
0.29167,0.015022
0.29179,0.017099
0.29192,0.019999
0.29202,0.023175
0.29212,0.026717
0.29222,0.031236
0.29233,0.036304
0.29243,0.042686
0.29254,0.049983
0.29265,0.057311
0.29275,0.066135
0.29286,0.075387
0.29299,0.087265
0.29311,0.099173
0.29327,0.11169
0.29343,0.12442
0.29361,0.13871
0.29385,0.15328
0.29412,0.16912
0.29447,0.18445
0.29487,0.19899
0.29538,0.21447
0.29613,0.23041
0.29713,0.24787
0.29871,0.26384
0.30095,0.28173
0.30413,0.2992
0.30791,0.31761
0.31242,0.33486
0.31704,0.35217
0.32184,0.36942
0.32719,0.38768
0.33294,0.405
0.33928,0.42289
0.34625,0.43938
0.35389,0.45644
0.36238,0.47257
0.37191,0.48802
0.38279,0.50472
0.39456,0.52078
0.40793,0.53629
0.42195,0.55143
0.43649,0.56612
0.45061,0.57839
0.46554,0.59119
0.48002,0.60224
0.49438,0.61372
0.50851,0.62566
0.52261,0.63531
0.53673,0.6459
0.55056,0.65662
0.565,0.66639
0.57928,0.67586
0.59384,0.6852
0.60786,0.695
0.62144,0.70428
0.635,0.71326
0.64757,0.72349
0.65992,0.73341
0.67275,0.74236
0.68537,0.75225
0.69833,0.76214
0.71033,0.77069
0.72229,0.7794
0.73315,0.7881
0.74364,0.79552
0.75296,0.80364
0.76142,0.81136
0.76924,0.81881
0.77623,0.82593
0.78296,0.83317
0.78927,0.83985
0.79537,0.84599
0.80104,0.85152
0.80661,0.85658
0.81205,0.86141
0.81736,0.86748
0.82258,0.87323
0.82744,0.87848
0.83242,0.88342
0.83717,0.8881
0.84193,0.89304
0.8467,0.89863
0.85161,0.90361
0.85596,0.90843
0.8603,0.91383
0.8644,0.9193
0.86862,0.92437
0.87286,0.92831
0.87706,0.93237
0.88121,0.93655
0.88522,0.93951
0.88928,0.9422
0.89317,0.94544
0.89686,0.9477
0.90042,0.95032
0.9042,0.95292
0.9078,0.95524
0.91146,0.95759
0.91478,0.95942
0.91819,0.9615
0.92136,0.96305
0.92443,0.9644
0.9273,0.9658
0.93009,0.96739
0.93273,0.96852
0.93532,0.96974
0.93784,0.97136
0.94019,0.97225
0.94264,0.97328
0.94509,0.97417
0.9473,0.97508
0.94957,0.97621
0.9518,0.97695
0.95405,0.97771
0.95634,0.97857
0.9584,0.97933
0.96039,0.98021
0.96233,0.98089
0.96403,0.98171
0.96555,0.98247
0.96696,0.98342
0.9685,0.98409
0.96996,0.98461
0.97118,0.98516
0.97227,0.9858
0.97317,0.98635
0.97407,0.98696
0.97485,0.98745
0.97565,0.988
0.9764,0.98843
0.97708,0.98895
0.9778,0.98928
0.97851,0.98965
0.97908,0.99023
0.97961,0.99066
0.98016,0.99111
0.98064,0.99145
0.98105,0.99179
0.98154,0.99221
0.98201,0.99243
0.98255,0.9927
0.98298,0.99304
0.98338,0.99337
0.98383,0.99365
0.98427,0.99386
0.98466,0.99405
0.98503,0.99426
0.98543,0.99444
0.9858,0.99453
0.98614,0.99463
0.98647,0.99475
0.98676,0.99478
0.98705,0.99493
0.98731,0.99511
0.98758,0.99521
0.9878,0.99533
0.98802,0.99542
0.98823,0.99551
0.98843,0.9956
0.98866,0.99569
0.98892,0.99576
0.98914,0.99585
0.9894,0.99615
0.98966,0.99637
0.98991,0.9967
0.99009,0.9971
0.9904,0.9975
0.99072,0.99765
0.99101,0.99811
0.9914,0.99841
0.99182,0.99872
0.99227,0.99896
0.99266,0.99936
0.99316,0.99942
0.99366,0.99973
0.99427,0.99985
0.9949,0.99991
0.99554,0.99997
0.99615,1
0.99674,1
0.99732,1
0.99786,1
0.9984,1
0.99886,1
0.99923,1
0.99952,1
0.99976,1
0.99991,1
0.99996,1
0.99998,1
1,1


==> images/datFiles/STAREPCTN.dat <==
0,0
1.2778e-07,0
2.5556e-07,0
3.8334e-07,0
5.1112e-07,0
6.389e-07,0
7.6668e-07,0
8.9446e-07,0
1.0222e-06,0
1.15e-06,0
1.2778e-06,0
1.4056e-06,0
1.6611e-06,0
1.7889e-06,0
1.9167e-06,0
2.0445e-06,0
2.1723e-06,0
2.4278e-06,0
2.5556e-06,0
2.6834e-06,0
2.8112e-06,0
3.0667e-06,0
3.3223e-06,0
3.5778e-06,0
3.7056e-06,0
3.8334e-06,0
4.3445e-06,0
4.4723e-06,0
4.7279e-06,0
4.9834e-06,1.5527e-06
5.1112e-06,1.5527e-06
5.239e-06,1.5527e-06
5.3668e-06,1.5527e-06
5.7501e-06,1.5527e-06
5.8779e-06,1.5527e-06
6.1334e-06,1.5527e-06
6.389e-06,1.5527e-06
6.5168e-06,1.5527e-06
6.6446e-06,1.5527e-06
6.7723e-06,1.5527e-06
6.9001e-06,1.5527e-06
6.9001e-06,3.1053e-06
7.1557e-06,3.1053e-06
7.2835e-06,3.1053e-06
7.539e-06,3.1053e-06
7.539e-06,4.658e-06
7.7946e-06,4.658e-06
7.9224e-06,6.2107e-06
8.0501e-06,7.7633e-06
8.4335e-06,7.7633e-06
8.689e-06,7.7633e-06
8.8168e-06,7.7633e-06
9.0724e-06,7.7633e-06
9.3279e-06,7.7633e-06
9.4557e-06,7.7633e-06
9.9668e-06,1.2421e-05
1.0222e-05,1.2421e-05
1.0478e-05,1.3974e-05
1.0606e-05,1.5527e-05
1.0734e-05,1.7079e-05
1.0861e-05,1.8632e-05
1.0989e-05,1.8632e-05
1.1117e-05,1.8632e-05
1.1245e-05,1.8632e-05
1.15e-05,1.8632e-05
1.1756e-05,1.8632e-05
1.2139e-05,1.8632e-05
1.2267e-05,1.8632e-05
1.2395e-05,2.0185e-05
1.2522e-05,2.0185e-05
1.2778e-05,2.1737e-05
1.3034e-05,2.1737e-05
1.3161e-05,2.1737e-05
1.3545e-05,2.1737e-05
1.3672e-05,2.1737e-05
1.3928e-05,2.1737e-05
1.4184e-05,2.4843e-05
1.4311e-05,2.4843e-05
1.4567e-05,2.4843e-05
1.4695e-05,2.4843e-05
1.5078e-05,2.7948e-05
1.5334e-05,2.9501e-05
1.5717e-05,3.1053e-05
1.5845e-05,3.1053e-05
1.6611e-05,3.2606e-05
1.6739e-05,3.5711e-05
1.6995e-05,3.7264e-05
1.725e-05,3.7264e-05
1.7634e-05,3.7264e-05
1.7761e-05,4.1922e-05
1.8017e-05,4.1922e-05
1.8273e-05,4.1922e-05
1.8656e-05,4.5027e-05
1.9167e-05,4.5027e-05
1.9423e-05,4.658e-05
1.9806e-05,4.658e-05
2.0061e-05,4.658e-05
2.0189e-05,5.1238e-05
2.0445e-05,5.2791e-05
2.0573e-05,5.5896e-05
2.0828e-05,5.5896e-05
2.1211e-05,6.3659e-05
2.1723e-05,6.3659e-05
2.1978e-05,6.5212e-05
2.2362e-05,6.6765e-05
2.2617e-05,6.8317e-05
2.2873e-05,7.1423e-05
2.3128e-05,7.2975e-05
2.3256e-05,7.4528e-05
2.3639e-05,7.6081e-05
2.4278e-05,7.7633e-05
2.5045e-05,8.3844e-05
2.5173e-05,8.3844e-05
2.53e-05,8.3844e-05
2.5556e-05,8.3844e-05
2.5556e-05,9.1607e-05
2.6067e-05,9.4713e-05
2.6195e-05,9.7818e-05
2.645e-05,9.7818e-05
2.6834e-05,9.9371e-05
2.6962e-05,0.00010403
2.7089e-05,0.00011024
2.7345e-05,0.00011024
2.76e-05,0.00011645
2.8367e-05,0.00011956
2.8367e-05,0.00012732
2.8495e-05,0.00012732
2.9134e-05,0.00013353
2.9645e-05,0.00014129
3.0028e-05,0.0001444
3.0412e-05,0.00015061
3.1306e-05,0.00015216
3.1562e-05,0.00015527
3.2201e-05,0.00015527
3.2839e-05,0.00015837
3.3095e-05,0.00016458
3.3606e-05,0.00017079
3.4501e-05,0.00018011
3.514e-05,0.00018787
3.5523e-05,0.00019874
3.5651e-05,0.0002034
3.629e-05,0.0002065
3.6673e-05,0.00021116
3.7312e-05,0.00021582
3.7823e-05,0.00022203
3.8334e-05,0.00022358
3.859e-05,0.00022669
3.9101e-05,0.00023445
3.9867e-05,0.00024377
4.0634e-05,0.00024998
4.0634e-05,0.0002624
4.1401e-05,0.00026861
4.1784e-05,0.00027793
4.2167e-05,0.00029035
4.2551e-05,0.00029345
4.2806e-05,0.00030122
4.2934e-05,0.00030277
4.3317e-05,0.0003214
4.3829e-05,0.00033072
4.4723e-05,0.00034159
4.4851e-05,0.00034935
4.4851e-05,0.00035401
4.5362e-05,0.00036798
4.5745e-05,0.0003773
4.6256e-05,0.00038972
4.664e-05,0.00040369
4.6768e-05,0.0004099
4.7534e-05,0.00041456
4.8173e-05,0.00043319
4.8301e-05,0.00044872
4.8812e-05,0.00046114
4.9323e-05,0.00047977
4.9962e-05,0.0004922
5.0473e-05,0.00050151
5.0984e-05,0.00050772
5.1751e-05,0.0005248
5.2262e-05,0.00054343
5.2262e-05,0.00056983
5.2518e-05,0.00057604
5.3412e-05,0.00059312
5.3923e-05,0.00061175
5.4434e-05,0.00062883
5.5457e-05,0.00064746
5.6095e-05,0.00067386
5.699e-05,0.00069559
5.7884e-05,0.00071423
5.8395e-05,0.00073907
5.9418e-05,0.00076391
5.9929e-05,0.00079186
6.0696e-05,0.00080739
6.0951e-05,0.00082602
6.1846e-05,0.00085552
6.2357e-05,0.00088657
6.2868e-05,0.00090521
6.3507e-05,0.00092694
6.4018e-05,0.00095023
6.4657e-05,0.00096576
6.5551e-05,0.00098129
6.5807e-05,0.0010139
6.6957e-05,0.0010341
6.7851e-05,0.0010651
6.8235e-05,0.0010946
6.8618e-05,0.0011257
6.9385e-05,0.0011459
7.0023e-05,0.0011723
7.0662e-05,0.0012002
7.0918e-05,0.0012437
7.194e-05,0.0012825
7.2196e-05,0.0013011
7.2707e-05,0.001326
7.3601e-05,0.0013493
7.5007e-05,0.0013695
7.6157e-05,0.0013974
7.6924e-05,0.0014207
7.769e-05,0.0014704
7.8329e-05,0.0014983
7.9863e-05,0.0015294
8.0885e-05,0.001562
8.1524e-05,0.0016008
8.2418e-05,0.0016536
8.3185e-05,0.0016986
8.4207e-05,0.001753
8.5485e-05,0.0017763
8.6635e-05,0.0018151
8.7785e-05,0.0018446
8.8935e-05,0.0018927
8.9702e-05,0.0019408
9.0085e-05,0.0019874
9.0852e-05,0.002034
9.2385e-05,0.0020852
9.3535e-05,0.0021504
9.4813e-05,0.0022063
9.6091e-05,0.0022622
9.7368e-05,0.0023088
9.8263e-05,0.0023647
9.8774e-05,0.0024175
0.00010018,0.0024827
0.00010146,0.0025603
0.00010222,0.0026318
0.00010337,0.0026815
0.00010478,0.0027451
0.00010529,0.0028227
0.00010619,0.0028895
0.0001067,0.0029609
0.00010849,0.0030261
0.00010976,0.0031084
0.00011117,0.0031892
0.0001127,0.0032653
0.00011411,0.003346
0.00011475,0.0034298
0.0001159,0.0035106
0.00011743,0.0036022
0.00011909,0.0036922
0.00012011,0.0037839
0.00012139,0.0038584
0.00012267,0.003964
0.00012484,0.0040587
0.00012663,0.0041363
0.00012765,0.0042155
0.00012893,0.0043195
0.00013021,0.0044018
0.00013097,0.0044965
0.00013264,0.0046006
0.00013442,0.004703
0.00013672,0.0048226
0.00013877,0.0049608
0.00014005,0.005057
0.00014171,0.0051828
0.0001435,0.0053086
0.00014503,0.0054095
0.00014669,0.0054918
0.00014925,0.0056036
0.00015078,0.0057107
0.00015359,0.0058473
0.00015525,0.005956
0.00015717,0.006074
0.00015998,0.0061827
0.00016305,0.006324
0.00016535,0.0064575
0.00016765,0.0065957
0.00017008,0.0067417
0.00017238,0.0068597
0.00017429,0.007015
0.00017672,0.0071625
0.00017966,0.0073301
0.00018183,0.0074839
0.00018349,0.0076531
0.00018592,0.0078161
0.0001886,0.0079372
0.00019052,0.0080972
0.00019308,0.0082648
0.00019563,0.0084201
0.00019844,0.0085878
0.00020036,0.0087617
0.00020279,0.008934
0.00020585,0.0091126
0.00020777,0.0092958
0.00021045,0.0094573
0.00021378,0.0096436
0.00021697,0.0098299
0.00021991,0.0099945
0.00022323,0.010189
0.00022592,0.0104
0.00023,0.010633
0.0002346,0.010852
0.00023818,0.011058
0.00024074,0.011224
0.00024368,0.011414
0.00024751,0.011612
0.00025058,0.011834
0.00025441,0.012084
0.00025799,0.012324
0.00026195,0.012558
0.00026629,0.012768
0.00026974,0.012966
0.00027294,0.013177
0.000276,0.013389
0.00028073,0.013679
0.00028533,0.013938
0.00028814,0.014143
0.00029313,0.014398
0.00029901,0.014634
0.00030361,0.014881
0.00030769,0.01516
0.00031255,0.015398
0.00031626,0.015659
0.00032124,0.015952
0.00032712,0.016232
0.00033287,0.01648
0.00033862,0.016775
0.00034322,0.017075
0.00034897,0.017336
0.00035446,0.017627
0.00036085,0.01794
0.00036724,0.018233
0.00037452,0.018537
0.00038181,0.01882
0.0003859,0.019134
0.00039075,0.019442
0.00039458,0.019756
0.00040174,0.020067
0.00040749,0.02036
0.0004158,0.02068
0.00042078,0.021025
0.00042627,0.021374
0.00043305,0.021695
0.00044007,0.02202
0.00044697,0.022382
0.0004549,0.022717
0.00046346,0.023118
0.00047138,0.023442
0.00047892,0.023796
0.00048646,0.02422
0.00049438,0.024628
0.00050128,0.025041
0.0005115,0.025447
0.00052006,0.025871
0.0005299,0.026282
0.00053693,0.026666
0.00054562,0.02703
0.0005538,0.027499
0.00056415,0.027898
0.00057463,0.028339
0.00058587,0.028816
0.00059546,0.029266
0.00060453,0.029685
0.00061258,0.03013
0.00062369,0.030549
0.00063341,0.03099
0.00064503,0.031462
0.0006559,0.031921
0.00066612,0.032427
0.00067736,0.032949
0.00068925,0.033434
0.00070075,0.033879
0.00071212,0.034357
0.00072451,0.034815
0.00073729,0.035305
0.00074994,0.035792
0.00076106,0.03632
0.00077256,0.036862
0.00078508,0.037415
0.00079965,0.037924
0.00081064,0.038438
0.00082584,0.038995
0.00083875,0.03954
0.00085472,0.040065
0.00086954,0.040669
0.00088462,0.04124
0.00089944,0.041781
0.00091465,0.042378
0.00092947,0.04302
0.0009457,0.043636
0.00096257,0.044251
0.00097969,0.044815
0.00099515,0.045366
0.0010106,0.045936
0.0010266,0.046552
0.0010442,0.047128
0.0010657,0.047726
0.0010836,0.048373
0.0011011,0.049047
0.0011213,0.049639
0.0011398,0.050255
0.0011587,0.050918
0.0011777,0.051536
0.0011967,0.052174
0.0012167,0.052847
0.0012361,0.053584
0.0012567,0.054292
0.0012806,0.054955
0.0013,0.055677
0.0013225,0.056371
0.001346,0.057116
0.0013711,0.057814
0.0013983,0.058511
0.0014212,0.05929
0.0014472,0.060035
0.0014697,0.060764
0.0014945,0.061532
0.0015225,0.062281
0.0015472,0.063049
0.0015737,0.063776
0.0016029,0.064613
0.0016277,0.065383
0.0016528,0.066186
0.0016822,0.067041
0.0017085,0.067884
0.0017392,0.068681
0.0017681,0.069485
0.0017995,0.070305
0.001828,0.071207
0.0018635,0.072089
0.0018927,0.072943
0.0019221,0.073837
0.0019549,0.07471
0.001988,0.075629
0.0020179,0.076581
0.0020557,0.0775
0.0020911,0.078337
0.0021279,0.079149
0.0021624,0.080059
0.0021996,0.081007
0.0022408,0.081987
0.0022745,0.082912
0.0023133,0.08378
0.0023508,0.084743
0.0023883,0.085783
0.0024306,0.08672
0.0024696,0.087687
0.0025074,0.088642
0.002551,0.089583
0.0025965,0.09058
0.0026397,0.091587
0.0026862,0.092612
0.0027346,0.093638
0.0027756,0.094671
0.0028232,0.095647
0.0028694,0.096672
0.0029211,0.097745
0.0029691,0.098764
0.0030194,0.099795
0.0030772,0.10085
0.0031256,0.1019
0.0031771,0.10292
0.003231,0.104
0.003279,0.10505
0.003328,0.10617
0.0033831,0.1072
0.0034361,0.10831
0.0034918,0.10946
0.003551,0.11063
0.0036139,0.11179
0.0036747,0.11291
0.0037355,0.11396
0.003799,0.11517
0.0038619,0.11639
0.0039216,0.11757
0.0039856,0.1186
0.0040537,0.11981
0.0041184,0.12108
0.0041793,0.1223
0.0042484,0.1235
0.0043191,0.12478
0.0043871,0.12598
0.0044598,0.12724
0.0045322,0.12846
0.0046094,0.12982
0.0046815,0.13117
0.0047608,0.13248
0.0048342,0.13371
0.0049115,0.13502
0.0049901,0.13626
0.0050666,0.13754
0.0051449,0.13891
0.0052275,0.14025
0.0053103,0.14159
0.0053942,0.14287
0.0054752,0.14418
0.0055633,0.14553
0.0056527,0.1469
0.0057403,0.14824
0.0058292,0.14964
0.0059201,0.15099
0.0060151,0.15242
0.0061156,0.15384
0.0062065,0.15524
0.0063044,0.1567
0.0064043,0.15816
0.0064988,0.15961
0.0066024,0.161
0.0067045,0.16241
0.0068107,0.16389
0.006913,0.16533
0.0070186,0.16683
0.0071283,0.1683
0.007234,0.16982
0.0073434,0.17133
0.0074565,0.17288
0.0075721,0.17444
0.0076865,0.17594
0.0078015,0.17748
0.0079203,0.17902
0.0080357,0.18049
0.0081585,0.18211
0.0082814,0.18371
0.0084083,0.18522
0.0085346,0.18681
0.0086593,0.18834
0.0087846,0.18988
0.0089162,0.1915
0.0090522,0.19315
0.0091833,0.19478
0.009321,0.19638
0.0094559,0.19804
0.0095953,0.19967
0.0097336,0.20134
0.0098838,0.20296
0.010036,0.20471
0.010188,0.20637
0.010341,0.20811
0.010497,0.20978
0.010661,0.21147
0.010812,0.21327
0.010975,0.21497
0.011142,0.21656
0.011297,0.2182
0.01147,0.21998
0.011637,0.22158
0.011814,0.2233
0.011988,0.225
0.012164,0.22669
0.012338,0.22842
0.012521,0.23009
0.012698,0.23178
0.012878,0.2335
0.013067,0.23523
0.013261,0.23702
0.013452,0.2387
0.013642,0.24041
0.01384,0.24218
0.014033,0.2439
0.014235,0.24563
0.014441,0.24741
0.01465,0.24918
0.014853,0.25104
0.015078,0.25286
0.015292,0.25465
0.015505,0.25653
0.015723,0.25832
0.015947,0.26015
0.016179,0.26196
0.016412,0.26377
0.016646,0.26555
0.016876,0.26743
0.017122,0.26934
0.017372,0.2712
0.017624,0.27306
0.017863,0.27496
0.01811,0.27686
0.018365,0.27871
0.01862,0.28059
0.018886,0.28254
0.019151,0.28439
0.019418,0.28634
0.019683,0.28821
0.019954,0.29018
0.020234,0.29207
0.020508,0.29396
0.020803,0.29587
0.021098,0.29776
0.02139,0.29974
0.021696,0.3017
0.021986,0.30366
0.022278,0.30559
0.022591,0.30761
0.022907,0.30964
0.023221,0.31161
0.023545,0.31359
0.023869,0.31555
0.024187,0.31746
0.024519,0.31937
0.024856,0.3213
0.025187,0.32333
0.025526,0.32531
0.02588,0.32731
0.026235,0.32929
0.026582,0.33136
0.026938,0.33342
0.027294,0.33546
0.027667,0.33749
0.02805,0.33956
0.028429,0.34163
0.028821,0.34364
0.029206,0.34553
0.029604,0.34758
0.029992,0.34965
0.030388,0.35173
0.030796,0.35394
0.031201,0.35613
0.03163,0.3582
0.032057,0.36011
0.032477,0.3622
0.032897,0.36428
0.033329,0.36639
0.033772,0.36852
0.034225,0.37066
0.034687,0.37274
0.035154,0.37484
0.035627,0.37699
0.036097,0.37912
0.036575,0.38129
0.03706,0.38355
0.037563,0.38572
0.038039,0.38799
0.038548,0.39021
0.039061,0.39235
0.039564,0.39449
0.040089,0.39657
0.04061,0.39871
0.041123,0.40085
0.041666,0.40298
0.04221,0.40516
0.042757,0.40734
0.043317,0.4095
0.043877,0.41167
0.044446,0.41389
0.045013,0.41602
0.045608,0.41824
0.0462,0.42045
0.046798,0.42266
0.047395,0.42484
0.048008,0.42699
0.048631,0.42918
0.049255,0.43137
0.049889,0.4336
0.050524,0.43578
0.051166,0.4381
0.051823,0.44039
0.052491,0.44262
0.053176,0.44487
0.053852,0.44705
0.054546,0.44932
0.055249,0.45157
0.055962,0.45376
0.056686,0.45605
0.057424,0.45835
0.05815,0.4606
0.058885,0.46287
0.059647,0.46504
0.060407,0.46729
0.061173,0.46963
0.061953,0.47182
0.062715,0.47414
0.06351,0.47645
0.064331,0.47881
0.065159,0.48104
0.06598,0.48328
0.066812,0.48558
0.067652,0.48789
0.068507,0.49014
0.069364,0.49247
0.070246,0.4947
0.071136,0.49689
0.072021,0.49913
0.072925,0.50147
0.073853,0.50375
0.074778,0.50611
0.075741,0.50849
0.076683,0.51077
0.077642,0.51307
0.078629,0.51541
0.079625,0.51777
0.080633,0.52003
0.081673,0.5224
0.082697,0.52468
0.083736,0.52696
0.084774,0.52932
0.085851,0.5316
0.086937,0.5338
0.088017,0.53613
0.089147,0.53846
0.090286,0.54066
0.091408,0.54285
0.092547,0.5451
0.093703,0.54726
0.094874,0.54956
0.096036,0.5519
0.097255,0.55419
0.098469,0.55651
0.099714,0.55887
0.10096,0.56125
0.10222,0.56365
0.1035,0.56598
0.10482,0.56845
0.10615,0.57073
0.1075,0.5731
0.10883,0.57543
0.11018,0.57775
0.11155,0.58017
0.11293,0.58256
0.11438,0.58487
0.11582,0.58721
0.11726,0.58966
0.11871,0.59205
0.1202,0.59445
0.1217,0.59679
0.12323,0.59919
0.12476,0.60161
0.12632,0.60403
0.12789,0.60647
0.1295,0.60896
0.1311,0.61143
0.13272,0.61392
0.13438,0.61644
0.13605,0.61884
0.13776,0.62128
0.1395,0.62379
0.14126,0.62617
0.14304,0.62862
0.14485,0.63115
0.14667,0.63357
0.14852,0.63599
0.15042,0.6384
0.15231,0.6407
0.15424,0.64322
0.1562,0.64577
0.1582,0.6482
0.16018,0.65076
0.1622,0.6533
0.16423,0.65575
0.16628,0.65829
0.1684,0.66078
0.17054,0.66323
0.1727,0.66573
0.17493,0.66827
0.17714,0.67077
0.17941,0.67316
0.18172,0.67568
0.18407,0.67811
0.18644,0.68064
0.18885,0.68318
0.19127,0.68556
0.19374,0.68809
0.19625,0.69062
0.19883,0.69307
0.20148,0.6956
0.20416,0.69825
0.20686,0.70081
0.20958,0.70342
0.21238,0.70593
0.21521,0.70841
0.21806,0.7109
0.22097,0.71343
0.22393,0.71594
0.22693,0.71846
0.22999,0.72104
0.23309,0.72357
0.23628,0.72612
0.2395,0.72862
0.24278,0.73126
0.24608,0.73391
0.24952,0.73652
0.25294,0.73913
0.25647,0.74168
0.26002,0.7442
0.26364,0.74679
0.2673,0.74939
0.27107,0.75206
0.27483,0.75462
0.27864,0.75728
0.28249,0.75989
0.28644,0.76258
0.29043,0.76522
0.29444,0.76794
0.29848,0.77071
0.30263,0.77339
0.30685,0.77604
0.31112,0.77872
0.31533,0.78127
0.31967,0.78402
0.32404,0.78672
0.32841,0.7895
0.33282,0.79216
0.33726,0.79485
0.34173,0.79748
0.34617,0.8003
0.35065,0.80299
0.35518,0.80572
0.35974,0.80838
0.36431,0.81107
0.3689,0.81372
0.37349,0.81631
0.37812,0.81902
0.38277,0.82164
0.38742,0.82434
0.39204,0.82707
0.39668,0.82969
0.40129,0.83234
0.40591,0.83494
0.41053,0.83763
0.4152,0.84028
0.41986,0.8429
0.42448,0.84546
0.42913,0.84814
0.43377,0.85069
0.4384,0.85336
0.44298,0.85599
0.44756,0.85847
0.45214,0.86093
0.45673,0.86352
0.46124,0.8661
0.46576,0.8686
0.47025,0.87104
0.47474,0.87354
0.47925,0.87609
0.48371,0.87852
0.48817,0.88097
0.4926,0.88348
0.49701,0.8859
0.50142,0.88824
0.50581,0.89064
0.51018,0.89301
0.51456,0.89549
0.51889,0.89781
0.52322,0.90023
0.5275,0.90242
0.53172,0.90476
0.53597,0.90703
0.54018,0.90921
0.54434,0.91137
0.5484,0.91354
0.55245,0.91581
0.55643,0.91795
0.56039,0.92001
0.56435,0.92203
0.56822,0.92409
0.57202,0.92611
0.57578,0.92808
0.57949,0.93009
0.58315,0.93205
0.58676,0.93402
0.59031,0.93582
0.5938,0.93765
0.59724,0.93943
0.60059,0.94127
0.6039,0.94303
0.60717,0.94475
0.61035,0.94626
0.61349,0.94781
0.61655,0.94933
0.61953,0.95078
0.62242,0.95222
0.62524,0.95371
0.62801,0.95513
0.63073,0.95645
0.63336,0.95779
0.63591,0.95902
0.63836,0.96026
0.64078,0.96146
0.64309,0.96263
0.64532,0.96373
0.6475,0.96486
0.64959,0.96582
0.65161,0.96683
0.65352,0.96777
0.65539,0.96865
0.65714,0.96951
0.65883,0.97031
0.6604,0.97115
0.66191,0.97187
0.66332,0.97252
0.66464,0.97317
0.66589,0.97375
1,1


==> images/datFiles/STAREPCTV.dat <==
0,0
1.2778e-07,0
2.5556e-07,0
3.8334e-07,0
5.1112e-07,0
6.389e-07,0
7.6668e-07,0
8.9446e-07,0
1.0222e-06,0
1.15e-06,0
1.2778e-06,0
1.4056e-06,0
1.5334e-06,0
1.6611e-06,0
1.9167e-06,0
2.0445e-06,0
2.1723e-06,0
2.3e-06,0
2.4278e-06,0
2.5556e-06,0
2.6834e-06,0
2.8112e-06,0
3.0667e-06,0
3.1945e-06,0
3.3223e-06,0
3.4501e-06,0
3.5778e-06,0
3.7056e-06,0
3.8334e-06,0
3.9612e-06,0
4.089e-06,0
4.2167e-06,0
4.3445e-06,0
4.3445e-06,1.5527e-06
4.4723e-06,1.5527e-06
4.6001e-06,1.5527e-06
4.7279e-06,1.5527e-06
4.8556e-06,1.5527e-06
4.9834e-06,1.5527e-06
5.1112e-06,1.5527e-06
5.239e-06,1.5527e-06
5.3668e-06,1.5527e-06
5.4945e-06,1.5527e-06
5.6223e-06,1.5527e-06
5.7501e-06,1.5527e-06
5.8779e-06,1.5527e-06
6.0057e-06,1.5527e-06
6.1334e-06,1.5527e-06
6.389e-06,1.5527e-06
6.5168e-06,1.5527e-06
6.6446e-06,1.5527e-06
6.7723e-06,1.5527e-06
7.2835e-06,1.5527e-06
7.4112e-06,1.5527e-06
7.6668e-06,1.5527e-06
7.7946e-06,1.5527e-06
7.9224e-06,1.5527e-06
8.0501e-06,3.1053e-06
8.1779e-06,3.1053e-06
8.3057e-06,3.1053e-06
8.3057e-06,4.658e-06
8.4335e-06,4.658e-06
8.5613e-06,4.658e-06
8.689e-06,4.658e-06
8.8168e-06,4.658e-06
8.8168e-06,6.2107e-06
8.9446e-06,6.2107e-06
9.0724e-06,7.7633e-06
9.0724e-06,9.316e-06
9.2002e-06,9.316e-06
9.3279e-06,9.316e-06
9.7113e-06,9.316e-06
9.8391e-06,9.316e-06
9.9668e-06,9.316e-06
1.0222e-05,9.316e-06
1.035e-05,1.0869e-05
1.0606e-05,1.0869e-05
1.0606e-05,1.2421e-05
1.1117e-05,1.2421e-05
1.1245e-05,1.2421e-05
1.1372e-05,1.2421e-05
1.1756e-05,1.2421e-05
1.1884e-05,1.2421e-05
1.2011e-05,1.2421e-05
1.2139e-05,1.2421e-05
1.2267e-05,1.2421e-05
1.2395e-05,1.2421e-05
1.265e-05,1.2421e-05
1.2778e-05,1.2421e-05
1.2906e-05,1.2421e-05
1.3161e-05,1.2421e-05
1.38e-05,1.2421e-05
1.3928e-05,1.2421e-05
1.4184e-05,1.2421e-05
1.4311e-05,1.3974e-05
1.4439e-05,1.5527e-05
1.4439e-05,1.7079e-05
1.4695e-05,1.8632e-05
1.495e-05,1.8632e-05
1.5206e-05,1.8632e-05
1.5334e-05,1.8632e-05
1.5461e-05,1.8632e-05
1.5589e-05,1.8632e-05
1.5717e-05,1.8632e-05
1.5845e-05,1.8632e-05
1.61e-05,1.8632e-05
1.6356e-05,2.0185e-05
1.6611e-05,2.0185e-05
1.6995e-05,2.0185e-05
1.7123e-05,2.0185e-05
1.7378e-05,2.0185e-05
1.7634e-05,2.0185e-05
1.7761e-05,2.0185e-05
1.7889e-05,2.0185e-05
1.8273e-05,2.0185e-05
1.84e-05,2.0185e-05
1.8656e-05,2.0185e-05
1.9039e-05,2.0185e-05
1.9423e-05,2.0185e-05
1.9806e-05,2.0185e-05
1.9934e-05,2.1737e-05
2.0061e-05,2.1737e-05
2.0189e-05,2.1737e-05
2.0317e-05,2.1737e-05
2.0445e-05,2.1737e-05
2.07e-05,2.1737e-05
2.0828e-05,2.1737e-05
2.1084e-05,2.1737e-05
2.1595e-05,2.1737e-05
2.185e-05,2.329e-05
2.1978e-05,2.329e-05
2.2617e-05,2.4843e-05
2.3e-05,2.4843e-05
2.3128e-05,2.4843e-05
2.3384e-05,2.4843e-05
2.4023e-05,2.6395e-05
2.4534e-05,2.6395e-05
2.4662e-05,2.7948e-05
2.4789e-05,2.7948e-05
2.5173e-05,2.9501e-05
2.5428e-05,2.9501e-05
2.5684e-05,3.1053e-05
2.5939e-05,3.1053e-05
2.6195e-05,3.1053e-05
2.6578e-05,3.1053e-05
2.6962e-05,3.2606e-05
2.7217e-05,3.2606e-05
2.76e-05,3.2606e-05
2.8112e-05,3.2606e-05
2.8112e-05,3.4159e-05
2.8367e-05,3.4159e-05
2.8495e-05,3.5711e-05
2.8751e-05,3.5711e-05
2.9134e-05,3.5711e-05
2.9645e-05,3.8817e-05
3.0028e-05,4.1922e-05
3.0028e-05,4.3475e-05
3.0284e-05,4.5027e-05
3.0539e-05,4.5027e-05
3.0667e-05,4.658e-05
3.0667e-05,4.8133e-05
3.0795e-05,4.8133e-05
3.1178e-05,4.9685e-05
3.1562e-05,5.2791e-05
3.1945e-05,5.5896e-05
3.2201e-05,5.7449e-05
3.2456e-05,5.7449e-05
3.2584e-05,6.0554e-05
3.2967e-05,6.2107e-05
3.3351e-05,6.5212e-05
3.4756e-05,6.6765e-05
3.4884e-05,6.987e-05
3.5267e-05,6.987e-05
3.5651e-05,6.987e-05
3.6034e-05,6.987e-05
3.6928e-05,7.1423e-05
3.6928e-05,7.2975e-05
3.744e-05,7.2975e-05
3.7823e-05,7.2975e-05
3.8462e-05,7.4528e-05
3.8845e-05,7.4528e-05
3.9356e-05,7.6081e-05
3.974e-05,7.7633e-05
4.0251e-05,8.2291e-05
4.0506e-05,8.8502e-05
4.1145e-05,9.0055e-05
4.1784e-05,9.316e-05
4.2423e-05,9.4713e-05
4.3062e-05,0.00010248
4.3701e-05,0.00010248
4.434e-05,0.00010558
4.5106e-05,0.00010558
4.549e-05,0.00010713
4.549e-05,0.00011024
4.5873e-05,0.0001149
4.6384e-05,0.00011645
4.6768e-05,0.000118
4.7279e-05,0.00011956
4.7662e-05,0.00012266
4.8173e-05,0.00012421
4.9068e-05,0.00012577
4.9579e-05,0.00013042
5.0601e-05,0.00013819
5.1368e-05,0.00014285
5.1751e-05,0.00014595
5.2773e-05,0.00014906
5.3412e-05,0.00015216
5.4434e-05,0.00015837
5.5329e-05,0.00016303
5.5968e-05,0.00016303
5.6479e-05,0.00016303
5.699e-05,0.00016614
5.8012e-05,0.00016769
5.8907e-05,0.00017079
5.9801e-05,0.0001739
6.0312e-05,0.00017545
6.0951e-05,0.00017545
6.159e-05,0.00018166
6.2357e-05,0.00018477
6.2996e-05,0.00018787
6.3251e-05,0.00019098
6.3762e-05,0.00019253
6.4784e-05,0.00019874
6.5423e-05,0.0002034
6.619e-05,0.00020806
6.6573e-05,0.00021427
6.6957e-05,0.00021737
6.734e-05,0.00021893
6.849e-05,0.00022048
6.9257e-05,0.00022514
7.0407e-05,0.00023601
7.1812e-05,0.00023601
7.309e-05,0.00024222
7.3729e-05,0.00024687
7.4751e-05,0.00024998
7.5901e-05,0.00025619
7.7307e-05,0.00026706
7.7946e-05,0.00026861
7.9224e-05,0.00027016
8.0118e-05,0.00028103
8.1013e-05,0.00028414
8.2546e-05,0.0002919
8.4207e-05,0.00029656
8.5485e-05,0.00030122
8.5996e-05,0.00030898
8.7146e-05,0.00031674
8.8424e-05,0.00032295
8.9957e-05,0.00032917
9.0341e-05,0.00033848
9.1746e-05,0.00034469
9.2641e-05,0.00035246
9.3407e-05,0.00035867
9.4813e-05,0.00036798
9.6346e-05,0.00037575
9.7368e-05,0.0003804
9.8774e-05,0.00038661
9.9796e-05,0.00038972
0.00010056,0.00039593
0.00010197,0.00040525
0.00010299,0.00041146
0.00010337,0.00041611
0.0001044,0.00042388
0.00010631,0.00043164
0.00010797,0.00044251
0.00010938,0.00045959
0.00011142,0.00046425
0.00011194,0.00047046
0.00011347,0.00048598
0.00011449,0.00049375
0.00011602,0.00050306
0.00011692,0.00051083
0.00011781,0.00051393
0.0001196,0.0005248
0.00012088,0.00053567
0.00012216,0.00054654
0.00012395,0.00055275
0.00012548,0.00056672
0.00012676,0.0005807
0.00012816,0.00059157
0.00012982,0.00060243
0.00013136,0.0006133
0.00013251,0.00062572
0.00013353,0.00064125
0.00013481,0.00065988
0.00013621,0.00067075
0.00013724,0.00068783
0.0001389,0.00069404
0.00014056,0.00071112
0.00014196,0.00074217
0.0001435,0.0007546
0.0001449,0.00077323
0.00014631,0.00078565
0.00014771,0.00080739
0.00014886,0.00082757
0.00014989,0.00084465
0.00015193,0.00085862
0.00015397,0.00088191
0.00015589,0.00090676
0.00015768,0.00091297
0.00015998,0.0009285
0.00016113,0.00094868
0.00016279,0.00096265
0.00016548,0.00097973
0.00016701,0.0010015
0.0001688,0.0010201
0.00016982,0.0010387
0.00017186,0.0010605
0.0001734,0.0010791
0.00017595,0.0010977
0.00017749,0.0011179
0.00017928,0.0011474
0.00018196,0.0011754
0.00018336,0.001194
0.00018515,0.0012173
0.00018694,0.0012483
0.0001886,0.0012747
0.0001895,0.0013027
0.00019116,0.00134
0.00019333,0.0013663
0.00019474,0.0013896
0.00019716,0.0014238
0.00019946,0.0014517
0.00020113,0.0014875
0.00020304,0.001503
0.00020624,0.0015402
0.0002093,0.0015837
0.0002116,0.001607
0.00021467,0.0016365
0.00021684,0.0016645
0.00021927,0.001711
0.00022132,0.0017405
0.00022349,0.0017731
0.00022643,0.0017949
0.00022911,0.0018321
0.00023141,0.0018539
0.00023397,0.0018989
0.00023742,0.00193
0.00024035,0.0019734
0.00024253,0.0020169
0.00024483,0.0020511
0.00024738,0.0020914
0.00024981,0.002138
0.00025224,0.0021753
0.00025415,0.0022296
0.00025633,0.002284
0.00025863,0.002329
0.00026118,0.0023663
0.00026348,0.0024128
0.00026578,0.0024703
0.00026808,0.0025153
0.00027255,0.0025572
0.00027473,0.002593
0.00027818,0.0026582
0.00028137,0.002711
0.00028431,0.002756
0.0002884,0.002815
0.00029159,0.0028724
0.00029504,0.0029299
0.00029773,0.0029827
0.00030156,0.0030448
0.00030437,0.0031007
0.00030897,0.0031566
0.00031166,0.0032466
0.00031549,0.0033274
0.00031881,0.0033941
0.00032264,0.0034593
0.00032546,0.0035199
0.00032827,0.0035913
0.00033095,0.0036736
0.0003344,0.0037637
0.00033862,0.0038429
0.0003422,0.0039003
0.00034667,0.0039779
0.0003505,0.0040494
0.00035433,0.0041379
0.00035868,0.0042124
0.00036226,0.0042962
0.00036737,0.0043925
0.00037158,0.0044903
0.00037555,0.0045943
0.00037951,0.0046813
0.00038334,0.0047651
0.0003882,0.0048785
0.0003919,0.005012
0.00039548,0.0051176
0.00040008,0.0052076
0.00040455,0.0053163
0.00040813,0.0054281
0.00041286,0.0055306
0.00041759,0.0056331
0.00042385,0.0057635
0.00042679,0.0058908
0.00043126,0.005998
0.0004356,0.0061097
0.0004388,0.0062619
0.00044416,0.0063846
0.00044991,0.0065352
0.00045413,0.006678
0.00045796,0.0068348
0.00046231,0.007046
0.00046921,0.0072106
0.00047394,0.0074
0.00047764,0.0075693
0.00048429,0.0076981
0.00049131,0.0078518
0.00049745,0.0080164
0.00050371,0.0082043
0.0005101,0.0083797
0.00051521,0.0085505
0.00052045,0.0087198
0.00052658,0.0089154
0.00053093,0.0091297
0.00053744,0.0093145
0.00054319,0.0094806
0.00054856,0.0096855
0.00055559,0.0098936
0.00056108,0.010117
0.00056543,0.01039
0.00057143,0.010617
0.00057757,0.010838
0.00058383,0.011097
0.0005906,0.011339
0.00059929,0.011563
0.00060491,0.0118
0.00061219,0.012038
0.00062012,0.012334
0.00062817,0.012595
0.00063596,0.012864
0.00064324,0.013115
0.00065117,0.013384
0.00065679,0.013654
0.00066484,0.013951
0.00066995,0.014208
0.00067583,0.014522
0.00068541,0.014828
0.0006918,0.015131
0.00070228,0.01546
0.00071122,0.015815
0.00072042,0.016154
0.00072732,0.016527
0.00073652,0.016887
0.00074598,0.017247
0.0007548,0.017596
0.00076438,0.017989
0.00077269,0.018348
0.00078112,0.018727
0.00078981,0.019106
0.00079824,0.0195
0.00080629,0.019888
0.00081626,0.020315
0.00082584,0.020736
0.00083619,0.021205
0.00084757,0.021719
0.00085651,0.022157
0.00086712,0.02261
0.00087823,0.023068
0.00088999,0.023577
0.00089906,0.024082
0.00091005,0.024565
0.00092053,0.025069
0.00093241,0.025642
0.00094442,0.026192
0.00095579,0.026782
0.00096883,0.027335
0.00098046,0.027858
0.00099145,0.028502
0.0010058,0.029114
0.001019,0.029772
0.0010331,0.030393
0.0010482,0.031053
0.0010596,0.03167
0.0010722,0.032274
0.0010877,0.032952
0.0011031,0.033668
0.0011168,0.034364
0.0011305,0.035089
0.001145,0.035789
0.0011583,0.036526
0.0011707,0.037227
0.0011817,0.038012
0.0011979,0.038798
0.0012165,0.039571
0.0012326,0.04038
0.0012482,0.041211
0.001263,0.042082
0.0012779,0.042934
0.001294,0.043816
0.0013108,0.044645
0.0013275,0.045515
0.0013419,0.046391
0.0013583,0.047332
0.0013766,0.048327
0.0013938,0.049246
0.0014113,0.050196
0.001431,0.051134
0.0014508,0.052162
0.0014683,0.053149
0.0014876,0.054096
0.0015059,0.05514
0.0015254,0.056203
0.0015455,0.057244
0.001568,0.058317
0.0015887,0.059419
0.001614,0.060515
0.0016358,0.061666
0.0016585,0.062886
0.0016803,0.064032
0.0017068,0.065189
0.0017321,0.066366
0.0017556,0.067552
0.0017767,0.068813
0.0018013,0.070131
0.0018262,0.071393
0.0018517,0.07276
0.0018779,0.074093
0.001907,0.075505
0.0019354,0.076832
0.0019651,0.078239
0.0019932,0.079529
0.0020216,0.080916
0.0020502,0.082336
0.002085,0.083766
0.0021188,0.085274
0.0021471,0.086732
0.0021783,0.088289
0.002212,0.089837
0.0022443,0.091387
0.0022776,0.092968
0.00231,0.09454
0.0023458,0.09616
0.00238,0.09781
0.0024153,0.099425
0.0024512,0.10107
0.0024885,0.10274
0.0025231,0.10449
0.0025598,0.10619
0.0026005,0.10789
0.0026387,0.1096
0.0026751,0.1114
0.0027149,0.11318
0.0027604,0.11502
0.0028068,0.11683
0.0028509,0.11866
0.0028949,0.12053
0.0029405,0.12243
0.0029814,0.12432
0.0030258,0.12632
0.0030759,0.12828
0.0031236,0.1303
0.0031748,0.13247
0.0032201,0.13445
0.0032708,0.13653
0.0033216,0.13856
0.003372,0.14067
0.0034285,0.14276
0.003489,0.14485
0.003546,0.14692
0.0036002,0.14905
0.0036574,0.15111
0.0037157,0.15333
0.0037765,0.15556
0.00384,0.15773
0.0039011,0.15994
0.0039654,0.1623
0.0040274,0.1646
0.0040911,0.16692
0.004159,0.16935
0.0042244,0.17171
0.0042911,0.17401
0.0043678,0.17641
0.0044409,0.17878
0.0045151,0.18122
0.0045867,0.18368
0.0046554,0.18601
0.0047318,0.18847
0.0048034,0.19098
0.0048871,0.19349
0.0049664,0.19606
0.0050547,0.19871
0.0051428,0.20131
0.0052281,0.2039
0.0053201,0.20646
0.0054137,0.20906
0.0055048,0.21191
0.0055918,0.21459
0.005688,0.21739
0.0057923,0.22019
0.0058987,0.22302
0.0059963,0.22569
0.0060915,0.2284
0.0061949,0.23129
0.0063001,0.2342
0.006407,0.23721
0.0065206,0.2401
0.0066304,0.24313
0.0067432,0.246
0.0068669,0.24891
0.0069838,0.25193
0.0071165,0.25484
0.0072449,0.25791
0.0073761,0.26097
0.0075099,0.26409
0.0076423,0.26718
0.0077699,0.27035
0.0079124,0.2734
0.0080508,0.27653
0.0081879,0.27965
0.0083276,0.28283
0.0084734,0.28606
0.0086276,0.28933
0.0087869,0.29256
0.0089446,0.2958
0.0091033,0.29911
0.009271,0.30234
0.0094421,0.30567
0.0096101,0.30894
0.0097813,0.31232
0.0099662,0.31574
0.010146,0.31923
0.010341,0.32277
0.010532,0.32626
0.010731,0.32974
0.010933,0.33328
0.011138,0.33681
0.011353,0.34033
0.011566,0.34393
0.011789,0.34749
0.01201,0.35113
0.012248,0.35479
0.012484,0.35838
0.012724,0.36215
0.012969,0.36597
0.013214,0.36975
0.013467,0.37341
0.013737,0.37717
0.013992,0.3811
0.014269,0.38486
0.014544,0.38856
0.014829,0.39242
0.015122,0.39634
0.015426,0.4003
0.015724,0.40419
0.016046,0.408
0.01635,0.41191
0.016674,0.4159
0.017004,0.41978
0.017336,0.4238
0.017683,0.42784
0.018036,0.43189
0.018392,0.43593
0.018762,0.44008
0.019151,0.44439
0.019539,0.44852
0.019938,0.4526
0.020343,0.45675
0.020766,0.46084
0.021201,0.46498
0.021648,0.46899
0.022096,0.47331
0.022545,0.47756
0.023,0.48181
0.023493,0.48603
0.023998,0.49029
0.02451,0.49466
0.025023,0.499
0.025556,0.50337
0.026102,0.50774
0.026659,0.51202
0.027226,0.51639
0.02783,0.52081
0.028436,0.52527
0.029071,0.52961
0.029717,0.53402
0.030397,0.53852
0.031077,0.54297
0.03179,0.54745
0.032518,0.55207
0.033255,0.55666
0.034031,0.56118
0.034813,0.56572
0.035615,0.57041
0.036445,0.57507
0.037304,0.57979
0.038202,0.58448
0.039138,0.589
0.040078,0.59367
0.041048,0.59854
0.04207,0.60335
0.04312,0.60827
0.044191,0.613
0.045307,0.61782
0.046475,0.62285
0.047673,0.62775
0.048919,0.63268
0.0502,0.63763
0.051504,0.64262
0.052873,0.64754
0.054289,0.65258
0.055766,0.65755
0.057311,0.66286
0.058901,0.66805
0.060554,0.67315
0.062305,0.67827
0.064085,0.68331
0.065954,0.6885
0.067914,0.69372
0.069959,0.69907
0.072123,0.70435
0.074389,0.70956
0.076749,0.71484
0.079238,0.72026
0.081835,0.72564
0.084527,0.73099
0.087391,0.73645
0.090402,0.7419
0.09363,0.74751
0.097049,0.75307
0.10069,0.75884
0.1046,0.7647
0.10876,0.77055
0.11326,0.77669
0.11806,0.7828
0.12322,0.78897
0.12888,0.79529
0.13499,0.80184
0.14173,0.80848
0.14915,0.81532
0.1574,0.82221
0.16653,0.82951
0.17685,0.8371
0.18864,0.84491
0.20219,0.85337
0.21832,0.86241
0.23822,0.87248
0.26407,0.88361
0.30113,0.89745
0.36589,0.91757
1,1


==> images/datFiles/STAREPN.dat <==
0,0
5.3668e-06,7.7633e-05
5.4945e-06,7.7633e-05
5.4945e-06,8.0739e-05
5.7501e-06,8.0739e-05
6.0057e-06,8.5397e-05
6.1334e-06,9.1607e-05
6.1334e-06,9.316e-05
6.1334e-06,0.00010092
6.1334e-06,0.00010558
6.1334e-06,0.00011024
6.2612e-06,0.0001149
6.5168e-06,0.00012421
6.6446e-06,0.00012887
6.9001e-06,0.00013042
7.2835e-06,0.00013198
7.4112e-06,0.0001444
7.539e-06,0.00015837
7.6668e-06,0.00016924
7.9224e-06,0.000177
7.9224e-06,0.00018943
8.4335e-06,0.00019408
8.689e-06,0.00020029
8.8168e-06,0.00020961
8.9446e-06,0.00021427
9.3279e-06,0.00022203
9.8391e-06,0.00023445
9.8391e-06,0.00024066
9.8391e-06,0.00025774
1.0222e-05,0.00026395
1.0222e-05,0.00027793
1.035e-05,0.00029035
1.0606e-05,0.00029501
1.0606e-05,0.00030432
1.0734e-05,0.00031985
1.1117e-05,0.00032761
1.1117e-05,0.00035867
1.1117e-05,0.00037109
1.1245e-05,0.00038506
1.1372e-05,0.00040214
1.1628e-05,0.00041456
1.1884e-05,0.00042698
1.2011e-05,0.0004394
1.2522e-05,0.00044406
1.2778e-05,0.00045183
1.2778e-05,0.00045648
1.2778e-05,0.00047356
1.2906e-05,0.00048754
1.2906e-05,0.00049685
1.2906e-05,0.00051704
1.2906e-05,0.00052325
1.3034e-05,0.00054654
1.3161e-05,0.0005543
1.3161e-05,0.00057449
1.3289e-05,0.00058225
1.3417e-05,0.00060399
1.3545e-05,0.00061951
1.38e-05,0.00063504
1.3928e-05,0.00065678
1.3928e-05,0.00067852
1.4056e-05,0.00069404
1.4311e-05,0.00071112
1.4439e-05,0.0007251
1.4439e-05,0.00075149
1.4567e-05,0.00076702
1.4822e-05,0.00079341
1.495e-05,0.00080739
1.5206e-05,0.00082602
1.5589e-05,0.0008462
1.5845e-05,0.00086949
1.6228e-05,0.00089123
1.6228e-05,0.00090365
1.6484e-05,0.00092539
1.6739e-05,0.00094402
1.6995e-05,0.00095955
1.6995e-05,0.00098594
1.725e-05,0.0010046
1.7378e-05,0.0010232
1.7378e-05,0.0010341
1.7378e-05,0.0010558
1.7378e-05,0.0010744
1.7634e-05,0.0011024
1.8017e-05,0.0011179
1.84e-05,0.0011366
1.8528e-05,0.0011645
1.8528e-05,0.001194
1.8784e-05,0.0012235
1.8911e-05,0.001253
1.9295e-05,0.0012747
1.9423e-05,0.001298
1.9806e-05,0.0013306
1.9806e-05,0.0013539
2.0317e-05,0.0013726
2.0445e-05,0.0013943
2.0828e-05,0.0014316
2.0956e-05,0.0014626
2.1211e-05,0.0014921
2.1595e-05,0.0015123
2.1595e-05,0.0015434
2.185e-05,0.0015791
2.185e-05,0.0015977
2.185e-05,0.0016272
2.1978e-05,0.0016582
2.2617e-05,0.0016862
2.2873e-05,0.001725
2.3384e-05,0.0017499
2.3512e-05,0.0017856
2.4023e-05,0.0018321
2.415e-05,0.001871
2.4278e-05,0.0019113
2.4406e-05,0.0019424
2.4662e-05,0.0019688
2.5045e-05,0.0019843
2.5556e-05,0.00202
2.5684e-05,0.0020464
2.5939e-05,0.0020713
2.5939e-05,0.0021008
2.6195e-05,0.0021396
2.6195e-05,0.0021877
2.6195e-05,0.0022343
2.6834e-05,0.0022793
2.7089e-05,0.0023088
2.7345e-05,0.0023461
2.7728e-05,0.0023911
2.8239e-05,0.0024346
2.8239e-05,0.0024641
2.8751e-05,0.0025091
2.9006e-05,0.002551
2.9262e-05,0.0025836
2.9773e-05,0.0026271
3.0028e-05,0.0026675
3.0412e-05,0.0027141
3.0667e-05,0.0027669
3.1178e-05,0.0027979
3.1689e-05,0.0028414
3.2201e-05,0.0028802
3.2201e-05,0.0029299
3.2967e-05,0.0029827
3.3351e-05,0.0030137
3.3606e-05,0.0030556
3.4117e-05,0.0031022
3.4373e-05,0.0031442
3.4501e-05,0.0031799
3.4884e-05,0.003214
3.5651e-05,0.0032528
3.5778e-05,0.0033072
3.6162e-05,0.0033444
3.6673e-05,0.0033957
3.6928e-05,0.0034454
3.7312e-05,0.0034842
3.7567e-05,0.0035416
3.8078e-05,0.0035898
3.8462e-05,0.0036565
3.8717e-05,0.0037124
3.9228e-05,0.0037714
3.9484e-05,0.0038227
3.9612e-05,0.0038801
3.9867e-05,0.0039453
4.0251e-05,0.0039966
4.0506e-05,0.0040556
4.089e-05,0.0041223
4.1145e-05,0.0042046
4.1401e-05,0.0042481
4.1529e-05,0.0043226
4.1529e-05,0.0043863
4.1656e-05,0.0044329
4.2423e-05,0.0045058
4.2806e-05,0.0045742
4.3445e-05,0.004644
4.3829e-05,0.0047077
4.434e-05,0.0047729
4.4723e-05,0.0048288
4.5234e-05,0.0049188
4.5873e-05,0.0049825
4.5873e-05,0.0050353
4.6256e-05,0.0051005
4.7151e-05,0.0051781
4.7662e-05,0.0052604
4.8301e-05,0.005335
4.894e-05,0.005411
4.9323e-05,0.00547
4.9834e-05,0.0055461
5.0218e-05,0.0056207
5.0601e-05,0.0057061
5.0984e-05,0.0057837
5.1368e-05,0.0058613
5.1623e-05,0.0059358
5.2134e-05,0.0060026
5.2901e-05,0.0060865
5.3157e-05,0.0061625
5.3284e-05,0.0062448
5.4051e-05,0.0063194
5.4051e-05,0.006411
5.4434e-05,0.0064979
5.469e-05,0.0065926
5.5329e-05,0.0066811
5.5584e-05,0.0067758
5.584e-05,0.0068674
5.6223e-05,0.0069622
5.6351e-05,0.0070646
5.6607e-05,0.0071609
5.6862e-05,0.0072308
5.699e-05,0.0073239
5.7757e-05,0.0074062
5.7884e-05,0.0074963
5.8012e-05,0.0075925
5.8395e-05,0.0076904
5.9034e-05,0.0077804
5.9418e-05,0.0078813
6.0057e-05,0.0079947
6.0057e-05,0.0080832
6.0184e-05,0.0081763
6.0696e-05,0.0082757
6.159e-05,0.0083797
6.2101e-05,0.0084853
6.2868e-05,0.0085878
6.3507e-05,0.0086794
6.389e-05,0.0087819
6.4018e-05,0.0088999
6.4401e-05,0.0089884
6.5168e-05,0.0090924
6.5296e-05,0.0092058
6.5551e-05,0.0092974
6.5807e-05,0.009403
6.5935e-05,0.0095458
6.6573e-05,0.0096452
6.734e-05,0.0097445
6.7979e-05,0.0098393
6.8235e-05,0.0099386
6.8746e-05,0.01005
6.9512e-05,0.01015
7.0023e-05,0.010255
7.0279e-05,0.010381
7.079e-05,0.010493
7.1429e-05,0.010605
7.1557e-05,0.010718
7.1685e-05,0.010848
7.2451e-05,0.010965
7.3474e-05,0.011094
7.3729e-05,0.011204
7.4368e-05,0.011342
7.4751e-05,0.011474
7.5135e-05,0.011578
7.539e-05,0.011715
7.5901e-05,0.011847
7.6157e-05,0.011973
7.654e-05,0.01212
7.6924e-05,0.012241
7.7307e-05,0.012373
7.769e-05,0.012493
7.8074e-05,0.012614
7.8457e-05,0.012749
7.8968e-05,0.01289
7.9607e-05,0.013022
7.999e-05,0.013164
8.0629e-05,0.013299
8.0757e-05,0.013446
8.114e-05,0.013587
8.1524e-05,0.013732
8.2674e-05,0.01389
8.3313e-05,0.014024
8.4207e-05,0.014187
8.5357e-05,0.01433
8.6124e-05,0.014476
8.6763e-05,0.014634
8.8168e-05,0.014797
8.8807e-05,0.014938
8.9063e-05,0.015093
8.9318e-05,0.015267
8.9702e-05,0.015443
9.0341e-05,0.015583
9.0468e-05,0.015718
9.0852e-05,0.015885
9.1107e-05,0.016047
9.2002e-05,0.016207
9.2513e-05,0.016368
9.3279e-05,0.016534
9.3663e-05,0.016694
9.4429e-05,0.016867
9.4813e-05,0.017006
9.5196e-05,0.017197
9.6218e-05,0.017371
9.7368e-05,0.017553
9.8135e-05,0.017735
9.9413e-05,0.017929
9.9796e-05,0.018104
0.00010018,0.018287
0.00010069,0.018478
0.00010146,0.018674
0.00010248,0.018854
0.00010299,0.019039
0.00010337,0.019228
0.00010363,0.019427
0.00010478,0.019641
0.00010555,0.019843
0.00010619,0.020034
0.00010746,0.020248
0.00010797,0.020447
0.00010951,0.020668
0.0001104,0.020886
0.00011142,0.021113
0.00011168,0.021323
0.00011232,0.021543
0.00011309,0.021765
0.0001136,0.021992
0.00011513,0.022242
0.00011577,0.022467
0.00011602,0.022706
0.00011641,0.022942
0.00011666,0.023121
0.00011756,0.02332
0.00011832,0.023565
0.00011884,0.023788
0.00011986,0.024038
0.00012037,0.024276
0.00012177,0.024484
0.00012241,0.024714
0.00012356,0.024937
0.00012407,0.025184
0.00012522,0.025397
0.00012586,0.025635
0.00012663,0.025874
0.0001274,0.026138
0.00012778,0.026397
0.00012867,0.026613
0.00012982,0.02685
0.0001311,0.027105
0.00013174,0.027333
0.00013225,0.027585
0.00013251,0.027804
0.0001334,0.028055
0.00013404,0.028339
0.00013532,0.028627
0.00013596,0.028887
0.00013672,0.029176
0.00013698,0.02942
0.00013787,0.029703
0.00013877,0.029966
0.00013954,0.030229
0.00014043,0.030522
0.00014145,0.030802
0.00014184,0.031074
0.00014235,0.031306
0.00014299,0.031603
0.00014439,0.031895
0.00014477,0.032185
0.00014516,0.032463
0.00014605,0.032772
0.00014656,0.033053
0.00014861,0.033384
0.00014925,0.033674
0.00014976,0.03393
0.00015065,0.034229
0.00015219,0.034499
0.00015334,0.034801
0.00015359,0.035067
0.000155,0.03535
0.00015576,0.035641
0.00015666,0.035949
0.00015743,0.036239
0.00015806,0.03654
0.00015921,0.03684
0.00016024,0.03716
0.000161,0.037436
0.00016151,0.037755
0.00016241,0.038003
0.00016266,0.038348
0.00016369,0.038669
0.00016445,0.03902
0.00016548,0.039331
0.00016675,0.039705
0.0001679,0.040053
0.00016918,0.040402
0.00016969,0.040759
0.00017084,0.041096
0.00017123,0.041433
0.00017212,0.041736
0.00017314,0.042096
0.00017404,0.042417
0.0001748,0.042779
0.00017595,0.043197
0.0001771,0.043568
0.00017825,0.043917
0.0001794,0.044291
0.00018043,0.04468
0.00018145,0.045105
0.00018234,0.045464
0.00018388,0.045844
0.00018451,0.046237
0.00018554,0.046681
0.0001872,0.047041
0.00018758,0.047418
0.00018937,0.047845
0.00019039,0.048271
0.0001918,0.048704
0.00019256,0.049126
0.0001941,0.049544
0.00019486,0.049926
0.00019589,0.050348
0.00019704,0.050761
0.0001978,0.051226
0.00019883,0.051707
0.00019959,0.052149
0.00020087,0.052589
0.00020215,0.053034
0.00020317,0.05348
0.00020432,0.053938
0.00020573,0.05445
0.00020662,0.054871
0.00020764,0.055345
0.00020854,0.055778
0.00020994,0.056225
0.00021096,0.056661
0.0002116,0.057109
0.00021288,0.05757
0.0002139,0.05806
0.00021493,0.058529
0.00021659,0.059018
0.00021825,0.059501
0.00021876,0.059948
0.00022029,0.060419
0.00022132,0.060922
0.00022285,0.061391
0.00022438,0.061866
0.00022502,0.062363
0.0002263,0.062852
0.00022783,0.06334
0.00023,0.063872
0.00023167,0.064338
0.00023205,0.064836
0.00023282,0.065374
0.00023499,0.065898
0.00023614,0.066395
0.00023831,0.066906
0.00023946,0.067473
0.00024074,0.068007
0.00024329,0.068566
0.00024508,0.069097
0.00024559,0.069636
0.00024713,0.070162
0.00024892,0.070656
0.00024955,0.071188
0.00025185,0.071758
0.00025364,0.072267
0.00025505,0.072829
0.00025607,0.07341
0.00025735,0.073986
0.00025978,0.074528
0.00026131,0.075132
0.00026272,0.075733
0.00026438,0.07636
0.00026642,0.076973
0.00026808,0.077532
0.00027051,0.078085
0.00027307,0.078716
0.00027498,0.079368
0.00027715,0.080003
0.0002783,0.080627
0.00028061,0.081232
0.00028252,0.081821
0.00028431,0.08247
0.00028546,0.083077
0.00028661,0.083704
0.00028827,0.084363
0.00028942,0.084981
0.00029121,0.085679
0.00029249,0.086341
0.00029581,0.086991
0.00029837,0.087581
0.00030003,0.088199
0.00030182,0.088862
0.00030412,0.089488
0.0003068,0.090103
0.00030936,0.090775
0.00031229,0.091466
0.00031357,0.092126
0.00031536,0.092772
0.00031817,0.093444
0.00031958,0.094157
0.00032494,0.094835
0.00032584,0.09547
0.00032788,0.096182
0.00033006,0.096823
0.00033223,0.09754
0.00033351,0.098205
0.00033593,0.098857
0.00033785,0.099554
0.00034053,0.10028
0.00034322,0.101
0.00034488,0.10172
0.00034731,0.10244
0.00034935,0.10322
0.00035242,0.10389
0.00035485,0.10461
0.0003574,0.10538
0.00036008,0.10615
0.00036302,0.10684
0.0003666,0.10755
0.0003689,0.1083
0.00037069,0.10901
0.00037376,0.10979
0.00037733,0.11066
0.00037963,0.11139
0.00038181,0.11218
0.00038398,0.11299
0.00038666,0.11374
0.00038947,0.11456
0.00039177,0.11533
0.00039548,0.11616
0.00039778,0.11694
0.00040161,0.11773
0.00040494,0.11853
0.00040762,0.11931
0.00041132,0.12016
0.00041452,0.12092
0.00041746,0.12175
0.00042078,0.12254
0.0004241,0.12331
0.00042755,0.12417
0.00043075,0.12503
0.00043471,0.12582
0.00043765,0.12659
0.00044033,0.12743
0.00044634,0.12827
0.00044876,0.12909
0.00045336,0.12994
0.00045579,0.1308
0.00046039,0.13164
0.0004632,0.13246
0.00046691,0.13334
0.00046946,0.1342
0.00047304,0.13508
0.0004756,0.13598
0.00047854,0.13677
0.00048109,0.13773
0.00048429,0.13851
0.0004885,0.13935
0.00049246,0.14035
0.00049668,0.14123
0.00050026,0.14215
0.00050448,0.14299
0.00050895,0.14387
0.00051329,0.14471
0.00051687,0.14569
0.00051968,0.14654
0.00052492,0.14747
0.00052773,0.14836
0.00053233,0.14928
0.00053668,0.15018
0.00054255,0.15109
0.00054805,0.15203
0.00055316,0.15299
0.00055827,0.15397
0.00056325,0.15492
0.00056875,0.15592
0.00057258,0.15682
0.00057769,0.15784
0.00058204,0.15879
0.00058753,0.15964
0.00059213,0.16061
0.00059584,0.16157
0.00060031,0.16251
0.00060491,0.16348
0.00061156,0.16445
0.00061628,0.16542
0.00062152,0.16646
0.00063519,0.16751
0.00064094,0.16842
0.00064682,0.16946
0.00065411,0.1705
0.0006596,0.17148
0.00066458,0.17249
0.00067187,0.17358
0.00067723,0.17461
0.00068286,0.17565
0.00069027,0.17667
0.00069666,0.17769
0.00070164,0.17871
0.00070777,0.17998
0.00071493,0.18112
0.00072285,0.1822
0.00072975,0.18328
0.00073652,0.18432
0.00074189,0.18537
0.00074956,0.18656
0.00075595,0.18763
0.00076234,0.18874
0.00077013,0.18984
0.00077614,0.19093
0.00078214,0.19205
0.0007893,0.19309
0.00079696,0.19424
0.00080399,0.19539
0.00081166,0.1965
0.0008192,0.19758
0.00082661,0.19878
0.00083479,0.19991
0.00084399,0.20108
0.0008528,0.20224
0.00086162,0.20341
0.0008689,0.20454
0.00087849,0.20574
0.00088807,0.20696
0.00089727,0.20811
0.00090481,0.20931
0.00091529,0.21053
0.00092385,0.21174
0.0009342,0.21288
0.00094417,0.21425
0.00095196,0.21547
0.0009673,0.21679
0.00097637,0.21802
0.00098672,0.21926
0.00099592,0.22051
0.0010052,0.22176
0.0010155,0.223
0.0010252,0.22442
0.0010346,0.22572
0.0010452,0.22701
0.0010553,0.22836
0.0010672,0.22977
0.0010764,0.23107
0.0010883,0.23242
0.0010989,0.23373
0.0011122,0.23508
0.0011237,0.23637
0.0011348,0.23783
0.0011467,0.2391
0.0011585,0.24041
0.0011707,0.24178
0.0011827,0.24308
0.0011981,0.24437
0.0012147,0.24576
0.0012258,0.24709
0.0012364,0.2485
0.0012516,0.24987
0.0012645,0.25125
0.0012775,0.25271
0.0012894,0.25409
0.001305,0.25549
0.0013201,0.25687
0.0013335,0.25831
0.0013506,0.25972
0.0013642,0.26112
0.0013849,0.26264
0.0013984,0.26419
0.0014143,0.26567
0.0014327,0.26703
0.0014483,0.26847
0.0014636,0.2699
0.0014799,0.2714
0.0014966,0.27288
0.0015118,0.27432
0.0015429,0.27597
0.0015598,0.27755
0.0015777,0.27921
0.0015983,0.28068
0.0016158,0.28218
0.0016335,0.28365
0.0016505,0.28518
0.0016694,0.28671
0.0016871,0.28828
0.0017046,0.2898
0.0017223,0.29129
0.0017422,0.29281
0.0017625,0.29442
0.0017843,0.29593
0.0018067,0.29747
0.0018356,0.29932
0.0018573,0.30091
0.0018805,0.30255
0.0019001,0.30416
0.0019199,0.30576
0.0019415,0.30735
0.0019628,0.30894
0.0019847,0.31067
0.0020083,0.31237
0.0020312,0.31408
0.0020548,0.31563
0.0020776,0.3173
0.0021104,0.31915
0.0021349,0.32081
0.0021628,0.3225
0.0021879,0.32422
0.0022087,0.32589
0.0022399,0.32763
0.0022659,0.32939
0.0022925,0.33108
0.0023205,0.33273
0.0023469,0.33434
0.0023773,0.33614
0.0024069,0.33782
0.0024328,0.33958
0.0024616,0.34167
0.002492,0.3434
0.0025202,0.34515
0.0025522,0.34689
0.0025946,0.349
0.0026252,0.35074
0.0026609,0.35251
0.0026925,0.35425
0.0027225,0.35601
0.0027538,0.35779
0.0027916,0.35965
0.0028247,0.36147
0.002859,0.36335
0.0028955,0.36529
0.0029314,0.36717
0.0029706,0.36908
0.0030095,0.37108
0.0030472,0.37286
0.0030869,0.37466
0.0031283,0.37657
0.003167,0.3786
0.0032089,0.38053
0.0032626,0.38279
0.0033025,0.38473
0.0033436,0.38664
0.0033807,0.38873
0.0034208,0.39059
0.0034671,0.39255
0.0035105,0.39455
0.0035573,0.39651
0.0036015,0.39858
0.0036493,0.40046
0.0036925,0.40236
0.0037436,0.4044
0.0037934,0.40652
0.0038395,0.40853
0.0038881,0.41044
0.0039363,0.41241
0.0039893,0.41443
0.004052,0.41672
0.0041008,0.41882
0.0041536,0.421
0.0042073,0.42299
0.004263,0.42501
0.0043162,0.42699
0.0043844,0.42903
0.0044488,0.43111
0.0045334,0.43338
0.0045886,0.43557
0.0046498,0.43772
0.0047124,0.43984
0.0047751,0.44191
0.0048369,0.44415
0.0049002,0.44614
0.0049637,0.44816
0.0050265,0.45032
0.0050922,0.4524
0.0051526,0.45457
0.005256,0.45693
0.0053226,0.45907
0.0053857,0.46116
0.0054558,0.46335
0.0055565,0.46558
0.0056278,0.46775
0.0057109,0.47015
0.0057855,0.47231
0.0058636,0.47453
0.0059395,0.47672
0.0060207,0.47892
0.0060943,0.48116
0.0061816,0.48339
0.0062599,0.48583
0.0063514,0.48801
0.006436,0.49025
0.0065213,0.49249
0.0066111,0.49467
0.0067141,0.49686
0.0068284,0.49946
0.006921,0.50177
0.0070153,0.50398
0.0071393,0.50631
0.0072343,0.50866
0.0073465,0.51109
0.0074428,0.51347
0.0075418,0.51576
0.0076333,0.51804
0.0077559,0.52047
0.007861,0.52274
0.0079698,0.52518
0.008082,0.52751
0.0081999,0.52995
0.0083868,0.53252
0.008505,0.53488
0.0086227,0.53729
0.0087896,0.53995
0.00891,0.54225
0.0090287,0.54466
0.009266,0.54716
0.0093883,0.54961
0.0095131,0.5521
0.0097006,0.55472
0.0098378,0.55716
0.0099657,0.55964
0.010119,0.56209
0.010251,0.56458
0.010429,0.56718
0.010599,0.56971
0.010738,0.57207
0.010888,0.5747
0.011031,0.57716
0.011179,0.57975
0.011334,0.5822
0.011502,0.58478
0.011662,0.58717
0.011864,0.5897
0.012142,0.5924
0.01238,0.59525
0.012557,0.59764
0.012763,0.60019
0.012948,0.60266
0.01317,0.60527
0.013371,0.60784
0.013561,0.61045
0.013763,0.61293
0.013963,0.6155
0.014167,0.61821
0.014368,0.62072
0.014627,0.62331
0.014853,0.62576
0.015235,0.62862
0.015474,0.63134
0.015694,0.6339
0.015932,0.63646
0.016283,0.63899
0.016773,0.64195
0.017016,0.64456
0.017283,0.64712
0.017542,0.64983
0.017799,0.65252
0.018068,0.65514
0.018338,0.65772
0.018913,0.66055
0.019192,0.66315
0.019471,0.66577
0.019775,0.66833
0.020086,0.67096
0.020386,0.67364
0.020732,0.67643
0.021057,0.67908
0.021527,0.68185
0.022395,0.68467
0.022729,0.68744
0.023093,0.69029
0.023535,0.69298
0.02414,0.69607
0.024623,0.69893
0.02501,0.70157
0.025388,0.70417
0.025786,0.70672
0.026204,0.70941
0.026633,0.71207
0.027105,0.71484
0.027548,0.71741
0.028082,0.72008
0.02853,0.7228
0.029345,0.72575
0.029827,0.72847
0.030459,0.7313
0.031366,0.73413
0.031958,0.73679
0.032476,0.73961
0.03304,0.74233
0.033578,0.74511
0.03415,0.74787
0.034719,0.7506
0.035362,0.7536
0.035962,0.75638
0.036767,0.75903
0.038278,0.76205
0.039054,0.76475
0.03983,0.76753
0.040595,0.77021
0.041301,0.77305
0.042604,0.77596
0.043354,0.77863
0.044398,0.78132
0.045156,0.78408
0.04597,0.78668
0.046747,0.78937
0.047802,0.79209
0.048797,0.79471
0.049678,0.79737
0.05103,0.80001
0.052587,0.8029
0.053585,0.80554
0.054549,0.80812
0.055559,0.81085
0.057014,0.81355
0.058116,0.81615
0.059256,0.81877
0.060444,0.82128
0.062451,0.82396
0.063572,0.82658
0.066617,0.82972
0.067954,0.83248
0.069792,0.83516
0.071259,0.83788
0.072826,0.84049
0.074204,0.84308
0.075627,0.84563
0.077115,0.84828
0.078941,0.85082
0.080444,0.85328
0.082625,0.85583
0.084272,0.85843
0.086017,0.86078
0.08776,0.86332
0.089556,0.86585
0.0915,0.86823
0.093593,0.87076
0.096782,0.87345
0.10157,0.87625
0.10402,0.87864
0.10617,0.88103
0.10824,0.88329
0.11231,0.88569
0.11448,0.8879
0.11693,0.89018
0.11962,0.89246
0.12201,0.89468
0.12519,0.89692
0.1295,0.89931
0.1329,0.90157
0.13555,0.90377
0.13865,0.90596
0.14148,0.9081
0.14534,0.9102
0.1503,0.91227
0.15333,0.91433
0.15741,0.91649
0.16117,0.91851
0.16559,0.92062
0.16914,0.92255
0.17362,0.92453
0.17775,0.92659
0.18136,0.92852
0.18498,0.93036
0.18934,0.9322
0.19447,0.93413
0.20064,0.93602
0.20483,0.93774
0.21052,0.93955
0.2151,0.94125
0.21957,0.94283
0.22448,0.94452
0.23236,0.94639
0.23844,0.948
0.24627,0.94969
0.25126,0.9513
0.25822,0.95299
0.26449,0.95455
0.27016,0.956
0.27588,0.95742
0.28147,0.95881
0.2889,0.96028
0.30158,0.96188
0.31039,0.96324
0.31662,0.96453
0.32389,0.9659
0.33,0.96713
0.33837,0.96844
0.34504,0.96962
0.35404,0.97081
0.36127,0.97191
0.36795,0.97305
0.37602,0.97422
0.38454,0.97532
0.39258,0.97632
0.40028,0.97737
0.41166,0.97851
0.41977,0.97948
0.4277,0.98035
0.43861,0.98133
0.45017,0.98214
0.45868,0.98299
0.46578,0.98372
0.47483,0.98444
0.48399,0.98519
0.49256,0.98594
0.50172,0.98677
0.50868,0.98743
0.5165,0.98809
0.52572,0.98875
0.53338,0.98928
0.54148,0.98981
0.55065,0.99053
0.55927,0.99107
0.56648,0.99153
0.57531,0.99205
0.58358,0.99258
0.5922,0.99306
0.60205,0.99344
0.60964,0.99377
0.62007,0.99431
0.62817,0.99473
0.64349,0.99528
0.64805,0.9954
0.64806,0.9954
1,1


==> images/datFiles/STAREPO.dat <==
0,0
0,3.1053e-06
0,4.1922e-05
0,6.0554e-05
0,6.3659e-05
0,0.00019098
0,0.00021427
0,0.00022824
0,0.00024066
0,0.00026551
0,0.00028259
0,0.00030122
0,0.00031519
0,0.00032606
0,0.0003478
0,0.00037575
0,0.00038506
0,0.00042388
0,0.00045493
0,0.00050306
0,0.00056517
0,0.00066144
0,0.00073752
0,0.00088657
0,0.0009875
0,0.0010791
0,0.0012126
0,0.0013648
0,0.0015232
0,0.0017079
0,0.0019703
0,0.0022312
0,0.0025666
0,0.0028818
8.689e-06,0.0030603
1.0734e-05,0.0034003
1.2395e-05,0.0038087
1.2778e-05,0.004186
2.07e-05,0.0045974
2.2234e-05,0.0050788
2.3512e-05,0.0054592
2.4023e-05,0.0060243
2.6067e-05,0.0065212
2.8623e-05,0.0069761
3.0667e-05,0.0077183
3.2584e-05,0.0085319
3.3351e-05,0.0095474
3.514e-05,0.01044
3.7312e-05,0.011671
3.9612e-05,0.01316
4.2423e-05,0.014598
4.5106e-05,0.016225
4.6768e-05,0.018349
5.0473e-05,0.020411
5.4434e-05,0.02322
5.6734e-05,0.025645
5.8651e-05,0.028484
6.6062e-05,0.031884
6.9257e-05,0.035556
8.8935e-05,0.039604
9.4813e-05,0.04388
0.00010261,0.0479
0.00011475,0.053041
0.00014196,0.057854
0.00015768,0.063013
0.00017135,0.068237
0.0001895,0.073997
0.00021953,0.080807
0.00024291,0.087668
0.00027153,0.09487
0.00030987,0.10428
0.00033274,0.11324
0.00036277,0.12335
0.00040212,0.13341
0.00045183,0.14527
0.00049694,0.15893
0.0005598,0.17277
0.00064261,0.18636
0.00077869,0.20344
0.00091286,0.21934
0.0010562,0.23818
0.0012204,0.25591
0.0014074,0.27674
0.0016509,0.29868
0.0019322,0.32169
0.0023058,0.34456
0.0027802,0.37029
0.0033325,0.39671
0.0040749,0.42649
0.0048967,0.45384
0.0059025,0.48485
0.0071449,0.51449
0.0087037,0.54802
0.010521,0.57884
0.013132,0.61734
0.016057,0.65206
0.020727,0.69325
0.025968,0.72994
0.034288,0.76825
0.046768,0.80743
0.069902,0.84738
0.10742,0.87934
0.18726,0.91137
0.29651,0.93199
1,1


==> images/datFiles/STAREPV.dat <==
0,0
5.8779e-06,8.0739e-05
5.8779e-06,8.2291e-05
6.2612e-06,8.2291e-05
6.389e-06,8.3844e-05
6.389e-06,8.5397e-05
6.389e-06,8.8502e-05
6.389e-06,9.316e-05
6.6446e-06,9.7818e-05
7.0279e-06,0.00010248
7.1557e-06,0.00010713
7.1557e-06,0.00011024
7.2835e-06,0.00011024
7.4112e-06,0.0001149
7.539e-06,0.0001149
7.6668e-06,0.00011956
7.6668e-06,0.00012266
7.6668e-06,0.00012732
7.6668e-06,0.00013042
7.6668e-06,0.00013198
7.6668e-06,0.00013663
7.7946e-06,0.00013819
7.7946e-06,0.00014595
7.9224e-06,0.00014595
7.9224e-06,0.00015216
7.9224e-06,0.00015527
7.9224e-06,0.00016458
8.4335e-06,0.00016924
8.689e-06,0.00017079
8.8168e-06,0.00017079
8.8168e-06,0.00017235
9.0724e-06,0.0001739
9.0724e-06,0.000177
9.0724e-06,0.00018943
9.0724e-06,0.00019253
9.2002e-06,0.00019719
9.4557e-06,0.00019874
9.4557e-06,0.0002034
9.4557e-06,0.00020961
9.5835e-06,0.00021427
9.5835e-06,0.00021737
9.5835e-06,0.00022203
9.7113e-06,0.00022669
9.8391e-06,0.00022824
9.8391e-06,0.0002329
9.9668e-06,0.00023756
1.0095e-05,0.00024222
1.0222e-05,0.00024687
1.0222e-05,0.00024843
1.035e-05,0.00025153
1.0606e-05,0.00025153
1.0606e-05,0.00025464
1.0734e-05,0.0002593
1.0989e-05,0.00027482
1.1117e-05,0.00027482
1.1245e-05,0.00027793
1.1245e-05,0.00027948
1.15e-05,0.00028259
1.15e-05,0.0002888
1.15e-05,0.00029035
1.15e-05,0.00029345
1.1628e-05,0.00029811
1.1884e-05,0.00030122
1.2011e-05,0.00030432
1.2267e-05,0.00031364
1.2267e-05,0.0003214
1.2267e-05,0.00032451
1.2395e-05,0.00033227
1.2395e-05,0.00033693
1.2522e-05,0.00034003
1.265e-05,0.00034469
1.265e-05,0.0003478
1.265e-05,0.00035556
1.265e-05,0.00036022
1.3034e-05,0.00036488
1.3034e-05,0.00036953
1.3034e-05,0.0003804
1.3417e-05,0.00038196
1.3545e-05,0.00038817
1.3672e-05,0.00039127
1.38e-05,0.00039904
1.3928e-05,0.00040059
1.4439e-05,0.0004068
1.4439e-05,0.00041611
1.4439e-05,0.00042698
1.4567e-05,0.00043164
1.4695e-05,0.0004363
1.4822e-05,0.00044251
1.4822e-05,0.00045027
1.4822e-05,0.00046114
1.5078e-05,0.00046735
1.5206e-05,0.00047822
1.5334e-05,0.00048133
1.5334e-05,0.00048443
1.5461e-05,0.00048443
1.5589e-05,0.00048754
1.5717e-05,0.00049841
1.5845e-05,0.00050462
1.6228e-05,0.00051238
1.6228e-05,0.00051393
1.6228e-05,0.00052014
1.6228e-05,0.00053101
1.6356e-05,0.00053256
1.6611e-05,0.00053412
1.6611e-05,0.00054188
1.6739e-05,0.00054964
1.6739e-05,0.0005512
1.7506e-05,0.0005543
1.7506e-05,0.00055896
1.7506e-05,0.00056517
1.7634e-05,0.00057449
1.7634e-05,0.00057914
1.7761e-05,0.00058691
1.7889e-05,0.00059622
1.8145e-05,0.00060709
1.84e-05,0.00061175
1.8528e-05,0.00061796
1.8656e-05,0.00062883
1.8656e-05,0.00063349
1.8784e-05,0.0006397
1.8911e-05,0.00064901
1.8911e-05,0.00065057
1.9167e-05,0.00065988
1.9295e-05,0.00066609
1.955e-05,0.00067075
1.9678e-05,0.00067696
1.9806e-05,0.00068317
1.9806e-05,0.00068473
1.9934e-05,0.00068628
1.9934e-05,0.00069404
1.9934e-05,0.00070025
1.9934e-05,0.00070181
1.9934e-05,0.00070957
2.0189e-05,0.00072199
2.0189e-05,0.00072665
2.0317e-05,0.00073286
2.0445e-05,0.00073596
2.0445e-05,0.00074839
2.0828e-05,0.00075149
2.0956e-05,0.00075615
2.1084e-05,0.0007577
2.1339e-05,0.00076857
2.185e-05,0.00077478
2.1978e-05,0.00077633
2.1978e-05,0.00078565
2.1978e-05,0.00079031
2.1978e-05,0.00080428
2.1978e-05,0.00080739
2.2106e-05,0.0008136
2.2362e-05,0.0008167
2.2489e-05,0.00082602
2.2489e-05,0.00083223
2.2617e-05,0.00084155
2.2617e-05,0.00084776
2.2617e-05,0.00085397
2.2745e-05,0.00086639
2.2745e-05,0.0008726
2.2873e-05,0.00088036
2.3e-05,0.00088968
2.3128e-05,0.00089434
2.3767e-05,0.0009021
2.415e-05,0.00091297
2.4278e-05,0.00092384
2.4662e-05,0.00093471
2.4662e-05,0.00094092
2.4662e-05,0.00094557
2.4662e-05,0.000958
2.4662e-05,0.00096886
2.5045e-05,0.00097973
2.53e-05,0.00099215
2.5684e-05,0.00099681
2.6067e-05,0.0010108
2.645e-05,0.0010154
2.6578e-05,0.0010248
2.6706e-05,0.0010372
2.6834e-05,0.0010512
2.7089e-05,0.0010558
2.7345e-05,0.0010776
2.7473e-05,0.0010962
2.7728e-05,0.0011071
2.8112e-05,0.0011086
2.8239e-05,0.001121
2.8239e-05,0.0011288
2.8495e-05,0.0011428
2.8623e-05,0.0011583
2.8751e-05,0.0011723
2.9006e-05,0.0011816
2.9006e-05,0.0011924
2.9134e-05,0.0012111
2.9389e-05,0.0012344
2.9645e-05,0.0012546
2.9773e-05,0.0012685
3.0156e-05,0.0012825
3.0156e-05,0.0012949
3.0284e-05,0.001298
3.0539e-05,0.0013136
3.0667e-05,0.001326
3.0667e-05,0.0013446
3.0923e-05,0.001357
3.1306e-05,0.0013772
3.1306e-05,0.0013912
3.1306e-05,0.0014114
3.1434e-05,0.0014222
3.1562e-05,0.001444
3.1817e-05,0.0014548
3.1945e-05,0.0014673
3.2201e-05,0.001475
3.2328e-05,0.001489
3.2328e-05,0.0015014
3.2328e-05,0.0015107
3.2456e-05,0.0015247
3.2584e-05,0.0015418
3.2712e-05,0.0015511
3.2839e-05,0.0015604
3.2967e-05,0.0015729
3.2967e-05,0.0015992
3.3223e-05,0.0016163
3.3351e-05,0.0016303
3.3478e-05,0.0016474
3.3606e-05,0.0016629
3.3989e-05,0.0016846
3.4117e-05,0.0017064
3.4117e-05,0.0017235
3.4117e-05,0.0017374
3.4373e-05,0.001753
3.4628e-05,0.0017654
3.4884e-05,0.0017825
3.5267e-05,0.0017964
3.5395e-05,0.0018182
3.5651e-05,0.0018399
3.5651e-05,0.0018632
3.5651e-05,0.0018803
3.5906e-05,0.0018974
3.6034e-05,0.0019129
3.629e-05,0.0019269
3.6673e-05,0.0019408
3.6928e-05,0.0019595
3.6928e-05,0.0019859
3.7056e-05,0.0020107
3.744e-05,0.0020402
3.7951e-05,0.0020588
3.8334e-05,0.002079
3.859e-05,0.0020945
3.8717e-05,0.0021116
3.8973e-05,0.0021411
3.8973e-05,0.0021644
3.8973e-05,0.0021893
3.9101e-05,0.0022079
3.9228e-05,0.0022265
3.9356e-05,0.0022421
3.9484e-05,0.0022669
3.9612e-05,0.0022886
3.974e-05,0.0022917
3.9995e-05,0.0023104
4.0123e-05,0.0023259
4.0251e-05,0.0023507
4.0378e-05,0.0023616
4.0378e-05,0.0023927
4.0506e-05,0.0024175
4.0506e-05,0.0024377
4.089e-05,0.002461
4.1273e-05,0.0024796
4.1529e-05,0.0025122
4.1912e-05,0.0025464
4.204e-05,0.0025681
4.2423e-05,0.0025867
4.2551e-05,0.0026023
4.2679e-05,0.002624
4.2806e-05,0.0026457
4.2934e-05,0.0026644
4.3062e-05,0.0026923
4.3062e-05,0.0027156
4.3062e-05,0.0027467
4.319e-05,0.0027653
4.319e-05,0.002787
4.3317e-05,0.0028119
4.3317e-05,0.0028445
4.3317e-05,0.0028616
4.3317e-05,0.0028709
4.3573e-05,0.0028926
4.3573e-05,0.0029159
4.3701e-05,0.0029454
4.3829e-05,0.0029734
4.4084e-05,0.0029904
4.4084e-05,0.0030184
4.4084e-05,0.0030448
4.434e-05,0.0030867
4.434e-05,0.0031209
4.434e-05,0.0031426
4.4723e-05,0.0031581
4.4979e-05,0.0031799
4.5362e-05,0.0032156
4.5617e-05,0.0032358
4.5617e-05,0.0032497
4.5745e-05,0.0032761
4.5745e-05,0.0033118
4.6129e-05,0.0033413
4.6384e-05,0.0033724
4.664e-05,0.0033988
4.6768e-05,0.0034345
4.6895e-05,0.0034671
4.6895e-05,0.0035059
4.7279e-05,0.0035339
4.7534e-05,0.0035603
4.8173e-05,0.0036037
4.8429e-05,0.0036379
4.8812e-05,0.0036814
4.8812e-05,0.0037171
4.9068e-05,0.0037497
4.9068e-05,0.0037807
4.9195e-05,0.0038025
4.9323e-05,0.0038366
4.9579e-05,0.003863
5.009e-05,0.0038987
5.009e-05,0.0039314
5.009e-05,0.00395
5.0218e-05,0.0039764
5.0345e-05,0.0040121
5.0473e-05,0.0040369
5.0856e-05,0.0040742
5.1112e-05,0.0041161
5.1495e-05,0.0041689
5.1751e-05,0.0042031
5.1751e-05,0.0042434
5.1751e-05,0.0042807
5.2006e-05,0.0043149
5.2006e-05,0.0043521
5.2262e-05,0.0043801
5.239e-05,0.0044189
5.239e-05,0.0044546
5.2645e-05,0.0044965
5.2773e-05,0.004526
5.2773e-05,0.0045633
5.2901e-05,0.0046037
5.3284e-05,0.0046456
5.354e-05,0.0046953
5.3795e-05,0.0047356
5.3923e-05,0.0047729
5.4051e-05,0.0048117
5.4307e-05,0.0048366
5.5073e-05,0.0048598
5.5201e-05,0.0048956
5.5329e-05,0.0049344
5.5584e-05,0.0049716
5.5584e-05,0.0049996
5.584e-05,0.0050508
5.5968e-05,0.0050912
5.6095e-05,0.00513
5.6223e-05,0.0051595
5.6479e-05,0.0051906
5.6607e-05,0.0052387
5.6607e-05,0.0052791
5.6734e-05,0.0053272
5.6734e-05,0.0053645
5.6734e-05,0.0053955
5.6734e-05,0.0054545
5.699e-05,0.0054871
5.7118e-05,0.0055461
5.7245e-05,0.0055896
5.7629e-05,0.0056191
5.7884e-05,0.0056595
5.814e-05,0.0056983
5.814e-05,0.0057356
5.8523e-05,0.0057728
5.8523e-05,0.0058178
5.8779e-05,0.0058644
5.9034e-05,0.0059017
5.9034e-05,0.0059529
5.929e-05,0.0059933
5.9418e-05,0.0060352
5.9546e-05,0.006088
5.9673e-05,0.006133
5.9929e-05,0.0061812
6.0184e-05,0.0062138
6.0312e-05,0.0062557
6.0568e-05,0.0062899
6.0823e-05,0.0063271
6.1207e-05,0.0063753
6.1207e-05,0.0064311
6.1462e-05,0.0064653
6.1973e-05,0.006515
6.2612e-05,0.0065554
6.2868e-05,0.0065926
6.3379e-05,0.0066485
6.3634e-05,0.0066998
6.4401e-05,0.0067479
6.4657e-05,0.0067929
6.5296e-05,0.0068395
6.5551e-05,0.0068907
6.5679e-05,0.0069435
6.5807e-05,0.0069792
6.6446e-05,0.0070289
6.6957e-05,0.0070879
6.7212e-05,0.0071345
6.734e-05,0.0071857
6.7468e-05,0.0072292
6.7596e-05,0.0072836
6.7723e-05,0.0073348
6.8107e-05,0.0073907
6.8618e-05,0.0074217
6.8618e-05,0.0074761
6.8746e-05,0.0075211
6.8746e-05,0.0075739
6.8873e-05,0.007636
6.9129e-05,0.0076842
6.9512e-05,0.0077463
6.964e-05,0.0078006
7.0279e-05,0.0078596
7.0407e-05,0.0079
7.0662e-05,0.0079481
7.1046e-05,0.0079947
7.1301e-05,0.0080335
7.194e-05,0.0080878
7.2068e-05,0.0081344
7.2707e-05,0.0081841
7.309e-05,0.0082416
7.3346e-05,0.0083021
7.3729e-05,0.0083704
7.3857e-05,0.0084279
7.4112e-05,0.0084946
7.4368e-05,0.0085443
7.4751e-05,0.0085987
7.5007e-05,0.0086701
7.539e-05,0.0087182
7.5646e-05,0.0087834
7.6157e-05,0.0088455
7.6412e-05,0.0089014
7.654e-05,0.008948
7.7051e-05,0.0090101
7.769e-05,0.0090676
7.7946e-05,0.0091219
7.8201e-05,0.0091871
7.9096e-05,0.0092601
7.9479e-05,0.0093238
7.9479e-05,0.0093921
7.9735e-05,0.0094464
7.999e-05,0.0095101
8.0118e-05,0.0096017
8.0374e-05,0.0096778
8.114e-05,0.0097352
8.1396e-05,0.0097927
8.1779e-05,0.009847
8.1907e-05,0.0099246
8.2035e-05,0.01001
8.2674e-05,0.010086
8.2674e-05,0.010147
8.3185e-05,0.010217
8.344e-05,0.010293
8.3696e-05,0.010375
8.4207e-05,0.010445
8.4335e-05,0.010505
8.4718e-05,0.010577
8.4974e-05,0.010634
8.5229e-05,0.01072
8.5229e-05,0.010779
8.5357e-05,0.010848
8.5868e-05,0.010931
8.6252e-05,0.011018
8.689e-05,0.011103
8.7018e-05,0.011178
8.7274e-05,0.011251
8.8168e-05,0.011325
8.8168e-05,0.011412
8.8424e-05,0.011505
8.8935e-05,0.011581
8.8935e-05,0.011653
8.919e-05,0.011732
8.9446e-05,0.011822
8.9957e-05,0.011912
9.0213e-05,0.011991
9.0468e-05,0.012056
9.0724e-05,0.012126
9.0979e-05,0.012219
9.1363e-05,0.012305
9.1491e-05,0.012383
9.1874e-05,0.012466
9.1874e-05,0.012558
9.2257e-05,0.012633
9.2513e-05,0.012723
9.2768e-05,0.012796
9.3407e-05,0.012893
9.3791e-05,0.01299
9.4685e-05,0.013083
9.5068e-05,0.013159
9.5324e-05,0.013258
9.5579e-05,0.013347
9.5835e-05,0.013441
9.6474e-05,0.013541
9.673e-05,0.013622
9.6985e-05,0.01371
9.788e-05,0.013823
9.8135e-05,0.01391
9.8646e-05,0.013997
9.903e-05,0.014094
9.9285e-05,0.014199
9.9796e-05,0.014297
0.00010005,0.014413
0.00010044,0.014499
0.00010107,0.0146
0.00010171,0.014705
0.00010248,0.014797
0.00010299,0.014892
0.00010299,0.014972
0.00010337,0.015072
0.00010376,0.015179
0.00010401,0.015267
0.00010427,0.015382
0.00010427,0.015483
0.0001044,0.015579
0.00010491,0.01567
0.00010491,0.015783
0.00010542,0.015895
0.00010567,0.016013
0.00010619,0.016149
0.0001067,0.016258
0.00010682,0.016357
0.00010734,0.016451
0.00010759,0.016576
0.00010759,0.016691
0.00010836,0.016794
0.000109,0.016902
0.00010951,0.017006
0.00011015,0.017124
0.00011053,0.017222
0.00011053,0.017356
0.00011142,0.017472
0.00011155,0.017599
0.00011219,0.017722
0.0001127,0.017814
0.00011334,0.01796
0.00011424,0.018085
0.000115,0.018235
0.00011526,0.018368
0.00011602,0.018528
0.00011666,0.018672
0.00011692,0.018766
0.0001173,0.018904
0.00011794,0.019053
0.00011845,0.019191
0.00011935,0.019342
0.00012037,0.01947
0.00012075,0.019607
0.00012126,0.019741
0.00012177,0.019857
0.00012241,0.020012
0.0001228,0.020161
0.00012356,0.020314
0.0001242,0.020486
0.00012484,0.020615
0.00012548,0.020775
0.00012561,0.020925
0.00012599,0.021098
0.00012676,0.021261
0.00012701,0.021445
0.00012791,0.021593
0.00012791,0.021764
0.00012855,0.021938
0.0001288,0.022094
0.0001297,0.022239
0.00013008,0.022414
0.00013059,0.02257
0.00013097,0.022722
0.0001311,0.022886
0.00013123,0.023062
0.00013161,0.023243
0.00013212,0.023427
0.00013289,0.023622
0.00013327,0.023784
0.00013366,0.023989
0.00013455,0.024169
0.00013468,0.024366
0.00013532,0.024532
0.00013647,0.024717
0.00013698,0.024914
0.00013736,0.025091
0.00013775,0.02526
0.00013839,0.025484
0.00013851,0.025666
0.00013915,0.025864
0.00013992,0.026046
0.00014056,0.026262
0.00014158,0.026468
0.0001426,0.026664
0.00014311,0.026852
0.00014401,0.027024
0.00014439,0.027217
0.00014516,0.027405
0.00014605,0.027611
0.00014669,0.027836
0.0001472,0.02806
0.00014822,0.028246
0.00014886,0.028451
0.00014899,0.028644
0.00014925,0.02888
0.00015001,0.029077
0.00015104,0.029285
0.00015142,0.029505
0.00015193,0.029763
0.0001527,0.029996
0.00015346,0.030251
0.0001541,0.030477
0.00015474,0.030702
0.00015576,0.030924
0.0001564,0.031171
0.00015704,0.031393
0.00015794,0.031626
0.00015947,0.031856
0.00015998,0.032101
0.00016062,0.032313
0.00016113,0.032527
0.00016151,0.032733
0.00016241,0.032968
0.00016305,0.033179
0.00016369,0.033452
0.0001642,0.033685
0.00016484,0.033926
0.00016599,0.034148
0.00016637,0.034361
0.00016726,0.034614
0.00016816,0.034836
0.00016893,0.035075
0.00017046,0.035294
0.00017071,0.035541
0.00017161,0.035791
0.00017327,0.036048
0.00017378,0.036328
0.0001748,0.036623
0.00017531,0.036885
0.00017557,0.037189
0.00017659,0.037467
0.0001771,0.03775
0.00017813,0.038008
0.00017864,0.038283
0.0001794,0.03857
0.0001803,0.038845
0.00018132,0.039118
0.00018234,0.039424
0.0001826,0.039727
0.00018324,0.04002
0.00018426,0.040317
0.00018541,0.040574
0.00018618,0.040872
0.00018707,0.041171
0.00018771,0.041445
0.00018886,0.041767
0.0001895,0.042031
0.00019103,0.042346
0.00019256,0.042658
0.00019346,0.042995
0.00019397,0.043296
0.00019461,0.04354
0.00019576,0.043857
0.00019665,0.044206
0.00019768,0.044529
0.00019921,0.044829
0.00020036,0.045111
0.00020164,0.045442
0.00020304,0.045783
0.00020381,0.046113
0.00020483,0.046436
0.00020649,0.046763
0.00020726,0.047108
0.00020815,0.047411
0.00020905,0.047737
0.00021058,0.048103
0.0002116,0.048474
0.00021288,0.048819
0.0002139,0.049178
0.00021493,0.049532
0.00021556,0.049901
0.00021697,0.050264
0.00021812,0.050668
0.00021991,0.051007
0.0002208,0.051401
0.0002217,0.051778
0.00022285,0.052151
0.00022374,0.052505
0.00022528,0.052879
0.00022707,0.053295
0.00022822,0.053657
0.00022949,0.054058
0.00023064,0.054454
0.00023167,0.054804
0.00023269,0.055213
0.00023397,0.055604
0.0002355,0.05603
0.00023729,0.056446
0.00023844,0.056851
0.00024074,0.057224
0.00024189,0.057635
0.00024355,0.058029
0.00024534,0.058421
0.0002461,0.058851
0.00024738,0.059278
0.00024917,0.059737
0.00025019,0.060122
0.00025185,0.060579
0.00025352,0.060979
0.00025441,0.061462
0.0002553,0.061899
0.00025684,0.062394
0.00025837,0.062812
0.00026003,0.063235
0.00026208,0.063675
0.00026348,0.064173
0.0002654,0.064613
0.00026629,0.065108
0.00026821,0.065633
0.00027025,0.066136
0.0002723,0.066613
0.00027434,0.067134
0.00027562,0.06762
0.00027741,0.068111
0.00028009,0.068664
0.00028086,0.069142
0.00028188,0.069691
0.00028406,0.070199
0.00028559,0.070732
0.00028712,0.071222
0.00028853,0.071744
0.00029032,0.072239
0.00029211,0.072789
0.000293,0.073354
0.00029492,0.073902
0.00029773,0.074381
0.00030271,0.074966
0.0003045,0.075491
0.00030514,0.076073
0.00030693,0.076626
0.00030846,0.07716
0.00031191,0.07773
0.00031447,0.078329
0.00031587,0.078933
0.00031779,0.079509
0.00031983,0.080115
0.00032252,0.080774
0.00032443,0.081378
0.00032737,0.082001
0.00032903,0.082594
0.00033006,0.083176
0.00033172,0.083783
0.00033363,0.084521
0.00033644,0.08517
0.00033823,0.085828
0.00033938,0.086474
0.00034232,0.087143
0.00034488,0.087827
0.00034897,0.088603
0.0003505,0.089261
0.00035318,0.089884
0.00035548,0.090541
0.0003574,0.091196
0.00035983,0.091864
0.00036302,0.092553
0.00036583,0.093231
0.00036852,0.093947
0.00037133,0.09468
0.00037388,0.095447
0.00037695,0.09618
0.00037874,0.096907
0.00038219,0.097627
0.0003859,0.098354
0.00038896,0.099104
0.00039267,0.099871
0.00039484,0.10057
0.00039791,0.10132
0.00040123,0.10201
0.00040545,0.10287
0.00041196,0.1037
0.00041554,0.10447
0.00041848,0.10524
0.00042104,0.10601
0.00042461,0.10682
0.00042679,0.10763
0.00043024,0.10845
0.0004333,0.1093
0.00043688,0.11019
0.00044084,0.11105
0.00044455,0.11185
0.00044864,0.11273
0.00045362,0.11355
0.00045835,0.11443
0.00046129,0.11529
0.0004641,0.11617
0.00046819,0.11713
0.00047176,0.11796
0.00047611,0.11888
0.00048084,0.11982
0.00048531,0.12071
0.00048825,0.12165
0.0004931,0.12253
0.00049719,0.12348
0.00050166,0.12442
0.00050537,0.12544
0.00050946,0.12641
0.00051304,0.12732
0.00051713,0.12831
0.0005207,0.12925
0.00052403,0.13011
0.00052786,0.1311
0.00053335,0.13209
0.00053757,0.13299
0.0005437,0.134
0.00054728,0.135
0.00055316,0.13604
0.0005584,0.1371
0.00056389,0.13809
0.0005699,0.13908
0.00058293,0.14019
0.00059022,0.14124
0.00059609,0.14229
0.00060159,0.14339
0.00060657,0.14447
0.00061156,0.14557
0.00061794,0.1466
0.00062357,0.14768
0.00062932,0.14882
0.00063532,0.14994
0.00064146,0.15112
0.00064836,0.15224
0.00065743,0.15335
0.00066305,0.1545
0.00066982,0.15561
0.00067851,0.15688
0.00068605,0.15799
0.00069206,0.15915
0.00069908,0.16031
0.00070624,0.16149
0.00071621,0.16259
0.00072477,0.16382
0.00073192,0.16503
0.00073921,0.16626
0.000747,0.16742
0.00075735,0.16862
0.00076783,0.16985
0.0007755,0.17118
0.00078329,0.17235
0.00079058,0.17363
0.00079926,0.17488
0.00080974,0.17619
0.00082022,0.17745
0.00082968,0.17874
0.0008399,0.18007
0.00085127,0.18148
0.0008675,0.18298
0.00087734,0.18435
0.00088769,0.18574
0.00089702,0.18721
0.00090839,0.18868
0.00092193,0.19021
0.00093561,0.19159
0.00094826,0.19299
0.00096525,0.19465
0.00097777,0.19611
0.00099119,0.19748
0.0010026,0.19899
0.0010184,0.20062
0.0010321,0.20208
0.0010441,0.20361
0.0010585,0.20508
0.001074,0.20661
0.0010873,0.2082
0.0011004,0.2097
0.0011177,0.21124
0.0011376,0.21297
0.0011537,0.2145
0.0011702,0.21628
0.0011878,0.21794
0.0012055,0.21966
0.001226,0.22149
0.0012446,0.2232
0.0012663,0.22507
0.0012859,0.22682
0.0013058,0.22865
0.001326,0.23046
0.0013471,0.23239
0.0013799,0.23452
0.0014035,0.23653
0.0014258,0.23835
0.0014481,0.24023
0.001472,0.24215
0.0014954,0.244
0.0015184,0.2459
0.0015446,0.24783
0.0015703,0.24998
0.0015955,0.25211
0.0016284,0.25425
0.0016545,0.25637
0.0016839,0.2584
0.0017138,0.26048
0.0017397,0.26263
0.001771,0.26479
0.0018044,0.26687
0.001837,0.26901
0.0018752,0.27147
0.0019084,0.27366
0.0019434,0.27595
0.0019757,0.27822
0.0020104,0.28058
0.0020493,0.28306
0.0020873,0.28542
0.0021234,0.28786
0.0021637,0.29069
0.0022022,0.29311
0.0022576,0.29593
0.0022961,0.29848
0.0023385,0.30101
0.0023839,0.30353
0.0024324,0.30609
0.0024844,0.30875
0.0025354,0.3114
0.0025854,0.31408
0.0026403,0.31703
0.0027002,0.32006
0.0027581,0.32287
0.0028383,0.3261
0.0028936,0.32894
0.0029563,0.33185
0.0030193,0.33474
0.0030875,0.33775
0.0031536,0.34082
0.0032221,0.34397
0.0032891,0.34719
0.0033529,0.35035
0.0034245,0.35353
0.003504,0.35715
0.0035895,0.36061
0.0036721,0.36386
0.0037712,0.36751
0.0038894,0.37149
0.0039766,0.37518
0.0040743,0.37897
0.0041729,0.38257
0.0042859,0.38624
0.0044216,0.39051
0.0045299,0.39438
0.0046513,0.39839
0.0047901,0.40256
0.0049097,0.40654
0.0050482,0.41068
0.0051934,0.41496
0.0053301,0.41916
0.0054837,0.42355
0.0056318,0.42796
0.0059056,0.4332
0.0060767,0.43768
0.0062597,0.44242
0.0064454,0.44726
0.0066338,0.45215
0.0068237,0.45699
0.0071282,0.46281
0.0073744,0.46829
0.0075991,0.4734
0.0078309,0.47852
0.0081336,0.48412
0.0084024,0.48971
0.0087058,0.49531
0.0091264,0.50143
0.0094948,0.50745
0.0097995,0.51345
0.01023,0.52032
0.010638,0.52694
0.011021,0.53323
0.011452,0.53986
0.01189,0.54671
0.01247,0.55391
0.013024,0.56121
0.01432,0.5696
0.0149,0.57707
0.015703,0.58536
0.016426,0.59358
0.017165,0.60185
0.01795,0.61047
0.019081,0.61964
0.02018,0.6291
0.021238,0.63829
0.022506,0.64803
0.024061,0.65826
0.025435,0.66875
0.027701,0.68039
0.030387,0.69224
0.033114,0.70457
0.035691,0.71649
0.038339,0.72893
0.04402,0.74344
0.047472,0.75701
0.052656,0.77141
0.05876,0.78708
0.066488,0.80327
0.078247,0.82111
0.090502,0.83921
0.10639,0.85783
0.12698,0.87855
0.15821,0.90166
0.20834,0.92692
0.28815,0.95237
0.45367,0.98058
1,1


==> images/datFiles/STAREV.dat <==
0,0
3.8334e-07,1.8632e-05
3.8334e-07,2.329e-05
5.1112e-07,2.6395e-05
5.1112e-07,2.9501e-05
5.1112e-07,3.1053e-05
5.1112e-07,3.2606e-05
5.1112e-07,3.5711e-05
6.389e-07,3.5711e-05
6.389e-07,3.7264e-05
6.389e-07,4.1922e-05
6.389e-07,4.5027e-05
6.389e-07,4.8133e-05
7.6668e-07,5.1238e-05
7.6668e-07,5.5896e-05
7.6668e-07,5.7449e-05
7.6668e-07,5.9001e-05
8.9446e-07,5.9001e-05
1.0222e-06,5.9001e-05
1.0222e-06,6.0554e-05
1.0222e-06,6.3659e-05
1.0222e-06,6.5212e-05
1.15e-06,6.5212e-05
1.15e-06,6.6765e-05
1.2778e-06,6.6765e-05
1.4056e-06,6.6765e-05
1.4056e-06,6.8317e-05
1.5334e-06,6.8317e-05
1.5334e-06,6.987e-05
1.6611e-06,7.2975e-05
1.6611e-06,7.4528e-05
1.7889e-06,7.9186e-05
1.7889e-06,8.0739e-05
1.9167e-06,8.0739e-05
1.9167e-06,8.2291e-05
1.9167e-06,8.3844e-05
1.9167e-06,8.6949e-05
2.0445e-06,8.8502e-05
2.1723e-06,9.1607e-05
2.1723e-06,9.316e-05
2.1723e-06,9.6265e-05
2.3e-06,9.7818e-05
2.3e-06,0.00010248
2.3e-06,0.00010403
2.3e-06,0.00010869
2.3e-06,0.00011024
2.3e-06,0.00011179
2.3e-06,0.00011645
2.3e-06,0.000118
2.4278e-06,0.00011956
2.5556e-06,0.00012421
2.5556e-06,0.00012732
2.5556e-06,0.00013042
2.6834e-06,0.00013042
2.6834e-06,0.00013198
2.6834e-06,0.00013663
2.8112e-06,0.00013819
2.8112e-06,0.00014129
3.0667e-06,0.00014285
3.1945e-06,0.0001444
3.4501e-06,0.0001475
3.4501e-06,0.00015061
3.5778e-06,0.00015216
3.7056e-06,0.00015682
3.8334e-06,0.00015992
3.8334e-06,0.00016458
3.8334e-06,0.00016769
3.8334e-06,0.00017079
3.8334e-06,0.00017235
3.8334e-06,0.00017545
3.9612e-06,0.00017856
3.9612e-06,0.00018321
4.089e-06,0.00018321
4.089e-06,0.00018943
4.2167e-06,0.00019098
4.2167e-06,0.00019253
4.2167e-06,0.00019408
4.2167e-06,0.00019564
4.2167e-06,0.00020029
4.2167e-06,0.00020495
4.2167e-06,0.0002065
4.2167e-06,0.00020806
4.2167e-06,0.00021582
4.2167e-06,0.00022048
4.2167e-06,0.00022669
4.2167e-06,0.00022979
4.2167e-06,0.00023135
4.2167e-06,0.00023911
4.2167e-06,0.00024532
4.2167e-06,0.00024687
4.2167e-06,0.00025774
4.4723e-06,0.0002593
4.4723e-06,0.00026085
4.4723e-06,0.00026706
4.4723e-06,0.00026861
4.4723e-06,0.00027172
4.6001e-06,0.00027172
4.6001e-06,0.00027482
4.6001e-06,0.00027793
4.6001e-06,0.00028414
4.6001e-06,0.00028724
4.6001e-06,0.00029345
4.6001e-06,0.00029966
4.6001e-06,0.00030743
4.6001e-06,0.00031053
4.6001e-06,0.00031364
4.7279e-06,0.00031674
4.7279e-06,0.00031985
4.7279e-06,0.00032761
4.7279e-06,0.00033072
4.8556e-06,0.00033227
4.8556e-06,0.00033382
4.8556e-06,0.00033848
4.9834e-06,0.00034159
4.9834e-06,0.00034469
4.9834e-06,0.0003478
4.9834e-06,0.00035246
4.9834e-06,0.00036022
4.9834e-06,0.00036332
5.1112e-06,0.00036953
5.239e-06,0.00037575
5.239e-06,0.00038196
5.239e-06,0.00038972
5.239e-06,0.00039127
5.239e-06,0.00039593
5.4945e-06,0.00040059
5.4945e-06,0.0004068
5.4945e-06,0.00041146
5.4945e-06,0.00041611
5.6223e-06,0.00042233
5.6223e-06,0.00042854
5.7501e-06,0.00043475
5.7501e-06,0.0004394
5.8779e-06,0.0004394
5.8779e-06,0.00044096
6.0057e-06,0.00044872
6.1334e-06,0.00045804
6.1334e-06,0.00046425
6.1334e-06,0.00046735
6.1334e-06,0.00047356
6.1334e-06,0.00047512
6.1334e-06,0.00048288
6.389e-06,0.00049375
6.5168e-06,0.00050306
6.5168e-06,0.00050772
6.5168e-06,0.00051704
6.5168e-06,0.00052325
6.5168e-06,0.00052791
6.5168e-06,0.00052946
6.5168e-06,0.00053722
6.5168e-06,0.00054964
6.5168e-06,0.00055585
6.6446e-06,0.00056051
6.7723e-06,0.00056672
6.7723e-06,0.00057449
6.7723e-06,0.0005838
6.7723e-06,0.00059001
6.7723e-06,0.00059467
6.7723e-06,0.00060243
6.7723e-06,0.0006102
6.7723e-06,0.00061641
6.9001e-06,0.00062883
6.9001e-06,0.00063194
6.9001e-06,0.00063815
6.9001e-06,0.00064746
6.9001e-06,0.00065988
6.9001e-06,0.00066609
6.9001e-06,0.00067386
6.9001e-06,0.00068317
6.9001e-06,0.00069249
7.0279e-06,0.00070336
7.0279e-06,0.00070957
7.0279e-06,0.00072044
7.0279e-06,0.0007251
7.0279e-06,0.00073286
7.0279e-06,0.00074528
7.0279e-06,0.00075304
7.0279e-06,0.00076236
7.1557e-06,0.00077168
7.2835e-06,0.00077789
7.4112e-06,0.00077944
7.539e-06,0.00078565
7.539e-06,0.00079031
7.539e-06,0.00079962
7.539e-06,0.00081204
7.539e-06,0.00082291
7.6668e-06,0.00083533
7.6668e-06,0.00083999
7.7946e-06,0.00084465
7.9224e-06,0.00085552
7.9224e-06,0.00086328
7.9224e-06,0.00087105
7.9224e-06,0.00087881
7.9224e-06,0.00088347
7.9224e-06,0.00089589
8.0501e-06,0.00090521
8.0501e-06,0.00091607
8.0501e-06,0.00092228
8.0501e-06,0.00093315
8.0501e-06,0.00094247
8.1779e-06,0.00095334
8.1779e-06,0.00096576
8.3057e-06,0.00097042
8.3057e-06,0.00097508
8.4335e-06,0.00099681
8.4335e-06,0.0010077
8.4335e-06,0.0010108
8.4335e-06,0.0010232
8.4335e-06,0.0010294
8.4335e-06,0.0010387
8.4335e-06,0.0010496
8.4335e-06,0.0010605
8.4335e-06,0.0010682
8.4335e-06,0.0010713
8.4335e-06,0.0010822
8.4335e-06,0.0010884
8.4335e-06,0.0010931
8.5613e-06,0.0010946
8.5613e-06,0.0010993
8.689e-06,0.0011117
8.9446e-06,0.001121
8.9446e-06,0.001135
8.9446e-06,0.0011443
8.9446e-06,0.0011552
8.9446e-06,0.0011676
9.0724e-06,0.00118
9.0724e-06,0.0011971
9.0724e-06,0.0012018
9.2002e-06,0.0012095
9.2002e-06,0.0012157
9.3279e-06,0.0012235
9.3279e-06,0.0012359
9.4557e-06,0.0012592
9.4557e-06,0.0012654
9.4557e-06,0.0012685
9.5835e-06,0.0012747
9.5835e-06,0.0012856
9.5835e-06,0.0012887
9.5835e-06,0.0012965
9.5835e-06,0.0013073
9.5835e-06,0.0013167
9.8391e-06,0.0013306
9.8391e-06,0.00134
9.8391e-06,0.0013462
9.8391e-06,0.0013524
9.8391e-06,0.0013617
9.9668e-06,0.0013663
9.9668e-06,0.0013726
1.0095e-05,0.0013819
1.035e-05,0.0013958
1.035e-05,0.0014114
1.0478e-05,0.0014253
1.0478e-05,0.0014362
1.0606e-05,0.001444
1.0606e-05,0.0014564
1.0734e-05,0.0014766
1.0734e-05,0.0014843
1.0989e-05,0.0014952
1.1245e-05,0.0015061
1.1245e-05,0.0015185
1.1245e-05,0.001534
1.1372e-05,0.0015402
1.1372e-05,0.0015573
1.1756e-05,0.0015713
1.1756e-05,0.0015837
1.1756e-05,0.0015946
1.1884e-05,0.0016101
1.1884e-05,0.0016272
1.1884e-05,0.0016474
1.1884e-05,0.0016629
1.2011e-05,0.0016753
1.2139e-05,0.0016893
1.2139e-05,0.0017079
1.2139e-05,0.0017343
1.2139e-05,0.0017592
1.2267e-05,0.0017778
1.2267e-05,0.0017918
1.2267e-05,0.0018151
1.2395e-05,0.0018353
1.2395e-05,0.0018508
1.2522e-05,0.0018741
1.2522e-05,0.0018818
1.2778e-05,0.0018958
1.2906e-05,0.001916
1.3034e-05,0.0019331
1.3034e-05,0.0019455
1.3161e-05,0.0019626
1.3289e-05,0.001975
1.3289e-05,0.0019905
1.3289e-05,0.0020045
1.3545e-05,0.0020107
1.3928e-05,0.0020309
1.3928e-05,0.0020495
1.4056e-05,0.002079
1.4311e-05,0.0020945
1.4311e-05,0.0021147
1.4567e-05,0.0021256
1.4567e-05,0.0021411
1.4695e-05,0.0021535
1.4695e-05,0.0021722
1.4695e-05,0.0022032
1.4695e-05,0.0022172
1.4695e-05,0.0022374
1.4822e-05,0.002256
1.4822e-05,0.0022824
1.4822e-05,0.0023042
1.495e-05,0.0023337
1.495e-05,0.0023601
1.5078e-05,0.0023756
1.5078e-05,0.0024051
1.5078e-05,0.0024315
1.5334e-05,0.0024486
1.5589e-05,0.0024687
1.5589e-05,0.002492
1.5589e-05,0.0025308
1.5717e-05,0.0025572
1.5973e-05,0.0025867
1.61e-05,0.0026023
1.6228e-05,0.0026256
1.6356e-05,0.0026442
1.6484e-05,0.0026706
1.6611e-05,0.0026954
1.6739e-05,0.002728
1.6867e-05,0.0027606
1.6867e-05,0.0027777
1.6995e-05,0.0028026
1.7123e-05,0.0028243
1.725e-05,0.0028538
1.7378e-05,0.0028802
1.7378e-05,0.002905
1.7378e-05,0.0029408
1.7634e-05,0.0029687
1.7634e-05,0.0029873
1.7634e-05,0.0030137
1.7634e-05,0.0030308
1.7634e-05,0.0030665
1.7634e-05,0.0030929
1.8017e-05,0.00311
1.8273e-05,0.0031364
1.84e-05,0.0031674
1.84e-05,0.0032063
1.8528e-05,0.0032342
1.8656e-05,0.0032699
1.8784e-05,0.003301
1.9039e-05,0.0033351
1.9295e-05,0.0033646
1.955e-05,0.0033895
1.955e-05,0.0034174
1.9934e-05,0.0034609
2.0061e-05,0.0034982
2.0061e-05,0.0035277
2.0189e-05,0.0035541
2.0189e-05,0.0035913
2.0445e-05,0.003627
2.0445e-05,0.0036612
2.0573e-05,0.0036845
2.07e-05,0.0037093
2.1211e-05,0.003745
2.1211e-05,0.0037683
2.1339e-05,0.0038025
2.1467e-05,0.0038289
2.185e-05,0.0038599
2.2106e-05,0.0039065
2.2362e-05,0.00395
2.2489e-05,0.0039904
2.2489e-05,0.0040261
2.2873e-05,0.004068
2.3e-05,0.0041053
2.3e-05,0.0041503
2.3256e-05,0.0041875
2.3512e-05,0.0042279
2.3767e-05,0.0042698
2.3767e-05,0.0043211
2.4023e-05,0.0043599
2.4534e-05,0.004394
2.4789e-05,0.0044344
2.4917e-05,0.0044717
2.5045e-05,0.0045167
2.5173e-05,0.0045586
2.53e-05,0.0046052
2.5428e-05,0.0046502
2.5812e-05,0.0046906
2.5812e-05,0.0047294
2.5939e-05,0.0047512
2.5939e-05,0.0047946
2.6067e-05,0.0048335
2.6578e-05,0.0048754
2.6834e-05,0.004922
2.7217e-05,0.0049608
2.7856e-05,0.0050042
2.8112e-05,0.0050462
2.8623e-05,0.0050788
2.9006e-05,0.005116
2.9262e-05,0.0051766
2.9773e-05,0.0052139
3.0284e-05,0.0052651
3.0539e-05,0.0053194
3.0923e-05,0.0053676
3.1306e-05,0.0054126
3.1945e-05,0.0054405
3.2073e-05,0.005498
3.2456e-05,0.0055399
3.2584e-05,0.0056005
3.2839e-05,0.0056471
3.3095e-05,0.0056936
3.3095e-05,0.0057387
3.3351e-05,0.0057713
3.3606e-05,0.0058194
3.3989e-05,0.0058691
3.4245e-05,0.0059157
3.4501e-05,0.0059622
3.4756e-05,0.0060073
3.5267e-05,0.0060538
3.5651e-05,0.0061144
3.5651e-05,0.0061579
3.5651e-05,0.0061998
3.5778e-05,0.0062479
3.5906e-05,0.0063054
3.6162e-05,0.0063566
3.6673e-05,0.0064094
3.6801e-05,0.0064498
3.744e-05,0.0064824
3.744e-05,0.0065429
3.7823e-05,0.0065802
3.8206e-05,0.0066299
3.859e-05,0.0066765
3.8717e-05,0.0067246
3.8717e-05,0.0067774
3.9228e-05,0.0068224
3.9484e-05,0.0068737
3.9867e-05,0.0069358
4.0123e-05,0.0069792
4.0251e-05,0.0070289
4.1017e-05,0.0070786
4.1273e-05,0.0071314
4.1656e-05,0.0071935
4.1912e-05,0.0072634
4.2167e-05,0.0073193
4.2679e-05,0.0073752
4.319e-05,0.0074513
4.3701e-05,0.0075134
4.434e-05,0.0075615
4.4595e-05,0.0076096
4.4851e-05,0.0076795
4.4979e-05,0.0077385
4.5234e-05,0.0078223
4.549e-05,0.0079031
4.5745e-05,0.0079667
4.6768e-05,0.0080428
4.7406e-05,0.0081096
4.779e-05,0.0081639
4.8045e-05,0.0082183
4.8301e-05,0.008285
4.8429e-05,0.0083456
4.9068e-05,0.0084279
4.9579e-05,0.0085055
5.0345e-05,0.0085676
5.0601e-05,0.0086421
5.0984e-05,0.008698
5.1368e-05,0.0087757
5.1495e-05,0.0088331
5.2134e-05,0.0088921
5.2518e-05,0.0089418
5.2901e-05,0.0090396
5.3668e-05,0.0091079
5.4051e-05,0.0091623
5.4818e-05,0.0092415
5.5712e-05,0.009316
5.6095e-05,0.0093672
5.7373e-05,0.0094247
5.7884e-05,0.0095225
5.8268e-05,0.0095924
5.9034e-05,0.0096747
5.9801e-05,0.0097399
6.0696e-05,0.009802
6.1079e-05,0.0098858
6.1207e-05,0.0099526
6.1718e-05,0.010029
6.2357e-05,0.010113
6.2868e-05,0.010195
6.3634e-05,0.010302
6.4146e-05,0.010401
6.4657e-05,0.010462
6.5423e-05,0.010555
6.5935e-05,0.010631
6.6701e-05,0.010706
6.7212e-05,0.010813
6.7723e-05,0.010892
6.8362e-05,0.011004
6.8873e-05,0.0111
6.9129e-05,0.011181
6.9768e-05,0.011263
6.9896e-05,0.011348
7.0662e-05,0.011431
7.1685e-05,0.011515
7.1812e-05,0.011609
7.2451e-05,0.011709
7.3857e-05,0.011841
7.4624e-05,0.01194
7.5135e-05,0.012042
7.6285e-05,0.012137
7.6668e-05,0.012257
7.7307e-05,0.012356
7.769e-05,0.012468
7.9096e-05,0.012553
7.9479e-05,0.012671
8.0246e-05,0.012754
8.0885e-05,0.012878
8.2035e-05,0.012979
8.2674e-05,0.013067
8.3185e-05,0.013187
8.3696e-05,0.01328
8.4207e-05,0.013376
8.5102e-05,0.013483
8.6252e-05,0.013578
8.7146e-05,0.013691
8.804e-05,0.013788
8.8424e-05,0.01391
8.8807e-05,0.014004
8.919e-05,0.014139
9.0213e-05,0.014241
9.0596e-05,0.014326
9.1235e-05,0.01444
9.2385e-05,0.014539
9.2641e-05,0.014659
9.3279e-05,0.014771
9.4046e-05,0.014926
9.4429e-05,0.015028
9.5196e-05,0.015143
9.5835e-05,0.015247
9.6602e-05,0.015367
9.7113e-05,0.015483
9.7496e-05,0.015586
9.8263e-05,0.015729
9.8902e-05,0.01584
9.9796e-05,0.015968
0.00010069,0.016104
0.00010222,0.016249
0.00010337,0.016379
0.0001044,0.016503
0.00010542,0.016648
0.00010606,0.016777
0.00010644,0.016918
0.00010734,0.017073
0.00010772,0.0172
0.00010823,0.017343
0.00010887,0.017485
0.00010976,0.01761
0.00011104,0.017759
0.0001127,0.017904
0.00011398,0.018044
0.00011436,0.018214
0.00011551,0.01838
0.00011641,0.01855
0.00011717,0.018674
0.00011832,0.018826
0.00011986,0.01898
0.00012075,0.019143
0.00012229,0.019342
0.00012331,0.019505
0.00012433,0.019672
0.00012574,0.019868
0.00012663,0.02002
0.00012765,0.020188
0.0001288,0.020377
0.00013059,0.02054
0.00013161,0.020744
0.00013315,0.020941
0.0001343,0.021119
0.00013519,0.021345
0.00013672,0.021539
0.00013775,0.021762
0.00013928,0.021935
0.00014081,0.022093
0.00014222,0.022292
0.00014337,0.022476
0.00014516,0.022688
0.00014631,0.022891
0.00014784,0.023093
0.00014925,0.023295
0.0001504,0.023504
0.00015091,0.023705
0.0001527,0.023896
0.0001541,0.024094
0.00015589,0.024301
0.00015717,0.024507
0.00015768,0.024718
0.00015921,0.024923
0.000161,0.025163
0.00016241,0.025343
0.00016369,0.025549
0.00016496,0.025745
0.00016675,0.025959
0.00016841,0.026186
0.00017033,0.0264
0.00017148,0.026633
0.0001725,0.026836
0.00017327,0.027061
0.00017404,0.027304
0.00017519,0.027537
0.00017659,0.027787
0.00017813,0.02801
0.00017979,0.028255
0.00018106,0.028479
0.00018273,0.028717
0.00018439,0.028987
0.00018592,0.029215
0.00018681,0.029473
0.00018873,0.029718
0.0001909,0.029979
0.00019346,0.030234
0.00019461,0.03049
0.00019614,0.030723
0.00019831,0.03101
0.00020036,0.031296
0.0002024,0.031572
0.00020458,0.031833
0.000207,0.032081
0.00020943,0.032376
0.00021237,0.032659
0.0002148,0.032929
0.00021735,0.033196
0.00022004,0.033494
0.00022336,0.033797
0.00022553,0.034123
0.00022745,0.034423
0.00022988,0.034735
0.0002323,0.03505
0.0002355,0.03534
0.00023793,0.035635
0.00023933,0.035995
0.00024202,0.036304
0.00024444,0.036595
0.00024636,0.036918
0.0002484,0.037228
0.00025045,0.037573
0.00025237,0.037901
0.00025415,0.038227
0.00025467,0.038581
0.00025722,0.038919
0.00025965,0.039267
0.00026259,0.039633
0.0002645,0.039975
0.00026617,0.040321
0.00026898,0.040653
0.00027064,0.040967
0.0002737,0.041337
0.00027524,0.041666
0.0002769,0.041981
0.00027945,0.042324
0.00028137,0.04265
0.00028342,0.043023
0.00028521,0.043382
0.00028776,0.043723
0.00029006,0.044063
0.00029274,0.044406
0.00029568,0.044767
0.00029798,0.045138
0.0002999,0.045492
0.00030182,0.045875
0.00030399,0.046231
0.00030642,0.046613
0.00030897,0.046998
0.00031153,0.047364
0.00031383,0.047727
0.00031651,0.048052
0.00031945,0.048437
0.00032162,0.048838
0.00032354,0.049241
0.00032635,0.049661
0.00032865,0.050055
0.0003321,0.050465
0.00033466,0.050884
0.00033696,0.051274
0.00033989,0.051735
0.00034296,0.052163
0.00034424,0.052564
0.00034667,0.053007
0.00034961,0.053421
0.00035203,0.053885
0.00035485,0.054306
0.00035778,0.054766
0.00036111,0.055233
0.00036379,0.055671
0.00036711,0.056099
0.00037171,0.056609
0.00037503,0.05705
0.00037785,0.057523
0.00038168,0.057963
0.000385,0.058444
0.00038768,0.058933
0.00039139,0.059391
0.0003951,0.059885
0.00039791,0.060394
0.00040212,0.060919
0.00040583,0.061431
0.00040902,0.061919
0.0004149,0.062442
0.00041848,0.062942
0.00042231,0.063504
0.0004264,0.064006
0.00042947,0.064538
0.00043305,0.065096
0.00043535,0.065627
0.00043867,0.066229
0.00044327,0.06679
0.00044761,0.067294
0.00045055,0.067876
0.00045464,0.068406
0.00045911,0.068974
0.0004641,0.069538
0.00046998,0.070154
0.00047406,0.070715
0.00047751,0.071297
0.00048084,0.071904
0.0004848,0.072496
0.00048825,0.073124
0.00049208,0.073711
0.0004963,0.074331
0.00050026,0.074957
0.00050333,0.075578
0.00050626,0.076233
0.00050959,0.076885
0.00051393,0.077509
0.00051879,0.078169
0.00052185,0.078835
0.00052569,0.079501
0.00052978,0.080097
0.0005331,0.08077
0.00053655,0.081434
0.00054102,0.082183
0.00054473,0.082812
0.00055022,0.083521
0.00055469,0.084228
0.00055904,0.084901
0.00056313,0.085583
0.0005667,0.086319
0.00057054,0.087057
0.00057424,0.087757
0.00057923,0.08851
0.00058319,0.089285
0.00058651,0.089993
0.00059022,0.090755
0.00059533,0.091517
0.00060108,0.092238
0.00060657,0.093009
0.0006113,0.093753
0.00061475,0.094477
0.00061948,0.095292
0.00062254,0.096104
0.00062766,0.096855
0.00063289,0.097607
0.00063724,0.098408
0.00064273,0.099178
0.0006458,0.10003
0.00065027,0.1009
0.00065564,0.10179
0.00065986,0.10267
0.00066522,0.10347
0.00067148,0.10444
0.0006766,0.1053
0.00068196,0.10618
0.00068758,0.10712
0.00069372,0.10805
0.0006987,0.10896
0.00070496,0.10989
0.00071122,0.11081
0.00071825,0.11182
0.00072439,0.11282
0.00073116,0.11376
0.00073882,0.1147
0.00074534,0.11574
0.00075032,0.11676
0.00075722,0.11777
0.00076246,0.11869
0.00076962,0.11967
0.00077409,0.1207
0.00078304,0.12167
0.00078994,0.12274
0.0007985,0.12377
0.0008054,0.12484
0.00081485,0.12588
0.00082341,0.12699
0.00083146,0.12806
0.0008376,0.12919
0.00084488,0.13025
0.00085344,0.13143
0.00086162,0.1325
0.00087299,0.13357
0.00088168,0.13475
0.00088986,0.13593
0.00089842,0.13712
0.0009066,0.13837
0.00091439,0.13956
0.00092232,0.14086
0.00093216,0.14209
0.0009411,0.14335
0.00095081,0.1446
0.00096244,0.14581
0.00097049,0.14706
0.00098186,0.14831
0.00099093,0.14954
0.0010027,0.15088
0.0010137,0.15216
0.0010254,0.15349
0.0010366,0.1549
0.0010458,0.15624
0.0010553,0.1576
0.0010679,0.15897
0.001078,0.16036
0.0010886,0.16181
0.0011018,0.16316
0.0011131,0.1646
0.0011274,0.1661
0.0011381,0.16752
0.0011521,0.169
0.0011651,0.1705
0.0011783,0.17195
0.001193,0.1734
0.0012078,0.17484
0.0012222,0.17634
0.001239,0.17788
0.0012548,0.17946
0.0012699,0.18108
0.0012861,0.18271
0.0013036,0.18441
0.0013221,0.18608
0.001339,0.18778
0.001357,0.18944
0.0013757,0.19102
0.0013906,0.19282
0.0014078,0.19452
0.0014264,0.19628
0.0014465,0.19797
0.0014668,0.19983
0.0014854,0.2018
0.0015054,0.20366
0.0015265,0.20546
0.0015482,0.20739
0.0015658,0.20933
0.00159,0.21119
0.001615,0.21307
0.0016398,0.21502
0.001665,0.217
0.0016903,0.21895
0.0017181,0.221
0.0017432,0.22299
0.00177,0.22505
0.0017952,0.22717
0.0018235,0.22921
0.0018546,0.23137
0.001884,0.23351
0.0019173,0.23567
0.001949,0.23789
0.0019816,0.24006
0.0020156,0.24227
0.0020505,0.24452
0.0020856,0.24693
0.0021194,0.24921
0.0021588,0.25166
0.0021988,0.25406
0.0022369,0.2565
0.0022779,0.25905
0.0023198,0.26167
0.0023624,0.2643
0.0024079,0.26681
0.002452,0.26944
0.0024984,0.27203
0.0025463,0.27476
0.0025951,0.27751
0.0026481,0.28033
0.0026999,0.28317
0.0027511,0.28583
0.0027974,0.28869
0.0028547,0.29169
0.002913,0.29458
0.0029719,0.29747
0.0030304,0.3005
0.0030928,0.30372
0.0031613,0.30668
0.0032312,0.30975
0.0032989,0.31289
0.0033689,0.31601
0.0034406,0.31925
0.0035118,0.32259
0.0035896,0.32587
0.0036721,0.32931
0.0037615,0.33279
0.0038508,0.33643
0.0039428,0.34019
0.0040345,0.34378
0.004131,0.34731
0.0042298,0.351
0.0043294,0.35478
0.0044466,0.35866
0.0045519,0.36273
0.0046658,0.36672
0.0047801,0.37072
0.004905,0.37482
0.0050316,0.37904
0.0051656,0.38331
0.0053085,0.38752
0.0054543,0.39178
0.0055988,0.39605
0.005759,0.40046
0.0059166,0.40476
0.0060842,0.40939
0.0062538,0.41405
0.0064498,0.41886
0.006646,0.4236
0.0068378,0.42841
0.0070468,0.43332
0.0072628,0.43815
0.0074935,0.44313
0.0077375,0.44809
0.0079748,0.45321
0.0082304,0.4585
0.0084961,0.46376
0.0087775,0.4692
0.0090816,0.47453
0.0093888,0.48018
0.009723,0.48593
0.010077,0.49162
0.010434,0.49754
0.010813,0.50342
0.011209,0.50951
0.011626,0.51564
0.012079,0.52169
0.012555,0.52776
0.013053,0.5341
0.013583,0.54039
0.014137,0.54717
0.014749,0.55397
0.015376,0.56086
0.016049,0.56779
0.016764,0.57488
0.017526,0.58218
0.018361,0.5894
0.019234,0.59673
0.020205,0.60449
0.021242,0.61238
0.022365,0.6204
0.023563,0.62835
0.024927,0.6365
0.026423,0.64482
0.02808,0.65323
0.029973,0.66159
0.032113,0.67023
0.034505,0.67908
0.037235,0.68804
0.04041,0.69708
0.044043,0.70643
0.048191,0.71566
0.052959,0.7249
0.058395,0.73438
0.064514,0.74384
0.071619,0.75338
0.079768,0.76296
0.088975,0.77271
0.099425,0.78239
0.11124,0.79257
0.12458,0.80278
0.13937,0.81308
0.15597,0.82334
0.17435,0.83355
0.19466,0.84352
0.2172,0.85354
0.24137,0.86352
0.26761,0.87354
0.29602,0.88327
0.32754,0.89192
0.36376,0.9
0.40596,0.90687
0.45299,0.91268
0.50174,0.91753
0.54801,0.92092
1,1


==> images/datFiles/STAREZ.dat <==
0,0
1.0222e-06,2.0185e-05
1.15e-06,2.0185e-05
1.15e-06,2.1737e-05
1.2778e-06,2.1737e-05
1.2778e-06,2.329e-05
1.2778e-06,2.4843e-05
1.4056e-06,2.4843e-05
1.4056e-06,2.6395e-05
1.5334e-06,2.7948e-05
1.6611e-06,2.7948e-05
1.7889e-06,3.1053e-05
1.9167e-06,3.4159e-05
2.0445e-06,3.4159e-05
2.0445e-06,3.5711e-05
2.0445e-06,4.0369e-05
2.0445e-06,4.1922e-05
2.1723e-06,4.1922e-05
2.1723e-06,4.3475e-05
2.3e-06,4.5027e-05
2.4278e-06,4.658e-05
2.4278e-06,4.8133e-05
2.5556e-06,5.5896e-05
2.6834e-06,5.5896e-05
2.9389e-06,6.3659e-05
3.0667e-06,6.8317e-05
3.0667e-06,7.1423e-05
3.1945e-06,7.6081e-05
3.1945e-06,8.0739e-05
3.3223e-06,8.6949e-05
3.3223e-06,8.8502e-05
3.3223e-06,9.1607e-05
3.3223e-06,9.316e-05
3.3223e-06,9.7818e-05
3.3223e-06,0.00010713
3.3223e-06,0.00011334
3.4501e-06,0.00011645
3.4501e-06,0.000118
3.4501e-06,0.00012577
3.5778e-06,0.00012732
3.5778e-06,0.00013198
3.7056e-06,0.00013198
3.8334e-06,0.00015371
3.8334e-06,0.00015527
3.8334e-06,0.00015837
3.8334e-06,0.00016148
3.8334e-06,0.00016614
3.8334e-06,0.00017235
3.9612e-06,0.00017545
4.089e-06,0.00017856
4.089e-06,0.00018787
4.089e-06,0.00019253
4.089e-06,0.00019564
4.089e-06,0.00021893
4.2167e-06,0.00022203
4.2167e-06,0.00022358
4.3445e-06,0.00022824
4.3445e-06,0.00024998
4.3445e-06,0.00025464
4.3445e-06,0.0002593
4.4723e-06,0.00026395
4.6001e-06,0.00027482
4.6001e-06,0.00027637
4.6001e-06,0.00028259
4.6001e-06,0.0002888
4.6001e-06,0.00030432
4.7279e-06,0.00030898
4.8556e-06,0.00031519
4.8556e-06,0.00032606
4.8556e-06,0.00034469
4.8556e-06,0.00034624
4.9834e-06,0.00035711
4.9834e-06,0.00036798
4.9834e-06,0.00037575
4.9834e-06,0.00038196
4.9834e-06,0.00038351
5.239e-06,0.00040059
5.3668e-06,0.00041146
5.3668e-06,0.00041456
5.3668e-06,0.00043475
5.3668e-06,0.00044096
5.3668e-06,0.00045183
5.3668e-06,0.00047046
5.3668e-06,0.00047512
5.3668e-06,0.00048443
5.4945e-06,0.0004953
5.4945e-06,0.00051393
5.7501e-06,0.0005217
5.8779e-06,0.00054033
6.0057e-06,0.00054499
6.0057e-06,0.00056983
6.2612e-06,0.00056983
6.2612e-06,0.00057138
6.2612e-06,0.00059157
6.2612e-06,0.00060865
6.2612e-06,0.00062107
6.2612e-06,0.00063349
6.389e-06,0.00065057
6.5168e-06,0.00066765
6.5168e-06,0.00067696
6.6446e-06,0.00068473
6.6446e-06,0.00069559
6.6446e-06,0.00070646
6.7723e-06,0.00072199
6.7723e-06,0.00072975
6.7723e-06,0.00074062
6.9001e-06,0.0007546
6.9001e-06,0.00076546
6.9001e-06,0.00078254
6.9001e-06,0.00080583
6.9001e-06,0.00080739
6.9001e-06,0.00082912
7.1557e-06,0.00085086
7.1557e-06,0.00087105
7.1557e-06,0.00088036
7.2835e-06,0.00090055
7.4112e-06,0.00091452
7.539e-06,0.00093005
7.539e-06,0.00094557
7.6668e-06,0.00095489
7.6668e-06,0.00097508
7.7946e-06,0.00098439
8.0501e-06,0.00099681
8.1779e-06,0.0010077
8.1779e-06,0.001031
8.1779e-06,0.0010341
8.3057e-06,0.0010543
8.3057e-06,0.001076
8.5613e-06,0.0010931
8.5613e-06,0.0010977
8.5613e-06,0.0011071
8.5613e-06,0.0011412
8.8168e-06,0.0011505
8.9446e-06,0.0011723
8.9446e-06,0.00118
9.2002e-06,0.0012049
9.2002e-06,0.0012111
9.2002e-06,0.0012344
9.2002e-06,0.0012406
9.3279e-06,0.0012701
9.3279e-06,0.0012903
9.3279e-06,0.0013042
9.3279e-06,0.0013368
9.3279e-06,0.0013539
9.3279e-06,0.001385
9.3279e-06,0.0013927
9.3279e-06,0.0014269
9.5835e-06,0.0014347
9.5835e-06,0.0014409
9.7113e-06,0.0014735
9.7113e-06,0.0014875
9.8391e-06,0.0015092
9.8391e-06,0.0015278
9.8391e-06,0.0015496
9.8391e-06,0.0015713
9.9668e-06,0.0015977
1.0095e-05,0.0016055
1.0222e-05,0.0016334
1.0478e-05,0.0016707
1.0478e-05,0.0016862
1.0478e-05,0.0017157
1.0606e-05,0.0017421
1.0734e-05,0.0017887
1.0734e-05,0.0017902
1.1117e-05,0.0018337
1.1245e-05,0.0018523
1.1372e-05,0.001871
1.1372e-05,0.0019067
1.15e-05,0.0019175
1.1628e-05,0.0019486
1.1756e-05,0.0019765
1.2011e-05,0.0020029
1.2011e-05,0.00202
1.2267e-05,0.0020526
1.2522e-05,0.0020542
1.2778e-05,0.0020821
1.2778e-05,0.0021132
1.2906e-05,0.0021551
1.2906e-05,0.0021691
1.3034e-05,0.0021846
1.3034e-05,0.0022529
1.3034e-05,0.0022638
1.3161e-05,0.0023119
1.3161e-05,0.0023135
1.3161e-05,0.0023461
1.3289e-05,0.0023725
1.3417e-05,0.0024004
1.3545e-05,0.0024594
1.3928e-05,0.0024889
1.3928e-05,0.0025262
1.4056e-05,0.0025495
1.4184e-05,0.0026131
1.4439e-05,0.0026225
1.4439e-05,0.002652
1.4567e-05,0.0026861
1.4567e-05,0.0027311
1.4695e-05,0.0027653
1.4695e-05,0.0027777
1.4695e-05,0.0028554
1.4695e-05,0.0028709
1.4695e-05,0.0029221
1.4695e-05,0.0029345
1.4822e-05,0.0030246
1.4822e-05,0.0030417
1.4822e-05,0.0030634
1.495e-05,0.0031084
1.5206e-05,0.0031504
1.5461e-05,0.0031923
1.5461e-05,0.0032233
1.5589e-05,0.0032668
1.5717e-05,0.0032994
1.5845e-05,0.0033584
1.5845e-05,0.0033708
1.5973e-05,0.0034578
1.61e-05,0.0035106
1.6228e-05,0.0035277
1.6228e-05,0.0035882
1.6356e-05,0.0036441
1.6356e-05,0.0037062
1.6356e-05,0.0037202
1.6356e-05,0.0037621
1.6356e-05,0.0037963
1.6484e-05,0.0038382
1.6484e-05,0.0038832
1.6484e-05,0.0039158
1.6611e-05,0.0039686
1.6611e-05,0.0040121
1.6611e-05,0.0040602
1.6739e-05,0.0041208
1.6867e-05,0.0041736
1.6995e-05,0.0041798
1.7123e-05,0.0042465
1.725e-05,0.0043118
1.7378e-05,0.0043366
1.7506e-05,0.0043909
1.7506e-05,0.0044391
1.7634e-05,0.0045291
1.7761e-05,0.0045633
1.7761e-05,0.0046083
1.7889e-05,0.0046782
1.8145e-05,0.0047108
1.8273e-05,0.0048117
1.8273e-05,0.0048567
1.84e-05,0.0049484
1.8656e-05,0.004998
1.8784e-05,0.0050601
1.8911e-05,0.0051067
1.8911e-05,0.0052294
1.9039e-05,0.0052899
1.9039e-05,0.0053117
1.9039e-05,0.0053738
1.9167e-05,0.005439
1.9167e-05,0.0055415
1.9167e-05,0.0055803
1.9295e-05,0.0056688
1.9423e-05,0.0057946
1.955e-05,0.005866
1.9678e-05,0.0059545
2.0061e-05,0.0060197
2.0189e-05,0.0061284
2.0445e-05,0.0061548
2.0445e-05,0.0062433
2.07e-05,0.0063271
2.0956e-05,0.0064218
2.1084e-05,0.0064839
2.1084e-05,0.00656
2.1211e-05,0.0066609
2.1211e-05,0.0066951
2.1211e-05,0.0068007
2.1339e-05,0.0068178
2.1339e-05,0.0069591
2.1723e-05,0.0070087
2.1723e-05,0.0071221
2.1978e-05,0.0072044
2.1978e-05,0.007282
2.2106e-05,0.0073891
2.2234e-05,0.0074575
2.2234e-05,0.0075972
2.2617e-05,0.0076065
2.2617e-05,0.0076873
2.2617e-05,0.007768
2.2745e-05,0.0078922
2.3256e-05,0.0080009
2.3256e-05,0.0080319
2.3384e-05,0.008122
2.3384e-05,0.0082524
2.3639e-05,0.0083565
2.3639e-05,0.0083642
2.3639e-05,0.0085288
2.3767e-05,0.0085661
2.4789e-05,0.008667
2.4789e-05,0.0087477
2.5045e-05,0.0088533
2.5173e-05,0.008993
2.5173e-05,0.0090691
2.5428e-05,0.009198
2.5428e-05,0.0092461
2.5428e-05,0.0093735
2.6195e-05,0.0094449
2.6195e-05,0.0095737
2.6195e-05,0.0097119
2.6578e-05,0.0097958
2.6578e-05,0.0098656
2.6962e-05,0.010016
2.6962e-05,0.010117
2.7473e-05,0.010137
2.76e-05,0.010325
2.7856e-05,0.010383
2.7984e-05,0.010589
2.8112e-05,0.010685
2.8367e-05,0.010803
2.8495e-05,0.010963
2.8495e-05,0.011083
2.8751e-05,0.011199
2.9134e-05,0.011224
2.9389e-05,0.011418
2.9901e-05,0.011471
2.9901e-05,0.0116
3.0156e-05,0.011814
3.0284e-05,0.011911
3.0412e-05,0.012004
3.0539e-05,0.012167
3.0795e-05,0.012297
3.0923e-05,0.012393
3.1306e-05,0.012552
3.1562e-05,0.012594
3.1689e-05,0.01283
3.2073e-05,0.012935
3.2328e-05,0.013061
3.2456e-05,0.013195
3.2712e-05,0.013351
3.2967e-05,0.01353
3.2967e-05,0.01359
3.3223e-05,0.013845
3.3223e-05,0.013955
3.3223e-05,0.014143
3.3223e-05,0.014249
3.3606e-05,0.01444
3.3989e-05,0.01459
3.4628e-05,0.014722
3.4756e-05,0.014893
3.514e-05,0.015078
3.5395e-05,0.015303
3.5651e-05,0.015404
3.6162e-05,0.015668
3.6673e-05,0.015786
3.7056e-05,0.015937
3.744e-05,0.016097
3.7567e-05,0.016357
3.7567e-05,0.016556
3.7951e-05,0.016697
3.7951e-05,0.016901
3.8462e-05,0.017148
3.859e-05,0.017339
3.8845e-05,0.017511
3.8973e-05,0.017617
3.9484e-05,0.017904
4.0123e-05,0.018127
4.0251e-05,0.018264
4.0634e-05,0.018533
4.089e-05,0.018755
4.1273e-05,0.018911
4.1529e-05,0.019177
4.1912e-05,0.019377
4.2167e-05,0.019654
4.2679e-05,0.019755
4.2679e-05,0.019944
4.2934e-05,0.020332
4.3445e-05,0.020495
4.3445e-05,0.020666
4.3956e-05,0.020919
4.434e-05,0.021177
4.4467e-05,0.021435
4.4979e-05,0.021649
4.5106e-05,0.02181
4.5617e-05,0.022067
4.5745e-05,0.022315
4.6384e-05,0.022594
4.6768e-05,0.022837
4.6768e-05,0.023004
4.7534e-05,0.023413
4.7662e-05,0.023557
4.894e-05,0.024026
4.894e-05,0.024223
4.9195e-05,0.024369
4.9579e-05,0.02474
5.009e-05,0.025013
5.0345e-05,0.025232
5.0984e-05,0.025482
5.1368e-05,0.025872
5.2006e-05,0.026144
5.2262e-05,0.026461
5.2518e-05,0.026679
5.3029e-05,0.027122
5.3284e-05,0.027313
5.3795e-05,0.027658
5.4051e-05,0.027842
5.5073e-05,0.028141
5.5201e-05,0.028476
5.5329e-05,0.028662
5.6223e-05,0.029095
5.6223e-05,0.029335
5.6734e-05,0.029744
5.7373e-05,0.030058
5.7629e-05,0.030404
5.7884e-05,0.030676
5.814e-05,0.030957
5.8779e-05,0.03131
5.9162e-05,0.031755
6.0057e-05,0.032059
6.0184e-05,0.032323
6.0184e-05,0.032761
6.044e-05,0.033052
6.044e-05,0.033454
6.1079e-05,0.033705
6.1079e-05,0.034028
6.1207e-05,0.034539
6.1718e-05,0.034697
6.2101e-05,0.035152
6.274e-05,0.035488
6.3251e-05,0.03593
6.389e-05,0.036343
6.4273e-05,0.036601
6.4657e-05,0.037199
6.5296e-05,0.037484
6.5807e-05,0.037835
6.619e-05,0.038191
6.6446e-05,0.03873
6.7085e-05,0.03896
6.734e-05,0.039518
6.7851e-05,0.039744
6.8362e-05,0.040428
6.9001e-05,0.040647
6.9768e-05,0.040911
7.0407e-05,0.041504
7.0918e-05,0.041725
7.1173e-05,0.042282
7.1812e-05,0.042487
7.2451e-05,0.043041
7.2962e-05,0.043408
7.3218e-05,0.043836
7.3857e-05,0.044249
7.4368e-05,0.044681
7.5518e-05,0.045127
7.6157e-05,0.045459
7.6924e-05,0.045937
7.7818e-05,0.046243
7.8585e-05,0.047158
7.9351e-05,0.047223
8.0118e-05,0.048097
8.1268e-05,0.048321
8.1268e-05,0.048689
8.1524e-05,0.049255
8.2035e-05,0.049584
8.3057e-05,0.050266
8.3568e-05,0.050494
8.4463e-05,0.051257
8.4974e-05,0.051663
8.5996e-05,0.052298
8.7146e-05,0.052671
8.7402e-05,0.053243
8.8168e-05,0.053648
8.8552e-05,0.054084
8.9318e-05,0.054668
8.9829e-05,0.055207
9.1107e-05,0.055908
9.1491e-05,0.056026
9.2513e-05,0.056845
9.3152e-05,0.057141
9.3407e-05,0.057702
9.4046e-05,0.05809
9.5196e-05,0.058421
9.5452e-05,0.059428
9.6218e-05,0.059549
9.6985e-05,0.06024
9.7624e-05,0.060664
9.8646e-05,0.061461
9.9157e-05,0.061891
0.00010018,0.062675
0.00010018,0.062982
0.00010146,0.063571
0.00010184,0.064273
0.00010274,0.064614
0.00010376,0.065628
0.00010478,0.065768
0.00010567,0.066746
0.00010619,0.066889
0.00010682,0.067912
0.00010721,0.068311
0.00010772,0.069019
0.00010874,0.069608
0.00010964,0.069949
0.00011053,0.070816
0.00011168,0.071277
0.00011309,0.072143
0.00011385,0.072593
0.000115,0.073466
0.00011551,0.073652
0.00011692,0.074818
0.00011794,0.075191
0.00011909,0.075641
0.00012075,0.076335
0.0001219,0.076689
0.00012382,0.077686
0.00012471,0.077916
0.00012637,0.078868
0.00012676,0.079585
0.0001288,0.080467
0.00012919,0.081051
0.00013034,0.081576
0.00013212,0.082326
0.00013302,0.082836
0.00013481,0.083745
0.00013647,0.084347
0.000138,0.085328
0.00013826,0.085645
0.0001403,0.086561
0.00014107,0.087084
0.00014414,0.08792
0.00014541,0.088583
0.00014656,0.088906
0.00014874,0.090101
0.00014912,0.090303
0.00015116,0.091621
0.00015257,0.092129
0.00015334,0.092896
0.00015397,0.093449
0.00015525,0.094081
0.00015755,0.094857
0.00015883,0.095474
0.00015973,0.096307
0.00016075,0.097012
0.00016254,0.097948
0.00016394,0.098417
0.00016548,0.099324
0.00016675,0.099857
0.00016931,0.10097
0.00017186,0.10164
0.00017289,0.10217
0.00017544,0.10334
0.00017595,0.10381
0.00017761,0.10501
0.0001794,0.10544
0.00018106,0.10645
0.00018439,0.10726
0.00018643,0.10787
0.00018745,0.10852
0.0001895,0.10952
0.00019116,0.11024
0.00019333,0.11112
0.00019576,0.11208
0.00019806,0.11282
0.00019972,0.11382
0.00020087,0.11437
0.00020458,0.11545
0.00020534,0.1164
0.00020918,0.11705
0.00020981,0.11801
0.00021173,0.11882
0.00021416,0.11977
0.00021569,0.12051
0.00021838,0.1212
0.0002208,0.12241
0.00022425,0.12339
0.0002254,0.12407
0.00022719,0.12481
0.00022962,0.12587
0.0002309,0.12667
0.00023409,0.12783
0.00023563,0.12846
0.00023818,0.12971
0.00024048,0.1304
0.00024227,0.13143
0.0002461,0.13242
0.00024751,0.13295
0.0002493,0.1339
0.00025134,0.13479
0.00025556,0.13605
0.00025799,0.13695
0.00025978,0.13782
0.00026361,0.13881
0.00026744,0.14009
0.00027077,0.141
0.00027255,0.14171
0.00027485,0.14267
0.00027882,0.14396
0.00028073,0.14465
0.00028329,0.14559
0.00028866,0.14696
0.0002907,0.14777
0.00029479,0.149
0.00029786,0.1498
0.00030258,0.1508
0.00030616,0.15191
0.00031089,0.15295
0.00031511,0.15418
0.00031766,0.15499
0.0003206,0.15589
0.00032379,0.15702
0.00032967,0.15831
0.00033184,0.15952
0.00033542,0.16019
0.00033823,0.16137
0.00034462,0.16291
0.00034667,0.16382
0.00035012,0.16455
0.00035638,0.16594
0.00036098,0.16709
0.00036762,0.1685
0.00036992,0.16937
0.00037529,0.17051
0.0003813,0.17197
0.00038641,0.17271
0.0003928,0.17416
0.00039752,0.17536
0.00040161,0.17624
0.00040609,0.17733
0.00041158,0.17855
0.00041848,0.18011
0.00042104,0.18117
0.00042717,0.1821
0.00043036,0.18339
0.00043803,0.18503
0.00044237,0.18594
0.00044621,0.18721
0.00045234,0.18798
0.0004595,0.18968
0.00046601,0.19066
0.00047125,0.19184
0.00047841,0.19327
0.00048671,0.19455
0.00049208,0.1958
0.0004977,0.19702
0.00050409,0.19828
0.00050959,0.19952
0.00051853,0.20115
0.00052019,0.20179
0.00053335,0.2038
0.00053565,0.20453
0.00054396,0.20587
0.00054971,0.20728
0.00055802,0.20861
0.00056364,0.20976
0.00056964,0.21091
0.00057974,0.21275
0.0005828,0.21376
0.00059264,0.21506
0.00059763,0.21624
0.00060696,0.21757
0.00061526,0.21917
0.00062306,0.22054
0.00062919,0.22154
0.00064107,0.22327
0.00064861,0.22482
0.00065398,0.22573
0.00066599,0.22761
0.00067097,0.22829
0.0006789,0.22957
0.00068848,0.2311
0.0006996,0.23249
0.00070905,0.23408
0.00071557,0.23509
0.0007249,0.23714
0.00073269,0.2379
0.00074739,0.24009
0.00075569,0.24098
0.00076387,0.24234
0.00077946,0.24425
0.00078713,0.24529
0.00079722,0.24675
0.00081153,0.24859
0.00082035,0.25006
0.00083172,0.25124
0.0008445,0.25304
0.00085178,0.25396
0.00086878,0.25593
0.00087644,0.2571
0.00089242,0.2589
0.00090302,0.26049
0.00091606,0.26178
0.00093509,0.26412
0.00094263,0.2649
0.00096704,0.26732
0.00096896,0.26789
0.00098838,0.26976
0.00099643,0.27127
0.0010184,0.27315
0.0010212,0.27387
0.0010374,0.27574
0.0010569,0.27793
0.0010685,0.27914
0.001085,0.28103
0.0010901,0.28188
0.0011149,0.28421
0.0011275,0.28552
0.0011443,0.28731
0.0011592,0.28898
0.00118,0.29105
0.0011949,0.29247
0.0012089,0.29405
0.0012273,0.29607
0.0012441,0.29735
0.0012618,0.2991
0.0012769,0.3005
0.0012962,0.30242
0.001317,0.3045
0.0013361,0.30589
0.0013534,0.30797
0.0013833,0.30979
0.0013961,0.31143
0.0014164,0.31268
0.0014352,0.31488
0.0014564,0.31654
0.001476,0.31832
0.0014943,0.31989
0.0015222,0.32208
0.0015414,0.32383
0.0015619,0.32549
0.0015846,0.32744
0.0016027,0.32931
0.0016325,0.33151
0.0016503,0.33291
0.0016784,0.33473
0.0017101,0.33718
0.0017341,0.33892
0.0017544,0.34063
0.001781,0.34261
0.0018132,0.3452
0.0018303,0.34639
0.0018674,0.34907
0.001879,0.35026
0.0019225,0.35273
0.0019357,0.35416
0.0019658,0.35603
0.0020053,0.35894
0.002026,0.36061
0.002062,0.36291
0.0020854,0.36453
0.002116,0.36705
0.0021572,0.36927
0.0021707,0.37039
0.002207,0.37239
0.0022456,0.37522
0.002276,0.37715
0.0023165,0.37927
0.0023446,0.38155
0.002386,0.38389
0.0024113,0.38566
0.0024595,0.38809
0.0024885,0.39008
0.0025431,0.39307
0.0025607,0.39409
0.0025994,0.39609
0.0026574,0.39918
0.0026881,0.40104
0.0027358,0.40313
0.0027644,0.40499
0.0028216,0.40771
0.0028555,0.40954
0.0029028,0.41183
0.0029464,0.41373
0.0029921,0.4165
0.0030327,0.4184
0.0030785,0.42082
0.0031296,0.42339
0.0031808,0.4259
0.0032234,0.42794
0.0032572,0.4293
0.0033337,0.43249
0.0033694,0.43456
0.003424,0.4371
0.0034577,0.43864
0.0035375,0.44173
0.0035807,0.44364
0.003659,0.44668
0.0037141,0.44876
0.0037797,0.45118
0.0038421,0.45386
0.0038697,0.45509
0.0039521,0.45842
0.0040065,0.46074
0.0040722,0.46319
0.0041457,0.46584
0.0041958,0.46768
0.0042772,0.47058
0.0043357,0.47278
0.0044237,0.47531
0.0044627,0.47693
0.0045483,0.47983
0.0046026,0.48178
0.0046978,0.48511
0.0047767,0.48743
0.0048309,0.48983
0.0049396,0.49245
0.0050048,0.49496
0.0051176,0.49793
0.0051433,0.49943
0.0052317,0.50251
0.0053204,0.50484
0.0054057,0.50777
0.0055058,0.51041
0.0056081,0.51358
0.0056635,0.51511
0.0057707,0.51813
0.0058539,0.52072
0.0059356,0.52278
0.0060715,0.52624
0.0061379,0.52834
0.0062491,0.53145
0.0063627,0.53407
0.0064553,0.53677
0.0065657,0.53943
0.0066778,0.54237
0.0068094,0.54514
0.0068767,0.54683
0.0070078,0.55015
0.007112,0.55259
0.0072435,0.55543
0.0073411,0.5576
0.0074949,0.56118
0.0076227,0.56382
0.0077841,0.56736
0.0078651,0.56925
0.0079869,0.57195
0.0081632,0.5752
0.0082412,0.57711
0.0084022,0.58017
0.0085516,0.58355
0.0087123,0.58662
0.0088801,0.58977
0.0089942,0.59186
0.0092177,0.59575
0.0093244,0.59774
0.0094924,0.60054
0.0096246,0.60318
0.0098783,0.60695
0.010025,0.609
0.010172,0.61187
0.01037,0.61492
0.010579,0.61832
0.010791,0.62131
0.010938,0.62352
0.011155,0.62699
0.01138,0.62951
0.011637,0.63317
0.011745,0.63467
0.012062,0.6395
0.012192,0.64091
0.012455,0.6445
0.012648,0.64644
0.013035,0.65122
0.013178,0.65315
0.013458,0.65594
0.013682,0.65905
0.014068,0.66284
0.014226,0.66492
0.014483,0.66769
0.014797,0.67098
0.015167,0.67453
0.015515,0.67835
0.015693,0.67966
0.016118,0.68401
0.016475,0.68639
0.016657,0.68873
0.01708,0.69205
0.01746,0.69539
0.017742,0.69814
0.018121,0.70102
0.018428,0.70354
0.018947,0.7076
0.019301,0.70998
0.019692,0.71294
0.020091,0.71612
0.020686,0.71977
0.021043,0.72266
0.021425,0.72504
0.022024,0.7283
0.022676,0.73248
0.023072,0.73519
0.023362,0.73682
0.024161,0.74087
0.024611,0.74337
0.025251,0.74687
0.025694,0.74942
0.026324,0.75225
0.027212,0.75684
0.027608,0.75911
0.028161,0.76166
0.029102,0.76533
0.029843,0.76858
0.030432,0.77118
0.031486,0.77499
0.032076,0.77738
0.033212,0.78143
0.033516,0.78281
0.035106,0.78772
0.035612,0.78976
0.036407,0.79228
0.037288,0.79505
0.038501,0.79823
0.039841,0.80178
0.040609,0.80417
0.041658,0.80741
0.043121,0.81016
0.044477,0.81422
0.045306,0.81557
0.046969,0.81903
0.048067,0.8213
0.04997,0.82543
0.050972,0.82753
0.052756,0.83088
0.054393,0.83334
0.055859,0.83631
0.057582,0.83886
0.059737,0.84214
0.061275,0.84452
0.063962,0.84819
0.064903,0.84999
0.068096,0.85321
0.070156,0.85642
0.072519,0.85853
0.075654,0.86224
0.077418,0.86383
0.081073,0.86768
0.083021,0.86929
0.086396,0.87228
0.088169,0.87406
0.092733,0.87749
0.09428,0.87912
0.099182,0.88217
0.10184,0.88473
0.10672,0.8874
0.10991,0.8898
0.11394,0.89245
0.118,0.8947
0.12204,0.89711
0.12917,0.90065
0.13084,0.90149
0.13731,0.90428
0.14097,0.90595
0.15034,0.9102
0.15241,0.91074
0.15957,0.91359
0.16451,0.9154
0.17176,0.91798
0.17786,0.92012
0.1832,0.92172
0.19386,0.92463
0.19883,0.92659
0.20931,0.92893
0.21333,0.93026
0.22337,0.93283
0.23079,0.93447
0.23794,0.93626
0.24891,0.93843
0.25645,0.94027
0.26783,0.94196
0.27465,0.94327
0.28443,0.94508
0.29701,0.94772
0.30465,0.9487
0.31526,0.95052
0.32471,0.95218
0.33655,0.95391
0.3484,0.95603
0.35647,0.95679
0.36969,0.95939
0.3812,0.96088
0.39068,0.96225
0.40072,0.96358
0.41228,0.96578
0.42085,0.96667
0.43787,0.96894
0.44495,0.97001
0.46261,0.97254
0.47144,0.97327
0.48363,0.97465
0.49737,0.97665
0.51148,0.97824
0.52216,0.97933
0.53547,0.98077
0.55545,0.9834
0.56387,0.98434
0.59254,0.98639
0.59452,0.98646
1,1


==> images/datFiles/driveN.dat <==
0,0
0,5.2667e-06
0,7.0223e-06
0,1.0533e-05
0,1.4045e-05
0,1.58e-05
0,1.7556e-05
0,1.9311e-05
0,2.1067e-05
0,2.4578e-05
0,2.8089e-05
0,2.9845e-05
0,3.3356e-05
0,3.5111e-05
0,3.6867e-05
0,3.8623e-05
0,4.0378e-05
0,4.2134e-05
0,4.5645e-05
0,4.74e-05
0,4.9156e-05
0,5.0912e-05
0,5.2667e-05
0,5.4423e-05
0,5.6178e-05
0,5.7934e-05
0,6.1445e-05
0,6.3201e-05
0,6.4956e-05
0,6.8467e-05
0,7.1978e-05
0,7.549e-05
0,7.7245e-05
0,8.0756e-05
0,8.2512e-05
0,8.4267e-05
0,8.6023e-05
0,9.129e-05
0,9.3045e-05
0,9.4801e-05
0,9.6556e-05
0,0.00010182
0,0.00010358
0,0.00010709
0,0.0001106
0,0.00011236
0,0.00011587
0,0.00012113
0,0.0001264
0,0.00012991
0,0.00013693
0,0.00014045
0,0.00014571
0,0.00014922
0,0.00015449
0,0.00015625
0,0.00015976
0,0.00016151
0,0.00016502
0,0.00017205
0,0.00017556
0,0.00018258
0,0.00018785
0,0.00019136
0,0.00019487
0,0.00019838
0,0.00020014
0,0.00020365
0,0.00021242
0,0.00022296
0,0.00022647
0,0.00022822
0,0.00023525
0,0.00024051
0,0.00024754
0,0.0002528
0,0.00026334
0,0.00026685
0,0.00027211
0,0.00027738
0,0.00028265
0,0.00028967
0,0.00029494
0,0.00029845
1.6585e-07,0.00030547
1.6585e-07,0.00031425
1.6585e-07,0.000316
1.6585e-07,0.00032303
1.6585e-07,0.0003318
1.6585e-07,0.00033707
1.6585e-07,0.00034234
1.6585e-07,0.0003476
1.6585e-07,0.00035638
1.6585e-07,0.00035814
1.6585e-07,0.00037569
1.6585e-07,0.00038623
1.6585e-07,0.00038974
1.6585e-07,0.00039851
1.6585e-07,0.00040378
1.6585e-07,0.00040729
1.6585e-07,0.00041607
1.6585e-07,0.00042134
1.6585e-07,0.00042309
1.6585e-07,0.00043363
1.6585e-07,0.00044592
1.6585e-07,0.00045294
1.6585e-07,0.00045996
1.6585e-07,0.00046523
1.6585e-07,0.00046698
1.6585e-07,0.000474
1.6585e-07,0.00048103
1.6585e-07,0.0004898
1.6585e-07,0.00049858
3.317e-07,0.0005056
3.317e-07,0.00051438
3.317e-07,0.00052667
3.317e-07,0.00053194
3.317e-07,0.00053545
3.317e-07,0.00054247
3.317e-07,0.00054774
3.317e-07,0.00055125
3.317e-07,0.00055827
3.317e-07,0.00056529
3.317e-07,0.00057056
3.317e-07,0.00057934
4.9755e-07,0.00058812
4.9755e-07,0.00059865
6.634e-07,0.00060743
6.634e-07,0.00061972
6.634e-07,0.00062323
6.634e-07,0.00063552
6.634e-07,0.00064605
6.634e-07,0.00065483
6.634e-07,0.00066361
6.634e-07,0.00067941
6.634e-07,0.00068643
8.2924e-07,0.00069345
8.2924e-07,0.00070223
8.2924e-07,0.00071978
9.9509e-07,0.00072856
9.9509e-07,0.00073734
1.1609e-06,0.00075138
1.1609e-06,0.00076192
1.3268e-06,0.00076543
1.3268e-06,0.00076894
1.3268e-06,0.00077596
1.3268e-06,0.00077947
1.3268e-06,0.00079352
1.3268e-06,0.00079879
1.3268e-06,0.00080581
1.3268e-06,0.00080756
1.3268e-06,0.00081459
1.3268e-06,0.0008181
1.3268e-06,0.0008339
1.4926e-06,0.00084619
1.4926e-06,0.0008497
1.6585e-06,0.00085847
1.8243e-06,0.00087076
1.9902e-06,0.00087954
2.156e-06,0.00088305
2.156e-06,0.00089359
2.3219e-06,0.00090236
2.3219e-06,0.00090763
2.3219e-06,0.00091992
2.4877e-06,0.00092519
2.6536e-06,0.00093396
2.9853e-06,0.00094801
3.1511e-06,0.0009603
3.4828e-06,0.0009761
3.6487e-06,0.00098663
4.3121e-06,0.0009919
4.4779e-06,0.0010007
4.6438e-06,0.0010095
5.1413e-06,0.0010288
5.1413e-06,0.0010428
5.473e-06,0.0010604
6.1364e-06,0.0010744
6.4681e-06,0.0010849
6.634e-06,0.0011007
6.9657e-06,0.001113
7.4632e-06,0.0011236
8.1266e-06,0.0011464
8.79e-06,0.0011552
8.79e-06,0.001171
9.1217e-06,0.0011885
9.1217e-06,0.0011973
9.4534e-06,0.0012149
9.6192e-06,0.0012236
9.7851e-06,0.0012412
9.7851e-06,0.0012517
1.0448e-05,0.0012693
1.078e-05,0.0012886
1.0946e-05,0.0013009
1.2273e-05,0.0013132
1.277e-05,0.0013219
1.36e-05,0.0013307
1.36e-05,0.0013413
1.4263e-05,0.0013518
1.4761e-05,0.0013711
1.5424e-05,0.0013992
1.559e-05,0.0014132
1.5756e-05,0.001422
1.6087e-05,0.0014361
1.6585e-05,0.0014501
1.7248e-05,0.0014641
1.758e-05,0.0014817
1.7746e-05,0.0014957
1.8243e-05,0.0015098
1.8575e-05,0.0015309
1.9238e-05,0.0015537
1.9404e-05,0.0015783
1.9736e-05,0.0015958
2.0399e-05,0.0016239
2.0897e-05,0.0016485
2.1395e-05,0.0016573
2.2555e-05,0.0016853
2.3219e-05,0.0017011
2.3716e-05,0.001731
2.3882e-05,0.0017538
2.438e-05,0.0017749
2.4877e-05,0.0017977
2.5375e-05,0.0018276
2.6038e-05,0.0018363
2.637e-05,0.0018574
2.7033e-05,0.001875
2.7365e-05,0.001896
2.836e-05,0.0019188
2.8692e-05,0.0019504
2.9687e-05,0.001968
3.0682e-05,0.0019926
3.1345e-05,0.0020136
3.1511e-05,0.0020628
3.2341e-05,0.0020804
3.2838e-05,0.0021084
3.317e-05,0.0021313
3.3999e-05,0.0021611
3.4331e-05,0.0021892
3.5658e-05,0.002219
3.6321e-05,0.0022419
3.7316e-05,0.0022629
3.7648e-05,0.0022998
3.9306e-05,0.0023244
4.0135e-05,0.0023507
4.0965e-05,0.0023753
4.196e-05,0.0023928
4.3618e-05,0.0024174
4.5277e-05,0.002442
4.5608e-05,0.0024683
4.6272e-05,0.0024964
4.7433e-05,0.0025298
4.876e-05,0.0025473
4.9755e-05,0.0025702
5.1081e-05,0.0026018
5.2077e-05,0.0026228
5.3072e-05,0.0026474
5.3901e-05,0.0026808
5.4564e-05,0.0027106
5.5725e-05,0.0027404
5.7384e-05,0.002772
5.8711e-05,0.0027966
6.0369e-05,0.002823
6.1696e-05,0.0028633
6.3023e-05,0.0028984
6.4847e-05,0.0029283
6.5842e-05,0.0029634
6.8164e-05,0.0029792
6.9988e-05,0.0030126
7.1149e-05,0.0030354
7.1978e-05,0.0030705
7.3139e-05,0.0031039
7.4466e-05,0.0031372
7.5461e-05,0.00316
7.6456e-05,0.0031899
7.8778e-05,0.0032338
8.0934e-05,0.0032583
8.309e-05,0.0032987
8.4915e-05,0.0033286
8.591e-05,0.0033707
8.7237e-05,0.0033918
8.9227e-05,0.0034321
9.0553e-05,0.003462
9.1549e-05,0.0035006
9.3539e-05,0.003541
9.5529e-05,0.0035884
9.7187e-05,0.0036305
9.868e-05,0.0036639
0.00010017,0.0037025
0.00010133,0.0037534
0.00010349,0.003778
0.00010498,0.0038131
0.00010631,0.0038447
0.00010797,0.0038903
0.00011012,0.0039202
0.00011112,0.0039483
0.00011278,0.0039711
0.00011427,0.0040045
0.00011643,0.0040396
0.00011709,0.004087
0.00011891,0.0041326
0.00012074,0.0041625
0.0001224,0.0041941
0.00012439,0.004238
0.00012605,0.0042696
0.00012737,0.0043029
0.00012953,0.004338
0.00013202,0.0043784
0.00013434,0.0044118
0.00013616,0.0044451
0.00013815,0.004482
0.00014064,0.0045013
0.00014213,0.0045452
0.00014429,0.0045838
0.00014661,0.004647
0.00014827,0.0046821
0.00015125,0.0047225
0.00015275,0.0047681
0.0001559,0.004791
0.00015839,0.0048261
0.00016154,0.0048752
0.00016353,0.0049191
0.00016601,0.0049472
0.00016834,0.0049911
0.00016966,0.0050455
0.00017298,0.0050841
0.00017547,0.005114
0.00017879,0.0051508
0.0001816,0.0052035
0.00018542,0.0052334
0.00018824,0.005279
0.00019039,0.0053194
0.00019272,0.0053598
0.00019404,0.0053984
0.00019637,0.0054335
0.00019819,0.0054862
0.00020217,0.0055371
0.00020416,0.0055897
0.00020797,0.0056284
0.00021013,0.0056845
0.00021262,0.005739
0.00021477,0.0057758
0.00021793,0.005818
0.00022124,0.0058548
0.0002234,0.0059093
0.00022572,0.0059496
0.00022821,0.0060023
0.00023119,0.0060567
0.00023335,0.0061199
0.00023667,0.0061638
0.00023982,0.006227
0.00024164,0.0062639
0.00024512,0.0063165
0.00024861,0.0063657
0.00025159,0.0064236
0.00025408,0.0064763
0.00025922,0.006543
0.00026287,0.0066009
0.00026619,0.0066659
0.00026818,0.0067361
0.00027282,0.0067993
0.00027548,0.0068397
0.00027813,0.0068924
0.00028012,0.0069714
0.00028244,0.007024
0.00028543,0.0071013
0.00028791,0.0071592
0.00029024,0.007247
0.00029438,0.0073137
0.0002972,0.0073664
0.00030118,0.0074261
0.00030483,0.0074858
0.00030715,0.007549
0.00031063,0.0076069
0.00031428,0.0076859
0.0003171,0.0077508
0.00032092,0.0078158
0.00032357,0.0078773
0.00032788,0.007944
0.0003307,0.0080177
0.00033402,0.0080932
0.00033618,0.0081564
0.00033933,0.0082231
0.00034314,0.0082775
0.00034463,0.0083565
0.00034745,0.0084338
0.00035094,0.008497
0.00035475,0.0085847
0.00035939,0.008669
0.00036271,0.0087585
0.00036702,0.0088147
0.00037134,0.0088937
0.00037482,0.0090166
0.0003793,0.0090904
0.00038228,0.0091799
0.00038626,0.0092571
0.00038908,0.0093467
0.0003924,0.0094292
0.00039704,0.0095257
0.00040086,0.0096012
0.00040517,0.0096767
0.00040832,0.0097733
0.00041031,0.0098751
0.0004133,0.0099769
0.00041844,0.010066
0.00042225,0.010158
0.00042673,0.010256
0.00043021,0.010377
0.00043303,0.010468
0.00043635,0.010549
0.00043983,0.010649
0.00044464,0.010744
0.00044812,0.010839
0.00045111,0.010937
0.00045393,0.011055
0.00045807,0.011174
0.00046139,0.011267
0.00046554,0.011381
0.00046952,0.011501
0.00047267,0.011603
0.00047582,0.011703
0.0004798,0.011838
0.00048395,0.011978
0.00048892,0.012084
0.00049323,0.012215
0.00049887,0.012372
0.00050302,0.012484
0.0005075,0.012605
0.00051065,0.012733
0.00051629,0.012867
0.0005206,0.013012
0.00052375,0.013154
0.0005279,0.013298
0.00053171,0.013439
0.00053669,0.013583
0.00053967,0.013727
0.00054515,0.013873
0.00055062,0.014029
0.00055493,0.014178
0.00055858,0.014341
0.00056339,0.01449
0.00056836,0.014603
0.00057234,0.014752
0.00057666,0.01491
0.00058263,0.015058
0.00058793,0.01523
0.00059374,0.015391
0.00059739,0.015544
0.00060386,0.015705
0.00060867,0.015869
0.00061265,0.016023
0.00061812,0.016207
0.0006226,0.016367
0.0006284,0.016518
0.0006347,0.01668
0.00063951,0.016868
0.00064615,0.017011
0.00064996,0.017205
0.00065543,0.017363
0.00066058,0.017528
0.00066588,0.017698
0.00067185,0.017895
0.00067766,0.018098
0.00068313,0.018251
0.0006886,0.018493
0.00069507,0.018681
0.00070038,0.018846
0.00070519,0.01902
0.00071133,0.019225
0.0007168,0.019452
0.0007226,0.019671
0.00073073,0.019884
0.00073753,0.020075
0.00074317,0.020265
0.00075063,0.02048
0.0007576,0.020696
0.00076357,0.020925
0.00076921,0.021156
0.0007765,0.021369
0.00078496,0.021616
0.00079027,0.021818
0.00079873,0.022034
0.0008052,0.022252
0.00081266,0.022464
0.00081797,0.022722
0.00082477,0.02298
0.0008314,0.023223
0.00083837,0.023449
0.0008445,0.023653
0.0008508,0.023918
0.0008576,0.024151
0.00086424,0.024404
0.00087037,0.024639
0.00087618,0.024901
0.00088414,0.025133
0.00089194,0.025421
0.00089907,0.025663
0.00090653,0.025916
0.000912,0.026202
0.00091797,0.026462
0.00092311,0.026725
0.00092925,0.027045
0.00093671,0.027294
0.00094219,0.027577
0.00094932,0.027905
0.00095595,0.02818
0.00096408,0.028465
0.00096988,0.02877
0.00097519,0.029053
0.00098547,0.029325
0.00099426,0.029616
0.0010009,0.029948
0.0010082,0.030277
0.0010163,0.030644
0.0010228,0.030931
0.0010298,0.031235
0.001039,0.03157
0.0010475,0.03192
0.001057,0.032297
0.0010657,0.032624
0.0010757,0.032998
0.0010845,0.033331
0.0010938,0.033723
0.0011029,0.034128
0.001113,0.034502
0.0011206,0.034855
0.0011311,0.035313
0.0011402,0.03568
0.0011477,0.03604
0.0011541,0.036388
0.0011636,0.036755
0.0011757,0.037067
0.0011828,0.037473
0.001192,0.037831
0.0012011,0.038229
0.0012112,0.038619
0.001221,0.038981
0.0012323,0.039379
0.0012434,0.03976
0.0012533,0.040164
0.0012641,0.040526
0.0012744,0.040922
0.0012863,0.041321
0.0012963,0.041739
0.0013077,0.042148
0.0013165,0.042501
0.0013268,0.04288
0.0013351,0.043299
0.0013425,0.043691
0.0013543,0.044084
0.0013673,0.044504
0.0013767,0.044881
0.001387,0.045304
0.0013951,0.045755
0.0014066,0.04614
0.001418,0.04656
0.001428,0.047007
0.0014379,0.047399
0.0014482,0.047853
0.0014578,0.048294
0.0014693,0.048745
0.0014827,0.049181
0.001493,0.049649
0.0015039,0.050102
0.0015142,0.050545
0.0015233,0.05101
0.0015359,0.051501
0.0015494,0.051954
0.0015591,0.052413
0.0015711,0.052899
0.0015815,0.05335
0.001591,0.053798
0.0016018,0.054279
0.0016149,0.054758
0.0016278,0.055237
0.0016399,0.05568
0.001651,0.056157
0.0016643,0.056644
0.0016769,0.057142
0.0016865,0.057679
0.0017006,0.05816
0.0017136,0.058666
0.0017263,0.059163
0.0017364,0.059696
0.0017489,0.060242
0.0017597,0.06079
0.0017728,0.06137
0.0017885,0.061917
0.0018008,0.06249
0.0018154,0.063085
0.0018277,0.063668
0.0018454,0.064259
0.0018568,0.064844
0.001868,0.065383
0.001884,0.06602
0.0018975,0.066608
0.0019091,0.067207
0.0019207,0.067844
0.0019358,0.068476
0.0019486,0.069131
0.0019628,0.06974
0.0019763,0.070398
0.0019923,0.071073
0.0020058,0.071733
0.0020212,0.072398
0.0020363,0.073056
0.0020519,0.073725
0.0020643,0.07437
0.0020821,0.075028
0.0020983,0.075707
0.0021149,0.076332
0.0021293,0.077059
0.0021433,0.07776
0.002157,0.078481
0.0021746,0.079182
0.0021907,0.079914
0.0022078,0.080605
0.0022249,0.08126
0.0022406,0.082008
0.0022579,0.082731
0.0022756,0.08347
0.0022899,0.084227
0.0023085,0.085033
0.0023237,0.085798
0.0023408,0.086511
0.0023564,0.087322
0.0023755,0.088054
0.0023942,0.088802
0.0024138,0.089597
0.0024307,0.090391
0.0024496,0.091146
0.0024692,0.091927
0.0024867,0.092747
0.0025086,0.093532
0.0025295,0.094362
0.0025478,0.095208
0.0025665,0.096042
0.0025858,0.096932
0.0026075,0.097712
0.0026304,0.098547
0.0026506,0.099409
0.0026697,0.10034
0.0026889,0.10124
0.0027091,0.10213
0.0027324,0.103
0.0027544,0.10393
0.0027785,0.10486
0.0028022,0.10567
0.0028219,0.10666
0.0028427,0.10754
0.0028685,0.1085
0.0028911,0.10945
0.002915,0.11044
0.0029423,0.11143
0.0029679,0.11239
0.0029946,0.11336
0.0030213,0.11438
0.003042,0.11539
0.0030682,0.11635
0.0030934,0.11728
0.0031224,0.11834
0.0031503,0.11933
0.0031783,0.12034
0.0032062,0.1214
0.0032357,0.12247
0.0032639,0.12349
0.0032929,0.12455
0.0033229,0.12568
0.0033531,0.12678
0.0033846,0.12786
0.0034135,0.12903
0.0034455,0.13013
0.0034762,0.13136
0.0035077,0.1324
0.0035412,0.13359
0.0035735,0.13466
0.0036019,0.13579
0.0036342,0.13708
0.0036681,0.1383
0.0037037,0.13943
0.0037351,0.14072
0.0037697,0.14197
0.0038029,0.14324
0.0038353,0.14455
0.0038742,0.14588
0.0039074,0.14714
0.0039477,0.14845
0.0039878,0.14977
0.0040261,0.15123
0.0040653,0.15255
0.0041044,0.15388
0.0041434,0.1552
0.0041869,0.15661
0.0042293,0.158
0.0042726,0.15949
0.0043142,0.1609
0.004357,0.16236
0.0043972,0.16381
0.0044409,0.16534
0.0044831,0.16689
0.0045259,0.16844
0.0045759,0.16991
0.0046167,0.17138
0.0046625,0.17293
0.0047096,0.17448
0.0047579,0.17609
0.0048055,0.17774
0.0048544,0.17931
0.0049035,0.18085
0.0049549,0.1825
0.0050048,0.18428
0.0050591,0.1859
0.005107,0.18761
0.0051606,0.18928
0.0052169,0.19092
0.005274,0.19265
0.0053261,0.19441
0.0053858,0.19615
0.0054473,0.19788
0.0055072,0.19972
0.0055687,0.20157
0.0056336,0.20332
0.0057001,0.20516
0.0057657,0.20708
0.0058327,0.20893
0.0059001,0.21084
0.0059755,0.21267
0.0060459,0.2146
0.0061127,0.21654
0.0061835,0.21859
0.0062548,0.22064
0.0063329,0.22266
0.0064084,0.22467
0.0064933,0.22661
0.0065713,0.22855
0.0066449,0.23061
0.0067301,0.23267
0.0068139,0.23473
0.0069003,0.23682
0.0069887,0.23893
0.0070832,0.2411
0.0071745,0.24306
0.0072692,0.24525
0.0073731,0.24736
0.0074741,0.2496
0.0075672,0.2518
0.0076624,0.25396
0.0077649,0.25624
0.0078704,0.25849
0.0079727,0.26092
0.0080861,0.26339
0.0081948,0.2657
0.0083095,0.26824
0.0084248,0.27071
0.0085314,0.27318
0.0086522,0.27564
0.0087741,0.27814
0.0088998,0.2807
0.0090189,0.28324
0.0091482,0.28589
0.0092914,0.28857
0.0094267,0.29131
0.0095648,0.29423
0.0097012,0.29701
0.0098314,0.29986
0.0099811,0.30276
0.010131,0.30565
0.010284,0.30858
0.01044,0.3115
0.010599,0.31442
0.010758,0.31741
0.010919,0.32048
0.011094,0.32354
0.011271,0.32666
0.011451,0.32974
0.011638,0.33288
0.011822,0.33616
0.012005,0.33923
0.012199,0.34254
0.012398,0.34563
0.012591,0.3489
0.012805,0.35221
0.013027,0.35533
0.01326,0.35874
0.013484,0.3621
0.013723,0.36532
0.013967,0.36887
0.014201,0.37226
0.014461,0.37571
0.014733,0.3792
0.015005,0.38264
0.015288,0.38629
0.015579,0.38986
0.015866,0.39344
0.016158,0.3971
0.016466,0.40067
0.016786,0.40445
0.017113,0.40829
0.017446,0.41199
0.017782,0.41576
0.018131,0.41958
0.018494,0.42351
0.01887,0.42751
0.019278,0.43145
0.019686,0.43536
0.020103,0.43927
0.020509,0.44345
0.020934,0.4475
0.021362,0.45173
0.021806,0.45596
0.022281,0.4602
0.022763,0.46452
0.023261,0.46901
0.02375,0.4735
0.024288,0.47797
0.024838,0.48231
0.025408,0.4869
0.025971,0.49142
0.026566,0.49602
0.027175,0.50098
0.027805,0.50567
0.028452,0.5104
0.02913,0.51503
0.02981,0.51974
0.030541,0.52453
0.031297,0.52917
0.032092,0.53393
0.032918,0.53866
0.033761,0.54353
0.034612,0.5483
0.035496,0.55317
0.036427,0.55825
0.03738,0.5632
0.03838,0.56815
0.039413,0.57327
0.040487,0.57831
0.041565,0.58335
0.042721,0.58839
0.043894,0.59359
0.045137,0.59866
0.046419,0.60367
0.047767,0.60906
0.049163,0.61434
0.050609,0.61953
0.052152,0.62483
0.053743,0.63032
0.055415,0.63547
0.057184,0.64066
0.058966,0.64598
0.060913,0.65128
0.062903,0.65672
0.064995,0.66206
0.067149,0.6675
0.069423,0.67294
0.071837,0.67837
0.07434,0.6839
0.07699,0.68955
0.079731,0.69533
0.082626,0.70087
0.085627,0.70642
0.088793,0.71194
0.092082,0.71755
0.095514,0.72298
0.099066,0.72856
0.10277,0.73404
0.1067,0.73957
0.11077,0.74518
0.11497,0.75062
0.11939,0.75637
0.12391,0.762
0.12863,0.76744
0.13352,0.77308
0.1386,0.77865
0.14385,0.78422
0.1493,0.78955
0.15491,0.79483
0.16075,0.80022
0.16673,0.80538
0.17291,0.81032
0.17922,0.81531
0.18565,0.82055
0.19227,0.82564
0.19902,0.83056
0.20595,0.83529
0.21294,0.84008
0.21998,0.84471
0.22721,0.8494
0.23455,0.85376
0.24205,0.85808
0.24961,0.86252
0.2573,0.86663
0.26512,0.87074
0.27307,0.87485
0.28103,0.87911
0.28915,0.88317
0.29739,0.88705
0.30569,0.89092
0.31411,0.89471
0.32274,0.89842
0.33154,0.90195
0.34049,0.90542
0.34962,0.90884
0.35897,0.91212
0.36844,0.91509
0.3781,0.91809
0.38779,0.92084
0.39756,0.92344
0.40736,0.92599
0.41714,0.92837
0.42679,0.93069
0.43643,0.93289
0.4459,0.93496
0.45522,0.93687
0.4642,0.93863
0.47306,0.94037
0.48163,0.9419
0.48987,0.9433
0.49767,0.94452
0.50503,0.94571
0.512,0.94677
0.51849,0.94771
0.52449,0.94856
0.53006,0.94938
0.53519,0.95006
0.5399,0.95064
0.54421,0.95115
0.54801,0.95164
0.55148,0.95203
0.55458,0.95234
0.55732,0.95258
0.55972,0.95281
0.56183,0.95301
0.56357,0.95316
0.56512,0.95328
0.56641,0.95338
0.56751,0.95347
0.56843,0.95353
0.5692,0.95358
0.56985,0.9536
0.57037,0.95363
0.5708,0.95365
0.57114,0.95368
0.57142,0.95369
0.57164,0.9537
0.5718,0.95371
0.57192,0.95371
0.57202,0.95372
0.57208,0.95372
0.57212,0.95372
0.57215,0.95372
0.57216,0.95372
0.57217,0.95372
0.57217,0.95372
0.57217,0.95372
1,1


==> images/datFiles/driveO.dat <==
0,0
0.022899,4.0555e-05
0.024825,4.0555e-05
0.025774,4.0555e-05
0.026656,4.0555e-05
0.028539,4.0555e-05
0.040625,4.0555e-05
0.096822,4.0555e-05
0.20573,4.0555e-05
0.29794,4.0555e-05
0.33115,0.00012166
0.33896,0.00012166
0.34099,0.00012166
0.34154,0.00012166
0.34176,0.00012166
0.34191,0.00016222
0.34211,0.00016222
0.34223,0.00016222
0.34234,0.00016222
0.34242,0.00016222
0.34248,0.00016222
0.34255,0.00016222
0.34266,0.00016222
0.34274,0.00016222
0.3428,0.00016222
0.34286,0.00016222
0.34291,0.00016222
0.34297,0.00016222
0.34306,0.00016222
0.34314,0.00016222
0.34321,0.00016222
0.34329,0.00016222
0.34338,0.00016222
0.34345,0.00016222
0.34353,0.00016222
0.34357,0.00016222
0.34367,0.00016222
0.34374,0.00016222
0.34381,0.00016222
0.34385,0.00020277
0.34394,0.00020277
0.344,0.00020277
0.34409,0.00020277
0.34414,0.00020277
0.34421,0.00020277
0.34425,0.00020277
0.34431,0.00020277
0.34433,0.00024333
0.34444,0.00024333
0.34448,0.00024333
0.34453,0.00028388
0.34459,0.00028388
0.34465,0.00032444
0.34469,0.00032444
0.34477,0.00032444
0.34484,0.00036499
0.34491,0.00036499
0.34494,0.00036499
0.34501,0.00036499
0.34509,0.00036499
0.34518,0.00036499
0.34524,0.00036499
0.34529,0.00036499
0.34536,0.00036499
0.34542,0.00036499
0.34548,0.00036499
0.34555,0.00036499
0.34562,0.00036499
0.34568,0.00036499
0.34576,0.00048666
0.34582,0.00052721
0.34589,0.00052721
0.34599,0.00052721
0.34605,0.00052721
0.34609,0.00056777
0.34616,0.00056777
0.3462,0.00056777
0.34627,0.00064888
0.34633,0.00089221
0.34639,0.0012166
0.3465,0.0019061
0.34658,0.0031633
0.34667,0.0049882
0.34675,0.0076649
0.34682,0.010341
0.34691,0.014965
0.34701,0.022224
0.34711,0.030538
0.34723,0.041771
0.34737,0.055195
0.34753,0.070444
0.34786,0.086584
0.34833,0.10552
0.34895,0.12487
0.35002,0.14466
0.35136,0.16615
0.35337,0.18886
0.35604,0.21348
0.35969,0.23656
0.36455,0.26292
0.37032,0.29005
0.37663,0.31754
0.38368,0.3476
0.39141,0.37712
0.40012,0.41037
0.40964,0.44111
0.42135,0.47173
0.43626,0.50406
0.45516,0.53549
0.47875,0.56643
0.50537,0.59595
0.53471,0.62373
0.56377,0.64981
0.59208,0.67366
0.61849,0.69584
0.6428,0.71754
0.66573,0.73883
0.68748,0.75809
0.70759,0.77614
0.7272,0.79329
0.74632,0.81028
0.76451,0.82724
0.78181,0.84001
0.79874,0.85218
0.81462,0.86386
0.82989,0.87513
0.84403,0.88454
0.85735,0.89322
0.86992,0.90117
0.88089,0.90786
0.89103,0.91374
0.90036,0.91921
0.90895,0.92392
0.91671,0.92834
0.92354,0.9328
0.92989,0.9371
0.93576,0.94067
0.94073,0.94399
0.94502,0.94699
0.94887,0.94996
0.95246,0.95267
0.95544,0.95494
0.95801,0.95701
0.96047,0.95884
0.96264,0.96103
0.96469,0.96269
0.96647,0.9646
0.96819,0.96715
0.96971,0.96869
0.97128,0.97015
0.97254,0.97133
0.97374,0.97271
0.97486,0.97396
0.97591,0.97567
0.97696,0.97684
0.97796,0.9781
0.97884,0.97911
0.97969,0.98013
0.98049,0.98102
0.9812,0.98175
0.98188,0.98224
0.98252,0.98309
0.98313,0.9837
0.98375,0.9841
0.98433,0.98459
0.98488,0.98491
0.98538,0.98524
0.9858,0.98552
0.98616,0.98577
0.98652,0.98621
0.98694,0.98666
0.98727,0.98714
0.98756,0.98751
0.98788,0.98767
0.98821,0.98791
0.98844,0.9882
0.98873,0.9884
0.98895,0.98856
0.98915,0.98905
0.98933,0.98937
0.98948,0.9897
0.98966,0.99015
0.98986,0.99023
0.98999,0.99035
0.99015,0.99075
0.99031,0.99088
0.99049,0.99112
0.99068,0.9914
0.99086,0.99152
0.99103,0.99189
0.99118,0.99201
0.99136,0.99221
0.99149,0.99242
0.99166,0.99254
0.99185,0.99282
0.99198,0.99307
0.9921,0.99331
0.99224,0.99359
0.99238,0.99375
0.99248,0.99396
0.99263,0.99404
0.99276,0.99424
0.99292,0.99432
0.99303,0.99448
0.99312,0.99457
0.99324,0.99469
0.9934,0.99485
0.99356,0.99509
0.99369,0.99542
0.99379,0.99562
0.9939,0.99586
0.99401,0.99599
0.99412,0.99611
0.99423,0.99635
0.99432,0.99639
0.9944,0.99659
0.99449,0.99667
0.99458,0.99684
0.99467,0.99724
0.99474,0.99745
0.99483,0.99757
0.99488,0.99765
0.99493,0.99777
0.99503,0.99789
0.99509,0.99797
0.99519,0.99818
0.99527,0.99838
0.99534,0.9985
0.99542,0.9987
0.99552,0.99874
0.99561,0.99891
0.99571,0.99895
0.99579,0.99895
0.9959,0.99899
0.99602,0.99911
0.99618,0.99923
0.99628,0.99947
0.99642,0.99951
0.99652,0.99955
0.99662,0.99955
0.99674,0.99968
0.99685,0.99972
0.99695,0.9998
0.99709,0.9998
0.9972,0.9998
0.99732,0.99984
0.99744,0.99988
0.99753,0.99988
0.99764,0.99992
0.99773,0.99996
0.99789,0.99996
0.99807,1
0.99827,1
0.9985,1
0.99869,1
0.99893,1
1,1


==> images/datFiles/drivePN.dat <==
0,0
8.2924e-07,0.00017556
8.2924e-07,0.00018609
9.9509e-07,0.00019311
9.9509e-07,0.00019838
9.9509e-07,0.00020365
9.9509e-07,0.0002054
9.9509e-07,0.00021067
9.9509e-07,0.00021594
9.9509e-07,0.0002212
9.9509e-07,0.00023174
9.9509e-07,0.000237
9.9509e-07,0.00023876
9.9509e-07,0.00024227
9.9509e-07,0.00024754
9.9509e-07,0.00025456
9.9509e-07,0.00026334
9.9509e-07,0.00026685
1.1609e-06,0.00027562
1.1609e-06,0.00028089
1.1609e-06,0.0002844
1.1609e-06,0.00028967
1.1609e-06,0.00029494
1.1609e-06,0.00030196
1.3268e-06,0.00030898
1.4926e-06,0.00031951
1.4926e-06,0.00034409
1.4926e-06,0.00035989
1.4926e-06,0.00036516
1.4926e-06,0.00037218
1.4926e-06,0.00038096
1.4926e-06,0.00038623
1.6585e-06,0.00038974
1.6585e-06,0.00040027
1.6585e-06,0.00040554
1.6585e-06,0.00041607
1.6585e-06,0.00042134
1.6585e-06,0.00043012
1.6585e-06,0.00044592
1.8243e-06,0.00046698
1.8243e-06,0.00047576
1.8243e-06,0.00048454
1.8243e-06,0.00050209
1.8243e-06,0.00052316
1.8243e-06,0.0005372
1.8243e-06,0.00054423
1.8243e-06,0.00055301
1.8243e-06,0.00057583
1.8243e-06,0.00059514
1.8243e-06,0.00060216
1.8243e-06,0.00061972
1.8243e-06,0.00063376
1.8243e-06,0.00064605
1.8243e-06,0.00066536
1.8243e-06,0.00067063
1.8243e-06,0.00068292
1.8243e-06,0.00070398
1.9902e-06,0.0007075
1.9902e-06,0.00071627
2.156e-06,0.00071978
2.156e-06,0.00072681
2.156e-06,0.00073734
2.3219e-06,0.00075665
2.3219e-06,0.00077772
2.3219e-06,0.00078474
2.3219e-06,0.00079879
2.4877e-06,0.00081107
2.4877e-06,0.00083565
2.6536e-06,0.00085496
2.6536e-06,0.00086725
2.8194e-06,0.00087954
2.8194e-06,0.00089007
2.9853e-06,0.00090588
3.1511e-06,0.00091816
3.1511e-06,0.00092694
3.1511e-06,0.00093923
3.4828e-06,0.00095152
3.4828e-06,0.0009603
3.4828e-06,0.00096908
3.4828e-06,0.00098312
3.4828e-06,0.0010182
3.8145e-06,0.001034
3.9804e-06,0.0010516
3.9804e-06,0.0010709
4.1462e-06,0.0010955
4.1462e-06,0.0011183
4.3121e-06,0.0011376
4.4779e-06,0.0011517
4.6438e-06,0.0011657
4.6438e-06,0.001192
4.8096e-06,0.0012131
4.8096e-06,0.0012324
4.8096e-06,0.0012482
4.9755e-06,0.001271
4.9755e-06,0.0012868
4.9755e-06,0.0013009
4.9755e-06,0.0013167
5.3072e-06,0.0013377
5.473e-06,0.001343
5.6389e-06,0.0013764
5.9706e-06,0.0013992
6.1364e-06,0.0014115
6.1364e-06,0.0014396
6.1364e-06,0.0014659
6.3023e-06,0.001494
6.4681e-06,0.0015115
6.4681e-06,0.0015326
6.634e-06,0.0015537
6.634e-06,0.001587
6.7998e-06,0.0016186
7.2974e-06,0.0016485
7.2974e-06,0.0016871
7.4632e-06,0.0017082
7.629e-06,0.0017433
7.629e-06,0.0017661
7.629e-06,0.0017907
7.629e-06,0.0018293
7.629e-06,0.0018609
7.629e-06,0.0018978
7.7949e-06,0.0019364
7.7949e-06,0.0019768
8.1266e-06,0.0019978
8.2924e-06,0.0020207
8.4583e-06,0.002054
8.6241e-06,0.0020768
9.1217e-06,0.0021102
9.2875e-06,0.0021488
9.2875e-06,0.0021787
9.6192e-06,0.0022032
9.7851e-06,0.0022331
9.7851e-06,0.0022629
1.0117e-05,0.0022945
1.0283e-05,0.0023279
1.0283e-05,0.0023454
1.0614e-05,0.0023841
1.1278e-05,0.0024122
1.1278e-05,0.0024332
1.1278e-05,0.0024718
1.1444e-05,0.002514
1.1609e-05,0.0025386
1.1775e-05,0.0025649
1.1941e-05,0.0026018
1.1941e-05,0.0026334
1.1941e-05,0.0026685
1.1941e-05,0.0027001
1.2439e-05,0.0027246
1.2439e-05,0.002765
1.277e-05,0.0027826
1.277e-05,0.0028142
1.2936e-05,0.0028563
1.2936e-05,0.0028914
1.3268e-05,0.0029265
1.3434e-05,0.0029564
1.3765e-05,0.0029827
1.4097e-05,0.0030108
1.4263e-05,0.0030407
1.4263e-05,0.0030916
1.4595e-05,0.0031302
1.5092e-05,0.0031635
1.5424e-05,0.0031987
1.559e-05,0.0032478
1.5756e-05,0.003297
1.6087e-05,0.0033444
1.6419e-05,0.0033935
1.6585e-05,0.0034321
1.6585e-05,0.0034813
1.6751e-05,0.0035147
1.6917e-05,0.0035621
1.6917e-05,0.0036182
1.7248e-05,0.0036551
1.7414e-05,0.0036885
1.758e-05,0.0037394
1.7746e-05,0.0037797
1.7912e-05,0.0038236
1.7912e-05,0.00385
1.8409e-05,0.0038991
1.8409e-05,0.0039465
1.8741e-05,0.0039922
1.8907e-05,0.0040378
1.9238e-05,0.0040835
1.9404e-05,0.0041309
1.9736e-05,0.0041783
1.9902e-05,0.0042116
2.0399e-05,0.0042643
2.0731e-05,0.004317
2.1063e-05,0.0043766
2.1229e-05,0.0044328
2.1229e-05,0.0044943
2.1229e-05,0.0045382
2.156e-05,0.0045768
2.1892e-05,0.004633
2.239e-05,0.0046663
2.2555e-05,0.0047225
2.2721e-05,0.0047804
2.2887e-05,0.0048489
2.2887e-05,0.0048822
2.3053e-05,0.0049384
2.3053e-05,0.0049823
2.3219e-05,0.0050332
2.3716e-05,0.0051017
2.3882e-05,0.0051649
2.3882e-05,0.0052246
2.3882e-05,0.0052913
2.3882e-05,0.0053457
2.4048e-05,0.0053949
2.4214e-05,0.0054317
2.4711e-05,0.0054756
2.4711e-05,0.0055353
2.4877e-05,0.005595
2.4877e-05,0.00566
2.4877e-05,0.0057284
2.5043e-05,0.0057881
2.5375e-05,0.0058408
2.5541e-05,0.0059251
2.6038e-05,0.0059865
2.6204e-05,0.0060655
2.637e-05,0.0061182
2.637e-05,0.0061954
2.6702e-05,0.0062358
2.6702e-05,0.0063253
2.6702e-05,0.0063868
2.6868e-05,0.0064482
2.6868e-05,0.0065202
2.6868e-05,0.0066045
2.6868e-05,0.00668
2.6868e-05,0.0067502
2.7365e-05,0.0068134
2.7365e-05,0.0068783
2.7365e-05,0.0069275
2.7697e-05,0.0069819
2.8028e-05,0.0070697
2.836e-05,0.0071346
2.8858e-05,0.0072207
2.9189e-05,0.0072821
2.9355e-05,0.0073506
2.9521e-05,0.0074331
2.9521e-05,0.0075103
2.9687e-05,0.0075981
2.9853e-05,0.0076771
3.0184e-05,0.0077684
3.0682e-05,0.0078492
3.0848e-05,0.0079352
3.0848e-05,0.0080212
3.0848e-05,0.0080949
3.118e-05,0.008202
3.1345e-05,0.0082845
3.1511e-05,0.0083846
3.1511e-05,0.0084777
3.1677e-05,0.0085584
3.1843e-05,0.0086585
3.2506e-05,0.0087445
3.2672e-05,0.0088323
3.2672e-05,0.0089359
3.3004e-05,0.0090113
3.3004e-05,0.0090781
3.317e-05,0.0091658
3.3336e-05,0.0092694
3.3501e-05,0.0093607
3.3833e-05,0.009452
3.3833e-05,0.009538
3.3999e-05,0.0096434
3.3999e-05,0.0097224
3.4165e-05,0.0098031
3.4331e-05,0.0098997
3.4331e-05,0.009998
3.4662e-05,0.010091
3.4828e-05,0.010188
3.5492e-05,0.010298
3.5658e-05,0.010388
3.5823e-05,0.010502
3.5989e-05,0.010612
3.6321e-05,0.010718
3.6487e-05,0.010841
3.6487e-05,0.010928
3.6653e-05,0.011037
3.6984e-05,0.01116
3.7316e-05,0.011255
3.7482e-05,0.011346
3.7482e-05,0.011492
3.7482e-05,0.011624
3.7814e-05,0.011732
3.8145e-05,0.011827
3.8477e-05,0.011957
3.8643e-05,0.012056
3.8643e-05,0.012163
3.914e-05,0.012294
3.9804e-05,0.01241
3.9804e-05,0.012515
3.9804e-05,0.012633
3.997e-05,0.012754
3.997e-05,0.012838
4.0301e-05,0.012986
4.0301e-05,0.013097
4.0301e-05,0.013221
4.0633e-05,0.01332
4.0799e-05,0.013421
4.0965e-05,0.01353
4.1131e-05,0.013674
4.1628e-05,0.013799
4.1794e-05,0.013952
4.1794e-05,0.014073
4.1794e-05,0.014229
4.196e-05,0.014382
4.196e-05,0.014503
4.2126e-05,0.014629
4.2623e-05,0.014785
4.2623e-05,0.014917
4.2955e-05,0.01507
4.3121e-05,0.015231
4.3121e-05,0.015388
4.3287e-05,0.015532
4.3287e-05,0.015656
4.3784e-05,0.015802
4.395e-05,0.015942
4.4282e-05,0.016063
4.4613e-05,0.016206
4.4945e-05,0.016323
4.4945e-05,0.01646
4.5277e-05,0.016578
4.5277e-05,0.016734
4.5277e-05,0.016899
4.5277e-05,0.017015
4.5277e-05,0.017161
4.5443e-05,0.017352
4.5443e-05,0.017515
4.5608e-05,0.017656
4.5774e-05,0.017816
4.594e-05,0.018024
4.6272e-05,0.018182
4.6438e-05,0.018353
4.6604e-05,0.018521
4.6769e-05,0.018681
4.7101e-05,0.018851
4.7267e-05,0.01903
4.7267e-05,0.019225
4.7764e-05,0.019373
4.793e-05,0.01954
4.793e-05,0.019706
4.8428e-05,0.019889
4.876e-05,0.020064
4.8925e-05,0.020198
4.8925e-05,0.020351
4.9091e-05,0.02051
4.9423e-05,0.020682
4.9589e-05,0.020846
5.0086e-05,0.021028
5.0086e-05,0.02122
5.0086e-05,0.021372
5.0252e-05,0.021583
5.0418e-05,0.021739
5.0584e-05,0.021906
5.0916e-05,0.022106
5.0916e-05,0.022255
5.1081e-05,0.022406
5.1413e-05,0.022622
5.1579e-05,0.022822
5.1911e-05,0.023019
5.2242e-05,0.023205
5.2242e-05,0.023409
5.2408e-05,0.023597
5.2408e-05,0.023776
5.2408e-05,0.023962
5.274e-05,0.024157
5.2906e-05,0.024399
5.3403e-05,0.024617
5.3403e-05,0.024854
5.3735e-05,0.025087
5.4067e-05,0.025308
5.4398e-05,0.025533
5.4896e-05,0.025754
5.5062e-05,0.025995
5.5228e-05,0.026191
5.5394e-05,0.026399
5.5725e-05,0.026572
5.6057e-05,0.026794
5.6554e-05,0.027036
5.7052e-05,0.027285
5.7384e-05,0.02748
5.7881e-05,0.027738
5.8213e-05,0.027919
5.8545e-05,0.028144
5.8876e-05,0.028379
5.9042e-05,0.0286
5.9208e-05,0.028812
5.954e-05,0.029058
5.9871e-05,0.029279
6.0369e-05,0.029504
6.0867e-05,0.029729
6.1198e-05,0.02999
6.1862e-05,0.03022
6.2359e-05,0.030461
6.2359e-05,0.030735
6.2525e-05,0.031003
6.3023e-05,0.031251
6.3354e-05,0.031516
6.3852e-05,0.031778
6.4018e-05,0.032064
6.4018e-05,0.032285
6.4515e-05,0.032525
6.5179e-05,0.03281
6.6008e-05,0.033059
6.6671e-05,0.033351
6.7003e-05,0.033593
6.75e-05,0.03387
6.833e-05,0.034141
6.8496e-05,0.034374
6.8827e-05,0.034637
6.8827e-05,0.034901
6.9159e-05,0.035199
6.9491e-05,0.035482
6.9822e-05,0.035738
7.0154e-05,0.035966
7.032e-05,0.036258
7.0817e-05,0.036549
7.1481e-05,0.036776
7.1481e-05,0.037083
7.2144e-05,0.037359
7.2808e-05,0.037662
7.3139e-05,0.037978
7.3305e-05,0.038315
7.3803e-05,0.038612
7.4466e-05,0.038923
7.4964e-05,0.039226
7.5793e-05,0.039548
7.5959e-05,0.039841
7.629e-05,0.040211
7.6622e-05,0.040552
7.6954e-05,0.040891
7.8281e-05,0.041198
7.8447e-05,0.041519
7.8778e-05,0.041888
7.911e-05,0.042243
7.9607e-05,0.042548
7.9607e-05,0.042885
8.0105e-05,0.04321
8.0603e-05,0.043528
8.1266e-05,0.043849
8.1266e-05,0.044158
8.1266e-05,0.044502
8.1598e-05,0.044858
8.2261e-05,0.045217
8.309e-05,0.045575
8.3422e-05,0.045935
8.3754e-05,0.046282
8.4583e-05,0.046588
8.508e-05,0.046925
8.5578e-05,0.047262
8.591e-05,0.047653
8.6905e-05,0.047994
8.7734e-05,0.048333
8.79e-05,0.048642
8.8729e-05,0.049033
8.9393e-05,0.049391
8.9724e-05,0.049776
9.0222e-05,0.050144
9.0553e-05,0.050529
9.1051e-05,0.050901
9.188e-05,0.051282
9.2046e-05,0.05163
9.3207e-05,0.051979
9.3705e-05,0.052395
9.4534e-05,0.052795
9.4866e-05,0.053232
9.6358e-05,0.053692
9.7187e-05,0.054084
9.8017e-05,0.054503
9.868e-05,0.054906
9.9509e-05,0.055299
0.00010034,0.055739
0.00010067,0.056143
0.000101,0.056575
0.00010216,0.056993
0.00010283,0.0574
0.00010332,0.057876
0.00010382,0.058259
0.00010448,0.058654
0.00010482,0.059122
0.00010515,0.05956
0.00010647,0.05996
0.00010714,0.060404
0.00010764,0.060795
0.00010813,0.061201
0.00010896,0.061659
0.00011012,0.062074
0.00011079,0.062528
0.00011162,0.062965
0.00011245,0.063488
0.00011294,0.063985
0.00011344,0.064452
0.00011444,0.064879
0.0001151,0.06532
0.00011643,0.06578
0.00011726,0.066199
0.00011792,0.06668
0.00011858,0.067158
0.00011875,0.0676
0.00011891,0.068048
0.00012007,0.068557
0.00012157,0.06908
0.00012356,0.069672
0.00012389,0.070121
0.00012522,0.070623
0.00012571,0.071087
0.00012605,0.071601
0.00012671,0.072166
0.00012787,0.072735
0.00012837,0.07326
0.00012886,0.073838
0.00012969,0.074331
0.00013003,0.074875
0.00013019,0.075407
0.00013119,0.075972
0.00013152,0.076589
0.00013218,0.077171
0.00013318,0.077689
0.00013367,0.078225
0.000135,0.078778
0.0001355,0.079387
0.00013633,0.079928
0.00013716,0.080467
0.00013848,0.081
0.00013915,0.081594
0.00013998,0.082217
0.00014163,0.082798
0.0001423,0.083376
0.00014379,0.084022
0.00014429,0.084597
0.00014528,0.085268
0.00014644,0.085921
0.00014678,0.086494
0.00014794,0.087062
0.00014877,0.087712
0.00015009,0.088365
0.00015242,0.089025
0.00015374,0.089622
0.00015689,0.090347
0.00015822,0.090967
0.00016021,0.091646
0.00016137,0.092243
0.00016237,0.092891
0.00016419,0.093561
0.00016552,0.09422
0.00016635,0.094827
0.00016751,0.095482
0.00016933,0.096186
0.00017049,0.096897
0.00017298,0.097522
0.0001748,0.098194
0.00017597,0.09887
0.00017762,0.099562
0.00017945,0.10027
0.00018144,0.10108
0.00018243,0.10178
0.00018376,0.10251
0.00018509,0.10323
0.00018724,0.10392
0.00018923,0.10472
0.00019106,0.10551
0.00019288,0.10626
0.00019537,0.10697
0.00019769,0.10771
0.00019935,0.10845
0.00020117,0.10925
0.00020366,0.10997
0.00020549,0.11074
0.00020748,0.1115
0.00020897,0.11231
0.00021079,0.11316
0.00021345,0.11397
0.00021577,0.11476
0.00022008,0.11574
0.0002224,0.11654
0.00022406,0.11737
0.00022572,0.11818
0.00022871,0.11903
0.00023119,0.11982
0.00023252,0.1207
0.00023534,0.12143
0.00023899,0.12236
0.00024131,0.12324
0.00024446,0.12412
0.00024678,0.12504
0.00025076,0.12603
0.00025325,0.12695
0.00025657,0.1278
0.00026287,0.1289
0.0002642,0.12982
0.00026569,0.1307
0.00026751,0.13157
0.00026884,0.13266
0.00027033,0.13357
0.00027266,0.13447
0.00027581,0.13548
0.00027829,0.13647
0.00028128,0.13737
0.0002841,0.1384
0.00028758,0.13934
0.00028974,0.14032
0.00029272,0.14141
0.00029753,0.14251
0.00030052,0.14353
0.000305,0.14462
0.00030981,0.14568
0.00031246,0.14671
0.00031528,0.14779
0.0003176,0.14884
0.00032258,0.14995
0.00032589,0.15097
0.00032971,0.15197
0.00033419,0.15295
0.00033866,0.15405
0.00034132,0.15515
0.00034563,0.15622
0.00035193,0.15738
0.00035608,0.15851
0.00035973,0.1595
0.00036321,0.16058
0.00036636,0.16163
0.00037051,0.16275
0.00037382,0.16385
0.00038112,0.16509
0.00038626,0.16618
0.0003914,0.16729
0.00039671,0.16839
0.00040451,0.16962
0.00040782,0.17074
0.00041048,0.1719
0.00041661,0.17305
0.00042341,0.1742
0.00042905,0.17533
0.00044,0.1765
0.00044912,0.17778
0.00045625,0.17908
0.00046222,0.18023
0.00046869,0.18146
0.00047499,0.18265
0.0004808,0.18383
0.00049655,0.18516
0.00050501,0.1865
0.00051065,0.18774
0.00051844,0.18907
0.00052425,0.19033
0.00053735,0.19176
0.00054382,0.193
0.00055062,0.19422
0.00055957,0.19552
0.00056405,0.19679
0.00057035,0.19807
0.00058147,0.19932
0.00058744,0.20061
0.00059556,0.20192
0.00060236,0.20326
0.00061281,0.20462
0.00062077,0.20606
0.00063752,0.20762
0.00064465,0.20891
0.00065842,0.21039
0.00066638,0.21175
0.00067484,0.2131
0.00068413,0.21439
0.00069325,0.21575
0.0007022,0.21708
0.0007105,0.21848
0.00071879,0.21984
0.00072891,0.22131
0.00073819,0.22269
0.00075942,0.22451
0.00076954,0.22596
0.00078181,0.22743
0.00079044,0.22887
0.0008042,0.23034
0.00082394,0.23176
0.00083256,0.23332
0.00084351,0.23477
0.00085246,0.23635
0.00086374,0.23783
0.00087535,0.23941
0.00088646,0.24095
0.00090753,0.24259
0.0009266,0.24426
0.00094136,0.24579
0.00095313,0.24737
0.0009669,0.24901
0.00099294,0.2507
0.001006,0.25237
0.001022,0.25392
0.0010354,0.25549
0.0010482,0.25712
0.0010621,0.25872
0.001122,0.26066
0.0011364,0.26227
0.0011581,0.26404
0.0011764,0.26576
0.0011943,0.26744
0.0012097,0.26913
0.001226,0.27075
0.0012455,0.27246
0.0012609,0.2741
0.0012762,0.27579
0.0013064,0.27766
0.0013268,0.2794
0.001362,0.28102
0.0013807,0.28269
0.0014036,0.28445
0.001425,0.28619
0.0014455,0.28797
0.0014958,0.28986
0.0015364,0.29159
0.0015565,0.29324
0.0015762,0.29505
0.0016018,0.29684
0.0016218,0.29869
0.0016429,0.30051
0.0016955,0.30264
0.0017202,0.30447
0.0017464,0.30636
0.0017719,0.30823
0.0018005,0.31019
0.0018354,0.31211
0.0018796,0.31405
0.0019107,0.31587
0.0019569,0.31795
0.0020121,0.3199
0.0020804,0.32201
0.0021106,0.32383
0.0021506,0.32574
0.0021824,0.32767
0.0022131,0.3296
0.0022595,0.33164
0.0022932,0.33362
0.0023368,0.33582
0.0023708,0.33784
0.0024224,0.33999
0.0024577,0.34186
0.0024998,0.34379
0.0025536,0.34596
0.0026355,0.34812
0.0027058,0.35019
0.0027481,0.35219
0.0027904,0.35428
0.0029574,0.35684
0.0030032,0.35896
0.0030916,0.36136
0.0031478,0.36354
0.0031931,0.36553
0.0032445,0.36768
0.0033218,0.37001
0.0033717,0.37196
0.0034205,0.37409
0.0035896,0.37684
0.0036462,0.37893
0.0037001,0.38105
0.003756,0.38321
0.0038543,0.38543
0.0039114,0.38775
0.0039734,0.38996
0.0040613,0.3923
0.0041222,0.39455
0.0043093,0.3971
0.0044244,0.39952
0.0044955,0.40181
0.004588,0.40419
0.0046587,0.40641
0.0047791,0.40871
0.0048519,0.41105
0.0049191,0.41325
0.0050154,0.41566
0.0050965,0.41801
0.005283,0.42084
0.0053669,0.42323
0.0055022,0.42567
0.0056049,0.42803
0.0057372,0.4305
0.0058598,0.4329
0.0059498,0.43531
0.006151,0.4379
0.0062522,0.44039
0.0064368,0.44314
0.0065403,0.44564
0.0066466,0.44809
0.0067867,0.4506
0.0069179,0.45326
0.0070718,0.45589
0.0071841,0.45831
0.007359,0.46075
0.0077413,0.46391
0.0079289,0.46655
0.008052,0.46908
0.0083483,0.4718
0.0084716,0.47433
0.0086011,0.47684
0.0089026,0.47954
0.0094577,0.48275
0.0096017,0.48523
0.0098181,0.488
0.0099705,0.49064
0.010126,0.49328
0.010336,0.49599
0.010493,0.49853
0.011005,0.50161
0.011173,0.50431
0.011357,0.50677
0.011551,0.5094
0.011724,0.51199
0.011926,0.51474
0.012261,0.51785
0.012568,0.52073
0.012856,0.52376
0.013083,0.52656
0.01361,0.52933
0.013864,0.53213
0.014115,0.53484
0.014462,0.53779
0.014786,0.54054
0.015256,0.54355
0.015511,0.54609
0.015747,0.54881
0.016011,0.55168
0.016503,0.55474
0.016758,0.55747
0.017466,0.56084
0.017781,0.56366
0.018112,0.5664
0.018431,0.56928
0.018773,0.57207
0.019081,0.5748
0.019524,0.57761
0.020208,0.58079
0.020946,0.58415
0.02128,0.58707
0.021837,0.59003
0.022182,0.59276
0.023509,0.59665
0.023882,0.59939
0.024276,0.60218
0.024701,0.60515
0.025119,0.60803
0.025567,0.6109
0.026113,0.61369
0.02693,0.61686
0.027361,0.61972
0.028325,0.62293
0.029181,0.62609
0.029949,0.62915
0.031623,0.63288
0.032573,0.63629
0.033333,0.63922
0.033856,0.642
0.034377,0.64481
0.03493,0.64763
0.035571,0.65058
0.036272,0.65368
0.037154,0.65686
0.037911,0.65983
0.038973,0.66328
0.039714,0.66633
0.041269,0.66971
0.041939,0.67275
0.042805,0.67587
0.043684,0.67879
0.04494,0.68206
0.047252,0.68563
0.048014,0.68859
0.048934,0.69147
0.04981,0.69433
0.050597,0.69725
0.052466,0.70063
0.053376,0.70352
0.05457,0.70647
0.055648,0.70949
0.057524,0.7128
0.058776,0.71582
0.059904,0.71881
0.061134,0.7217
0.063509,0.72508
0.064587,0.72799
0.065974,0.73096
0.067454,0.73404
0.068861,0.73699
0.071576,0.74062
0.072837,0.74344
0.074187,0.74646
0.075496,0.74931
0.076817,0.75209
0.079262,0.75565
0.081098,0.75871
0.082494,0.76161
0.08389,0.76438
0.08681,0.76792
0.088309,0.7707
0.090141,0.77363
0.092628,0.77719
0.096196,0.78069
0.098054,0.78365
0.10094,0.78657
0.10278,0.78941
0.10831,0.79346
0.11042,0.79645
0.11225,0.7993
0.11578,0.80238
0.11762,0.80523
0.11999,0.80827
0.12218,0.81103
0.12461,0.8138
0.12702,0.81656
0.13022,0.81948
0.13296,0.82222
0.13653,0.8251
0.13899,0.82776
0.14157,0.83051
0.14453,0.83322
0.14727,0.83598
0.14979,0.83876
0.1545,0.84166
0.15739,0.84437
0.16029,0.84692
0.16651,0.85031
0.17018,0.85315
0.17328,0.85552
0.17801,0.85846
0.18103,0.86109
0.18428,0.8636
0.18989,0.86686
0.19305,0.86934
0.19636,0.8718
0.20016,0.87426
0.20437,0.87698
0.20918,0.87984
0.21549,0.88265
0.21894,0.88497
0.22434,0.88761
0.22803,0.88972
0.23461,0.89218
0.23828,0.89434
0.24241,0.89665
0.24678,0.89878
0.25201,0.90103
0.25647,0.90311
0.26033,0.90521
0.26555,0.9075
0.26987,0.90955
0.27403,0.91152
0.27874,0.91355
0.28613,0.91591
0.29125,0.91795
0.29576,0.91989
0.30231,0.9219
0.30905,0.92398
0.31439,0.92594
0.31929,0.9278
0.32507,0.92989
0.33004,0.93169
0.33491,0.93344
0.34099,0.93528
0.34578,0.93696
0.35075,0.93867
0.35711,0.94037
0.36386,0.9421
0.36896,0.9437
0.37596,0.94549
0.38156,0.94721
0.38877,0.94907
0.39371,0.95051
0.40239,0.9523
0.40737,0.95366
0.41407,0.95515
0.42157,0.95658
0.42635,0.95794
0.4324,0.95938
0.43761,0.96067
0.44264,0.96196
0.4499,0.96335
0.45557,0.96464
0.461,0.96582
0.46583,0.96699
0.47195,0.96827
0.47723,0.96943
0.48252,0.97057
0.48833,0.97177
0.49467,0.97299
0.50006,0.974
0.50563,0.97519
0.51113,0.97628
0.51616,0.97724
0.52195,0.97825
0.52766,0.9794
0.53285,0.98039
0.53862,0.98151
0.54446,0.98258
0.55041,0.98362
0.55611,0.98457
0.56192,0.98545
0.56979,0.98664
0.57596,0.9876
0.5806,0.98823
0.59049,0.9895
0.59835,0.99068
0.59893,0.99079
0.59894,0.99079
1,1


==> images/datFiles/drivePO.dat <==
0,0
0,3.5111e-06
0,1.9311e-05
0,2.9845e-05
0,4.0378e-05
0,4.2134e-05
0,4.3889e-05
0,4.9156e-05
0,5.0912e-05
0,5.4423e-05
0,5.9689e-05
0,6.3201e-05
0,6.8467e-05
0,7.1978e-05
0,7.9001e-05
0,8.2512e-05
0,8.9534e-05
0,9.129e-05
0,9.4801e-05
0,9.8312e-05
0,0.00010533
0,0.0001106
0,0.00011236
0,0.00011411
0,0.00011938
0,0.00012113
0,0.00013693
0,0.0001422
0,0.00014747
0,0.00015449
0,0.00017029
0,0.00017731
0,0.00018785
0,0.00020891
0,0.00021769
0,0.00024929
0,0.00026509
0,0.00030723
0,0.00036691
1.6585e-07,0.00039325
1.6585e-07,0.00042309
1.6585e-07,0.00047049
1.6585e-07,0.00051438
1.6585e-07,0.00057407
1.6585e-07,0.00063025
1.6585e-07,0.00067765
1.6585e-07,0.00078474
1.6585e-07,0.00086374
1.6585e-07,0.00097434
3.317e-07,0.0010832
3.317e-07,0.001178
3.317e-07,0.0012798
3.317e-07,0.0013922
3.317e-07,0.001487
4.9755e-07,0.0015905
6.634e-07,0.0017573
6.634e-07,0.0019224
6.634e-07,0.0021646
6.634e-07,0.0024666
6.634e-07,0.0027545
8.2924e-07,0.0032039
1.1609e-06,0.0036797
1.3268e-06,0.0041168
1.3268e-06,0.0046909
1.4926e-06,0.0052316
1.4926e-06,0.005997
1.8243e-06,0.0066729
2.3219e-06,0.0074471
3.9804e-06,0.0086041
5.1413e-06,0.0094625
9.7851e-06,0.010702
1.078e-05,0.012157
1.2107e-05,0.013562
1.36e-05,0.015623
1.4761e-05,0.017552
1.7414e-05,0.019785
1.957e-05,0.022341
2.0565e-05,0.025477
2.7365e-05,0.028663
2.9687e-05,0.032241
3.3667e-05,0.035775
4.196e-05,0.040828
4.8262e-05,0.046138
5.3569e-05,0.052109
6.0701e-05,0.059481
6.8496e-05,0.066863
7.8612e-05,0.075368
9.7353e-05,0.084497
0.00011178,0.0941
0.00013119,0.10477
0.00015689,0.11634
0.00018907,0.12951
0.00022887,0.14509
0.0002841,0.16136
0.000339,0.17904
0.00042855,0.19998
0.00052939,0.22151
0.00066207,0.24421
0.00086175,0.26917
0.0011085,0.29674
0.0014431,0.32742
0.0019535,0.36033
0.0026882,0.3939
0.0036741,0.43043
0.0052372,0.47018
0.0076667,0.51034
0.011687,0.55555
0.016028,0.59958
0.022231,0.64543
0.033855,0.69493
0.053469,0.74432
0.096444,0.79649
0.17828,0.84631
0.29359,0.88727
1,1


==> images/datFiles/drivePV.dat <==
0,0
9.9509e-07,0.00013342
9.9509e-07,0.00014396
9.9509e-07,0.00014571
9.9509e-07,0.00014747
9.9509e-07,0.00015098
9.9509e-07,0.00015273
9.9509e-07,0.000158
9.9509e-07,0.00016327
1.1609e-06,0.00016502
1.3268e-06,0.00016678
1.3268e-06,0.00016853
1.3268e-06,0.00017029
1.3268e-06,0.00017731
1.3268e-06,0.00017907
1.3268e-06,0.00018609
1.3268e-06,0.0001896
1.3268e-06,0.00019487
1.3268e-06,0.00020189
1.3268e-06,0.0002054
1.3268e-06,0.00020891
1.3268e-06,0.00021242
1.3268e-06,0.00021418
1.3268e-06,0.00021769
1.3268e-06,0.00021945
1.3268e-06,0.0002212
1.3268e-06,0.00022296
1.3268e-06,0.00022471
1.3268e-06,0.00022647
1.3268e-06,0.00022998
1.3268e-06,0.00023349
1.3268e-06,0.00023525
1.3268e-06,0.00023876
1.3268e-06,0.00024402
1.3268e-06,0.00024929
1.3268e-06,0.0002528
1.3268e-06,0.00025631
1.3268e-06,0.00025807
1.3268e-06,0.00026158
1.3268e-06,0.00026334
1.3268e-06,0.00026509
1.3268e-06,0.00026685
1.3268e-06,0.0002686
1.3268e-06,0.00027387
1.3268e-06,0.00027914
1.3268e-06,0.00028089
1.4926e-06,0.00028616
1.4926e-06,0.00029142
1.4926e-06,0.0003002
1.6585e-06,0.00030371
1.6585e-06,0.00030547
1.6585e-06,0.000316
1.6585e-06,0.00031776
1.6585e-06,0.00032303
1.6585e-06,0.0003318
1.6585e-06,0.00033356
1.6585e-06,0.00033707
1.6585e-06,0.00033883
1.6585e-06,0.00034234
1.6585e-06,0.0003476
1.6585e-06,0.00035111
1.6585e-06,0.00035814
1.6585e-06,0.00035989
1.6585e-06,0.00036165
1.6585e-06,0.00036867
1.6585e-06,0.00037218
1.6585e-06,0.00037394
1.6585e-06,0.00037745
1.6585e-06,0.00038271
1.6585e-06,0.00038447
1.6585e-06,0.00038974
1.6585e-06,0.00039676
1.6585e-06,0.00040027
1.6585e-06,0.00040554
1.6585e-06,0.00040905
1.6585e-06,0.00041607
1.6585e-06,0.00041958
1.6585e-06,0.0004266
1.6585e-06,0.00043363
1.6585e-06,0.00044065
1.6585e-06,0.00044592
1.6585e-06,0.00045469
1.6585e-06,0.00045645
1.6585e-06,0.00046172
1.6585e-06,0.00046523
1.6585e-06,0.00047225
1.6585e-06,0.000474
1.6585e-06,0.00047927
1.6585e-06,0.00048629
1.6585e-06,0.00049332
1.6585e-06,0.00049683
1.8243e-06,0.00050209
1.8243e-06,0.00050736
1.8243e-06,0.00050912
1.8243e-06,0.00051614
1.8243e-06,0.00051965
1.8243e-06,0.0005214
1.8243e-06,0.00052667
1.8243e-06,0.00052843
1.8243e-06,0.00053369
1.8243e-06,0.00053896
1.8243e-06,0.00054247
1.8243e-06,0.00054774
1.8243e-06,0.00054949
1.8243e-06,0.00055476
1.9902e-06,0.00056354
2.156e-06,0.00057407
2.156e-06,0.00057583
2.156e-06,0.00057758
2.156e-06,0.00058109
2.156e-06,0.00058285
2.156e-06,0.00059163
2.156e-06,0.00060743
2.3219e-06,0.00061621
2.3219e-06,0.00063201
2.3219e-06,0.00063727
2.3219e-06,0.00064956
2.3219e-06,0.00065483
2.3219e-06,0.00065834
2.3219e-06,0.00066361
2.3219e-06,0.00066887
2.3219e-06,0.00067063
2.3219e-06,0.00067238
2.3219e-06,0.0006759
2.3219e-06,0.00068292
2.4877e-06,0.00069345
2.4877e-06,0.00069696
2.4877e-06,0.00070398
2.4877e-06,0.00070925
2.4877e-06,0.00071101
2.4877e-06,0.00071627
2.6536e-06,0.00071978
2.6536e-06,0.0007233
2.6536e-06,0.00072681
2.8194e-06,0.00073734
2.8194e-06,0.00074787
2.8194e-06,0.00075314
2.8194e-06,0.00076192
2.8194e-06,0.00076718
2.8194e-06,0.00077421
2.8194e-06,0.00078474
2.9853e-06,0.00079527
2.9853e-06,0.0008023
2.9853e-06,0.00080581
3.1511e-06,0.00080932
3.1511e-06,0.00081634
3.1511e-06,0.00082863
3.1511e-06,0.0008339
3.1511e-06,0.00084092
3.1511e-06,0.00084794
3.317e-06,0.00085321
3.4828e-06,0.00086725
3.4828e-06,0.00086901
3.6487e-06,0.00087252
3.6487e-06,0.00087954
3.6487e-06,0.00089534
3.6487e-06,0.00090061
3.6487e-06,0.00091114
3.6487e-06,0.00091816
3.6487e-06,0.00092168
3.8145e-06,0.00093221
3.8145e-06,0.00093572
3.8145e-06,0.00094625
3.8145e-06,0.00095503
3.8145e-06,0.00096205
3.8145e-06,0.00097083
3.8145e-06,0.00098136
3.8145e-06,0.00098839
3.9804e-06,0.0010024
3.9804e-06,0.001013
3.9804e-06,0.0010235
3.9804e-06,0.0010305
3.9804e-06,0.001034
4.1462e-06,0.0010463
4.1462e-06,0.0010481
4.1462e-06,0.0010586
4.1462e-06,0.0010674
4.1462e-06,0.0010762
4.1462e-06,0.0010814
4.1462e-06,0.0010937
4.3121e-06,0.0011078
4.4779e-06,0.001113
4.4779e-06,0.0011271
4.4779e-06,0.0011359
4.8096e-06,0.0011429
4.8096e-06,0.0011534
4.9755e-06,0.0011639
5.1413e-06,0.0011692
5.1413e-06,0.0011762
5.1413e-06,0.0011885
5.1413e-06,0.0011991
5.1413e-06,0.0012061
5.473e-06,0.0012149
5.473e-06,0.0012201
5.6389e-06,0.0012377
5.6389e-06,0.0012552
5.6389e-06,0.001264
5.6389e-06,0.0012798
5.6389e-06,0.0012851
5.6389e-06,0.0012921
5.8047e-06,0.0013061
5.8047e-06,0.0013237
5.8047e-06,0.0013307
5.8047e-06,0.001343
5.9706e-06,0.0013571
5.9706e-06,0.0013729
5.9706e-06,0.0013799
5.9706e-06,0.0013922
6.3023e-06,0.0014027
6.3023e-06,0.0014167
6.4681e-06,0.0014308
6.4681e-06,0.0014413
6.4681e-06,0.0014536
6.4681e-06,0.0014624
6.7998e-06,0.0014747
6.7998e-06,0.0014887
6.7998e-06,0.0015045
6.7998e-06,0.0015133
6.7998e-06,0.0015238
6.7998e-06,0.0015414
6.7998e-06,0.0015589
6.7998e-06,0.0015677
6.7998e-06,0.0015765
6.7998e-06,0.0015905
6.7998e-06,0.0016134
6.9657e-06,0.0016239
6.9657e-06,0.0016397
6.9657e-06,0.0016555
6.9657e-06,0.001666
6.9657e-06,0.0016801
6.9657e-06,0.0016889
7.1315e-06,0.0017029
7.1315e-06,0.0017205
7.1315e-06,0.0017345
7.1315e-06,0.0017468
7.1315e-06,0.0017643
7.2974e-06,0.0017714
7.2974e-06,0.0017854
7.2974e-06,0.0018012
7.4632e-06,0.0018223
7.629e-06,0.0018521
7.629e-06,0.0018644
7.629e-06,0.001875
7.629e-06,0.0018925
7.629e-06,0.0019048
7.629e-06,0.0019259
7.629e-06,0.0019469
7.629e-06,0.0019592
7.629e-06,0.001975
7.7949e-06,0.0019873
7.7949e-06,0.0020136
7.7949e-06,0.0020294
7.9607e-06,0.002047
7.9607e-06,0.0020646
8.1266e-06,0.0020839
8.1266e-06,0.0021049
8.2924e-06,0.0021278
8.4583e-06,0.0021295
8.79e-06,0.0021418
8.79e-06,0.0021611
8.79e-06,0.002191
8.9558e-06,0.0022032
8.9558e-06,0.0022155
8.9558e-06,0.0022296
8.9558e-06,0.0022506
8.9558e-06,0.0022647
8.9558e-06,0.002284
8.9558e-06,0.002298
8.9558e-06,0.0023068
8.9558e-06,0.0023191
8.9558e-06,0.0023402
8.9558e-06,0.0023595
8.9558e-06,0.002377
8.9558e-06,0.0023999
8.9558e-06,0.0024192
9.1217e-06,0.0024332
9.1217e-06,0.0024543
9.1217e-06,0.0024683
9.2875e-06,0.0024894
9.4534e-06,0.002514
9.6192e-06,0.0025228
9.6192e-06,0.0025456
9.6192e-06,0.0025614
9.6192e-06,0.0025807
9.6192e-06,0.0025965
9.6192e-06,0.0026123
9.6192e-06,0.0026351
9.7851e-06,0.0026404
9.9509e-06,0.0026685
9.9509e-06,0.0026843
9.9509e-06,0.0027036
9.9509e-06,0.0027159
9.9509e-06,0.002744
1.0117e-05,0.0027562
1.0117e-05,0.0027826
1.0283e-05,0.0027949
1.0448e-05,0.0028124
1.0448e-05,0.0028317
1.0448e-05,0.0028598
1.0448e-05,0.0028879
1.0448e-05,0.0029107
1.0448e-05,0.00293
1.0448e-05,0.0029564
1.0614e-05,0.0029862
1.0614e-05,0.0030178
1.0614e-05,0.0030371
1.0614e-05,0.0030494
1.0614e-05,0.0030652
1.0614e-05,0.0030916
1.0614e-05,0.0031232
1.078e-05,0.0031425
1.078e-05,0.0031653
1.0946e-05,0.0031969
1.0946e-05,0.0032285
1.1112e-05,0.0032478
1.1112e-05,0.0032777
1.1112e-05,0.0033022
1.1112e-05,0.0033356
1.1278e-05,0.0033777
1.1278e-05,0.0034023
1.1278e-05,0.0034339
1.1278e-05,0.003455
1.1444e-05,0.0034831
1.1609e-05,0.0035111
1.1609e-05,0.003541
1.1609e-05,0.0035585
1.1609e-05,0.0036077
1.1609e-05,0.003634
1.1609e-05,0.0036533
1.1609e-05,0.0036727
1.1941e-05,0.0037078
1.2273e-05,0.0037446
1.2273e-05,0.003771
1.2439e-05,0.0037938
1.2439e-05,0.0038201
1.2605e-05,0.0038658
1.277e-05,0.0038886
1.277e-05,0.0039202
1.277e-05,0.0039553
1.277e-05,0.0039816
1.277e-05,0.0040045
1.277e-05,0.0040466
1.2936e-05,0.0040852
1.2936e-05,0.004108
1.3102e-05,0.0041537
1.3268e-05,0.004187
1.36e-05,0.0042099
1.36e-05,0.0042415
1.36e-05,0.0042801
1.36e-05,0.0043187
1.36e-05,0.0043573
1.3765e-05,0.0044012
1.4263e-05,0.004424
1.4263e-05,0.0044662
1.4429e-05,0.0044978
1.4595e-05,0.0045399
1.4595e-05,0.0045715
1.4595e-05,0.0045996
1.4761e-05,0.0046382
1.5092e-05,0.0046733
1.5092e-05,0.0046997
1.5092e-05,0.004726
1.5258e-05,0.0047611
1.5258e-05,0.004798
1.5258e-05,0.0048296
1.5258e-05,0.0048629
1.559e-05,0.0048998
1.559e-05,0.0049384
1.559e-05,0.0049841
1.559e-05,0.0050174
1.559e-05,0.0050473
1.5756e-05,0.0050894
1.5921e-05,0.005128
1.6253e-05,0.0051614
1.6419e-05,0.0052088
1.6419e-05,0.0052492
1.6419e-05,0.005272
1.6419e-05,0.0052983
1.6419e-05,0.0053404
1.6751e-05,0.0053633
1.6751e-05,0.0053949
1.6751e-05,0.0054282
1.6917e-05,0.0054581
1.6917e-05,0.0055002
1.7082e-05,0.0055353
1.7082e-05,0.0055687
1.7082e-05,0.0056178
1.7082e-05,0.00566
1.7082e-05,0.0056898
1.7082e-05,0.0057355
1.7082e-05,0.0057758
1.7414e-05,0.005818
1.758e-05,0.0058636
1.758e-05,0.0059022
1.758e-05,0.0059567
1.758e-05,0.0059953
1.7746e-05,0.0060444
1.7912e-05,0.0060795
1.8078e-05,0.0061199
1.8078e-05,0.0061691
1.8243e-05,0.006213
1.8243e-05,0.0062481
1.8243e-05,0.006299
1.8575e-05,0.0063499
1.8575e-05,0.0063973
1.8575e-05,0.0064482
1.8575e-05,0.0064886
1.8575e-05,0.0065325
1.8741e-05,0.0065781
1.8741e-05,0.0066361
1.8741e-05,0.0066764
1.8907e-05,0.0067291
1.8907e-05,0.0067642
1.8907e-05,0.0068116
1.9073e-05,0.0068573
1.9238e-05,0.0068889
1.9404e-05,0.0069486
1.9404e-05,0.0069889
1.957e-05,0.0070434
1.957e-05,0.007096
1.9736e-05,0.0071627
1.9736e-05,0.0072119
1.9736e-05,0.0072628
1.9736e-05,0.007326
1.9902e-05,0.0073769
1.9902e-05,0.0074243
1.9902e-05,0.007477
2.0068e-05,0.0075332
2.0234e-05,0.0075928
2.0234e-05,0.007642
2.0234e-05,0.0077017
2.0399e-05,0.0077456
2.0399e-05,0.0078105
2.0399e-05,0.0078597
2.0399e-05,0.0079106
2.0399e-05,0.0079615
2.0399e-05,0.0080317
2.0399e-05,0.0080897
2.0565e-05,0.0081459
2.0897e-05,0.0082003
2.0897e-05,0.0082529
2.1063e-05,0.0083126
2.1063e-05,0.0083881
2.1229e-05,0.0084566
2.156e-05,0.0085163
2.156e-05,0.0085672
2.156e-05,0.0086234
2.156e-05,0.0086708
2.1726e-05,0.0087375
2.1892e-05,0.0087937
2.2058e-05,0.0088762
2.2058e-05,0.0089394
2.2058e-05,0.0090254
2.2224e-05,0.0090798
2.2224e-05,0.0091307
2.2224e-05,0.0091781
2.2224e-05,0.0092255
2.2555e-05,0.0093133
2.2555e-05,0.009387
2.2555e-05,0.0094555
2.2887e-05,0.0095257
2.2887e-05,0.0095995
2.2887e-05,0.0096679
2.3053e-05,0.0097294
2.3053e-05,0.0097961
2.3219e-05,0.0098821
2.3219e-05,0.0099506
2.3219e-05,0.010024
2.3385e-05,0.010086
2.3551e-05,0.010149
2.3716e-05,0.010189
2.3716e-05,0.010263
2.3716e-05,0.010344
2.3716e-05,0.010435
2.3716e-05,0.010486
2.3882e-05,0.010544
2.4048e-05,0.010623
2.4048e-05,0.010697
2.438e-05,0.010779
2.438e-05,0.010856
2.438e-05,0.010942
2.4546e-05,0.01103
2.4711e-05,0.011099
2.4711e-05,0.011183
2.4711e-05,0.011266
2.5043e-05,0.011345
2.5209e-05,0.011436
2.5209e-05,0.011508
2.5209e-05,0.01159
2.5375e-05,0.011687
2.5707e-05,0.011778
2.5872e-05,0.011852
2.5872e-05,0.011929
2.6204e-05,0.011999
2.637e-05,0.012082
2.6536e-05,0.012159
2.6702e-05,0.01225
2.6868e-05,0.012328
2.6868e-05,0.012419
2.7199e-05,0.012498
2.7199e-05,0.012584
2.7199e-05,0.012645
2.7199e-05,0.012745
2.7199e-05,0.012817
2.7365e-05,0.012907
2.7365e-05,0.012995
2.7365e-05,0.013091
2.7365e-05,0.013186
2.7365e-05,0.013267
2.7531e-05,0.013346
2.7531e-05,0.013441
2.7531e-05,0.013518
2.7697e-05,0.013625
2.8028e-05,0.013715
2.8028e-05,0.013836
2.8194e-05,0.013945
2.836e-05,0.014046
2.836e-05,0.014143
2.836e-05,0.014255
2.836e-05,0.014338
2.836e-05,0.014447
2.8526e-05,0.014564
2.8692e-05,0.014663
2.9024e-05,0.01474
2.9024e-05,0.014826
2.9355e-05,0.014933
2.9687e-05,0.015029
2.9687e-05,0.015144
2.9687e-05,0.015252
3.0019e-05,0.015363
3.0019e-05,0.015475
3.0019e-05,0.0156
3.0184e-05,0.015737
3.035e-05,0.015855
3.035e-05,0.01596
3.035e-05,0.016048
3.0682e-05,0.016144
3.0682e-05,0.016255
3.0682e-05,0.016379
3.0848e-05,0.01652
3.0848e-05,0.016629
3.1014e-05,0.01675
3.118e-05,0.016824
3.118e-05,0.016957
3.118e-05,0.017099
3.1677e-05,0.017219
3.1677e-05,0.017352
3.1843e-05,0.017505
3.1843e-05,0.017651
3.1843e-05,0.017782
3.2341e-05,0.017902
3.2672e-05,0.018026
3.2672e-05,0.018146
3.2838e-05,0.018276
3.2838e-05,0.018379
3.3336e-05,0.0185
3.3336e-05,0.018634
3.3336e-05,0.018792
3.3501e-05,0.018892
3.3501e-05,0.019034
3.3501e-05,0.019152
3.3501e-05,0.019271
3.3833e-05,0.019413
3.4165e-05,0.019554
3.4165e-05,0.019694
3.4331e-05,0.019833
3.4497e-05,0.019959
3.4497e-05,0.020122
3.4994e-05,0.020263
3.516e-05,0.020409
3.5326e-05,0.020574
3.5326e-05,0.020719
3.5326e-05,0.020854
3.5492e-05,0.021007
3.6155e-05,0.021156
3.6321e-05,0.021335
3.6487e-05,0.021464
3.6653e-05,0.021608
3.6984e-05,0.021776
3.715e-05,0.021966
3.7482e-05,0.022117
3.7814e-05,0.02228
3.7814e-05,0.022427
3.8145e-05,0.022585
3.8311e-05,0.022763
3.8311e-05,0.022919
3.8643e-05,0.023077
3.8643e-05,0.023246
3.914e-05,0.02343
3.9472e-05,0.023621
4.0135e-05,0.023799
4.0135e-05,0.023962
4.0301e-05,0.024129
4.0301e-05,0.024297
4.0467e-05,0.024459
4.0467e-05,0.02465
4.0467e-05,0.024801
4.0799e-05,0.024984
4.0799e-05,0.025142
4.1131e-05,0.025322
4.1296e-05,0.0255
4.1296e-05,0.025686
4.1462e-05,0.02593
4.1628e-05,0.026111
4.196e-05,0.026304
4.196e-05,0.0265
4.2291e-05,0.026688
4.2457e-05,0.026869
4.2457e-05,0.027067
4.2789e-05,0.027276
4.2789e-05,0.027452
4.3121e-05,0.027603
4.3452e-05,0.027814
4.3618e-05,0.028014
4.395e-05,0.028233
4.4116e-05,0.028454
4.4282e-05,0.02866
4.5111e-05,0.028865
4.594e-05,0.029076
4.6604e-05,0.029292
4.6935e-05,0.029499
4.7433e-05,0.029699
4.7764e-05,0.029883
4.7764e-05,0.030131
4.8428e-05,0.030347
4.876e-05,0.030587
4.9589e-05,0.030821
5.0086e-05,0.031075
5.0252e-05,0.031309
5.075e-05,0.031532
5.1081e-05,0.031709
5.1579e-05,0.031934
5.1745e-05,0.032148
5.2077e-05,0.032396
5.2077e-05,0.032636
5.2574e-05,0.03291
5.2906e-05,0.033114
5.3569e-05,0.033361
5.4233e-05,0.03367
5.4564e-05,0.03389
5.4564e-05,0.03413
5.473e-05,0.034362
5.473e-05,0.034632
5.5394e-05,0.034895
5.5559e-05,0.035175
5.6223e-05,0.035443
5.7052e-05,0.035726
5.755e-05,0.035991
5.8379e-05,0.03627
5.8545e-05,0.036535
5.8711e-05,0.036825
5.9374e-05,0.037123
5.9706e-05,0.037388
6.0867e-05,0.037664
6.1198e-05,0.037975
6.1364e-05,0.03825
6.1862e-05,0.038519
6.2193e-05,0.038807
6.2691e-05,0.039074
6.3188e-05,0.039369
6.4018e-05,0.039651
6.4515e-05,0.039943
6.5344e-05,0.040197
6.5842e-05,0.040492
6.6008e-05,0.040822
6.634e-05,0.041107
6.634e-05,0.041451
6.6671e-05,0.041784
6.75e-05,0.042121
6.8164e-05,0.042416
6.8827e-05,0.042734
6.9325e-05,0.04304
6.9491e-05,0.043356
6.9822e-05,0.043719
7.0154e-05,0.04406
7.0154e-05,0.044393
7.0817e-05,0.044711
7.1149e-05,0.045025
7.1647e-05,0.045362
7.2476e-05,0.045724
7.2642e-05,0.046087
7.2974e-05,0.046384
7.3969e-05,0.046782
7.4466e-05,0.047104
7.5295e-05,0.047479
7.6788e-05,0.047825
7.712e-05,0.048226
7.7451e-05,0.048585
7.8612e-05,0.048949
7.9442e-05,0.049342
8.0437e-05,0.049714
8.2427e-05,0.050097
8.2593e-05,0.050504
8.309e-05,0.050887
8.392e-05,0.051257
8.5578e-05,0.051672
8.5744e-05,0.052084
8.6407e-05,0.052516
8.7237e-05,0.052946
8.7734e-05,0.053297
8.8232e-05,0.053712
8.9061e-05,0.054193
9.0388e-05,0.054642
9.1051e-05,0.055053
9.1217e-05,0.055451
9.1714e-05,0.055899
9.2378e-05,0.056315
9.3705e-05,0.056751
9.4036e-05,0.057172
9.4534e-05,0.057649
9.5031e-05,0.058102
9.5529e-05,0.058527
9.6027e-05,0.059003
9.7851e-05,0.059516
9.8017e-05,0.059997
9.868e-05,0.060479
0.00010017,0.06102
0.00010084,0.061533
0.00010117,0.061984
0.000102,0.062491
0.00010316,0.06299
0.00010448,0.063485
0.00010565,0.063984
0.00010664,0.064459
0.00010681,0.064953
0.00010847,0.065464
0.00010913,0.065985
0.00011112,0.066578
0.00011195,0.067161
0.00011278,0.067683
0.00011361,0.068192
0.00011543,0.068736
0.00011775,0.069282
0.00011858,0.069795
0.00011875,0.070337
0.00011941,0.070879
0.00012024,0.071478
0.00012124,0.072042
0.00012273,0.072617
0.00012405,0.073249
0.00012505,0.073838
0.00012555,0.074468
0.00012721,0.07511
0.00012986,0.075792
0.00013085,0.076436
0.00013119,0.07704
0.00013251,0.077742
0.00013367,0.078348
0.00013467,0.078992
0.00013566,0.079598
0.00013749,0.080326
0.00013882,0.080979
0.00014014,0.081701
0.00014429,0.082515
0.00014595,0.083198
0.0001481,0.083885
0.00015125,0.084617
0.00015324,0.085423
0.00015424,0.086132
0.00015557,0.086839
0.00015772,0.087631
0.00015988,0.088425
0.00016154,0.089211
0.00016187,0.089971
0.0001632,0.090719
0.00016933,0.091627
0.00017165,0.092445
0.00017364,0.093216
0.00017696,0.094023
0.00017829,0.094813
0.00017978,0.095668
0.0001826,0.096544
0.00018525,0.097406
0.00018708,0.098224
0.0001889,0.099063
0.00019454,0.10003
0.0001967,0.10089
0.00020217,0.10182
0.00020615,0.1027
0.00020864,0.10363
0.00021079,0.10458
0.00021444,0.10556
0.00021925,0.1065
0.00022191,0.10748
0.00022522,0.10845
0.00022771,0.10942
0.00023003,0.11041
0.00023285,0.11142
0.00023716,0.11248
0.00024131,0.1135
0.00024313,0.11446
0.00024629,0.11537
0.00025889,0.1165
0.00026038,0.11754
0.00026884,0.11865
0.00027232,0.11971
0.00027548,0.12076
0.00028576,0.12198
0.00028924,0.12313
0.00029289,0.1242
0.00029786,0.12537
0.00030267,0.12652
0.00030632,0.1276
0.00031113,0.12876
0.00031777,0.12999
0.00032158,0.13117
0.00032473,0.13237
0.00033054,0.13353
0.000338,0.13482
0.00034314,0.13605
0.00034928,0.13732
0.00035591,0.13858
0.00036437,0.13988
0.00036719,0.14109
0.00038328,0.14242
0.00039107,0.14379
0.00040069,0.145
0.00040865,0.14642
0.00041529,0.14774
0.00042573,0.14914
0.00043204,0.15053
0.00043983,0.15201
0.00044729,0.15356
0.00045526,0.15507
0.00048163,0.1566
0.00048776,0.15802
0.0004944,0.15947
0.00050285,0.1609
0.00051314,0.16245
0.00051977,0.16403
0.00053652,0.16565
0.00055924,0.16724
0.00056737,0.16887
0.00058561,0.17058
0.00059407,0.17223
0.00060419,0.17396
0.00061298,0.17567
0.00062011,0.1774
0.00063868,0.17913
0.00066091,0.1809
0.00067053,0.18269
0.00068943,0.1846
0.00069905,0.18638
0.00071448,0.18805
0.00073255,0.19001
0.00074649,0.19199
0.0007911,0.19379
0.00080818,0.19572
0.00082477,0.19768
0.00084649,0.19958
0.00086872,0.20155
0.00091018,0.20354
0.00093605,0.2055
0.00095114,0.20747
0.00097121,0.20959
0.00098697,0.21161
0.0010095,0.21363
0.0010414,0.21597
0.0010636,0.21806
0.0010793,0.22008
0.0011055,0.22236
0.00112,0.22456
0.0011422,0.22682
0.0011941,0.22897
0.0012605,0.23152
0.0012915,0.23395
0.001316,0.23636
0.0013556,0.23873
0.0013843,0.24118
0.0014192,0.2436
0.0014489,0.24601
0.0015038,0.24856
0.0015338,0.25117
0.0015769,0.25369
0.0016873,0.25648
0.0017197,0.2591
0.0018111,0.26195
0.0018665,0.2646
0.0019021,0.26719
0.0019404,0.26988
0.0020051,0.27275
0.0020559,0.27559
0.0021517,0.27859
0.0022418,0.28152
0.002307,0.28457
0.00236,0.28759
0.0024776,0.29083
0.0025383,0.29369
0.002598,0.29687
0.0026481,0.3
0.0027415,0.30325
0.0028866,0.30677
0.0030189,0.31009
0.0031059,0.3135
0.0031841,0.31703
0.0032815,0.32055
0.0034344,0.32391
0.0035327,0.32754
0.0036775,0.33142
0.0037696,0.335
0.0038968,0.33857
0.0040072,0.34221
0.0041404,0.3461
0.0044157,0.35022
0.0045288,0.35396
0.0046958,0.35787
0.0047988,0.36177
0.0050894,0.3661
0.0052188,0.37009
0.0055412,0.37454
0.0056714,0.37867
0.0059661,0.38323
0.0061739,0.38778
0.006728,0.39316
0.0068928,0.3976
0.0071134,0.4022
0.0073927,0.40688
0.0077468,0.41176
0.0080392,0.41655
0.0082845,0.42154
0.0086459,0.42655
0.0089724,0.43191
0.0093297,0.43717
0.0097647,0.44258
0.010184,0.44793
0.010972,0.45392
0.011406,0.45976
0.011795,0.46523
0.012388,0.47122
0.013148,0.47722
0.013812,0.48338
0.01456,0.48976
0.015448,0.49615
0.016312,0.50254
0.016965,0.50878
0.0184,0.51626
0.019038,0.52279
0.019834,0.52987
0.020883,0.5368
0.022128,0.54422
0.022969,0.55121
0.024094,0.5585
0.025499,0.56605
0.028118,0.57463
0.029598,0.58236
0.030714,0.59015
0.032824,0.59841
0.034705,0.60688
0.036901,0.61575
0.039176,0.6248
0.042817,0.63434
0.045451,0.64364
0.048221,0.65361
0.0526,0.66347
0.055712,0.67332
0.060414,0.68397
0.064514,0.69462
0.068853,0.70521
0.074333,0.71598
0.080447,0.72771
0.087201,0.73958
0.095148,0.75174
0.10407,0.76468
0.11295,0.7776
0.12481,0.79122
0.13855,0.80533
0.15175,0.8194
0.16638,0.83402
0.18591,0.84967
0.20938,0.86595
0.23548,0.88255
0.26819,0.89992
0.3104,0.91842
0.36571,0.93847
0.45841,0.96389
1,1


==> images/datFiles/drivePZ.dat <==
0,0
0,4.0378e-05
0,4.3889e-05
0,5.2667e-05
0,5.4423e-05
0,5.7934e-05
0,6.1445e-05
0,6.4956e-05
0,6.6712e-05
0,6.8467e-05
0,7.549e-05
0,7.7245e-05
0,7.9001e-05
0,8.6023e-05
0,8.7779e-05
0,9.129e-05
0,9.4801e-05
0,9.8312e-05
0,0.00010007
0,0.00010182
0,0.00010358
0,0.0001106
0,0.00011762
0,0.00011938
0,0.00012113
0,0.00012289
0,0.00013342
0,0.00013518
0,0.00014396
0,0.00015273
0,0.000158
0,0.00016151
0,0.00017205
0,0.00017556
0,0.00017907
0,0.00018258
0,0.00018609
0,0.00019662
0,0.00020014
0,0.00020716
0,0.00021067
0,0.00021769
0,0.00021945
0,0.00022296
0,0.00022998
0,0.00023349
0,0.00023876
0,0.00024227
0,0.00024402
0,0.00024754
0,0.00024929
0,0.0002528
0,0.00025982
0,0.00026509
0,0.00027562
0,0.00028089
0,0.00028616
0,0.00029318
0,0.00030196
0,0.00030547
0,0.00031425
0,0.00032127
0,0.0003318
0,0.00033707
0,0.00034058
0,0.00035111
0,0.00035814
0,0.00035989
0,0.0003792
0,0.00039149
0,0.00039325
0,0.000395
0,0.00040027
0,0.00040554
0,0.00040905
0,0.00041607
0,0.00042485
0,0.0004266
0,0.00043538
0,0.00044416
0,0.00044943
0,0.00045294
0,0.00046523
0,0.00047576
0,0.00047752
0,0.0004898
0,0.00049683
0,0.00050736
0,0.00051614
0,0.00053018
0,0.00053369
0,0.00054072
0,0.00055301
0,0.00056705
0,0.00057934
0,0.00058987
0,0.00059514
0,0.00061269
0,0.00061796
0,0.00063376
0,0.00063727
0,0.00064429
0,0.00064956
0,0.00066009
0,0.00067414
0,0.0006917
0,0.00069345
0,0.00071452
0,0.0007233
0,0.00074085
0,0.00074963
0,0.00076718
0,0.00077772
0,0.00078825
0,0.00081107
0,0.00081634
0,0.00084267
0,0.00085321
0,0.00087252
0,0.0008813
0,0.00088481
0,0.00090236
0,0.00090939
0,0.00091816
0,0.00093221
0,0.00094099
0,0.0009603
0,0.0009761
0,0.00098488
0,0.00099716
0,0.0010112
0,0.001027
0,0.001034
0,0.0010411
0,0.0010551
0,0.0010709
0,0.0010779
0,0.0010902
0,0.001106
0,0.0011148
0,0.0011359
0,0.0011499
0,0.001171
0,0.0011815
0,0.0011903
0,0.0012131
0,0.0012289
0,0.0012342
0,0.001257
0,0.0012658
0,0.0012868
0,0.0013009
0,0.0013167
0,0.001329
0,0.0013377
0,0.0013623
0,0.0013869
0,0.0013939
0,0.0014185
0,0.0014378
0,0.0014589
0,0.0014782
0,0.0014887
0,0.0015291
0,0.0015414
0,0.0015449
0,0.0015818
0,0.0015923
0,0.0016081
0,0.0016344
0,0.0016485
0,0.001666
0,0.0016906
0,0.0017082
0,0.0017222
0,0.0017415
0,0.0017679
0,0.0018205
0,0.0018293
0,0.0018539
0,0.0018837
0,0.001896
0,0.0019311
0,0.0019399
0,0.0019768
0,0.0020014
0,0.0020259
0,0.0020435
0,0.0020488
0,0.0020944
0,0.002119
0,0.0021365
0,0.0021558
0,0.0021962
0,0.0022155
0,0.0022489
0,0.0022612
0,0.0023086
0,0.0023367
0,0.002356
0,0.0023876
0,0.0023946
0,0.0024385
1.6585e-07,0.0024578
1.6585e-07,0.0024929
1.6585e-07,0.0025192
1.6585e-07,0.0025561
1.6585e-07,0.0025614
1.6585e-07,0.002607
1.6585e-07,0.0026316
1.6585e-07,0.0026737
1.6585e-07,0.0027036
1.6585e-07,0.0027141
1.6585e-07,0.0027387
1.6585e-07,0.002751
1.6585e-07,0.0028036
1.6585e-07,0.0028423
1.6585e-07,0.0028721
3.317e-07,0.0029002
3.317e-07,0.00293
3.317e-07,0.0029564
3.317e-07,0.002988
3.317e-07,0.0030354
3.317e-07,0.003067
3.317e-07,0.0031056
3.317e-07,0.0031161
3.317e-07,0.0031635
3.317e-07,0.0031881
3.317e-07,0.0032232
3.317e-07,0.0032408
3.317e-07,0.0032478
3.317e-07,0.003304
3.317e-07,0.0033373
3.317e-07,0.0033707
3.317e-07,0.00339
3.317e-07,0.0034128
3.317e-07,0.0034936
3.317e-07,0.0035199
3.317e-07,0.003555
3.317e-07,0.0035673
3.317e-07,0.003634
3.317e-07,0.0036498
3.317e-07,0.003692
4.9755e-07,0.0037183
4.9755e-07,0.0037833
4.9755e-07,0.0037903
4.9755e-07,0.0038342
4.9755e-07,0.0038552
4.9755e-07,0.0039114
4.9755e-07,0.0039623
4.9755e-07,0.0039693
4.9755e-07,0.0040062
4.9755e-07,0.0040483
4.9755e-07,0.0041115
4.9755e-07,0.0041291
4.9755e-07,0.0042011
4.9755e-07,0.0042292
6.634e-07,0.0042994
6.634e-07,0.0043328
6.634e-07,0.0043415
6.634e-07,0.0044258
6.634e-07,0.0044592
6.634e-07,0.0045048
6.634e-07,0.0045346
6.634e-07,0.004582
6.634e-07,0.0046242
8.2924e-07,0.0047067
8.2924e-07,0.0047242
8.2924e-07,0.0047716
8.2924e-07,0.0047752
8.2924e-07,0.0048542
8.2924e-07,0.004891
8.2924e-07,0.0049261
8.2924e-07,0.0049911
8.2924e-07,0.0050297
8.2924e-07,0.0050929
8.2924e-07,0.0051105
9.9509e-07,0.0051473
9.9509e-07,0.0052298
9.9509e-07,0.0052509
9.9509e-07,0.0052983
9.9509e-07,0.0053562
9.9509e-07,0.0054107
9.9509e-07,0.0054651
1.1609e-06,0.005509
1.1609e-06,0.0055336
1.1609e-06,0.0056161
1.1609e-06,0.0056687
1.1609e-06,0.0057425
1.1609e-06,0.005753
1.1609e-06,0.0058039
1.1609e-06,0.0059321
1.1609e-06,0.0059672
1.1609e-06,0.0059953
1.1609e-06,0.006055
1.1609e-06,0.0061357
1.1609e-06,0.0061937
1.1609e-06,0.0062375
1.3268e-06,0.0062762
1.3268e-06,0.0063411
1.3268e-06,0.0064078
1.3268e-06,0.0064447
1.3268e-06,0.0065307
1.3268e-06,0.0065465
1.3268e-06,0.0066975
1.3268e-06,0.0067151
1.3268e-06,0.0067835
1.3268e-06,0.006866
1.3268e-06,0.0069731
1.3268e-06,0.0070398
1.3268e-06,0.0070732
1.3268e-06,0.0071206
1.3268e-06,0.0072417
1.3268e-06,0.0073084
1.6585e-06,0.0073471
1.6585e-06,0.0074436
1.6585e-06,0.007477
1.6585e-06,0.0075981
1.9902e-06,0.0076315
1.9902e-06,0.0077034
1.9902e-06,0.0077789
1.9902e-06,0.0078404
1.9902e-06,0.0079914
1.9902e-06,0.0079931
1.9902e-06,0.0080809
2.3219e-06,0.0082038
2.3219e-06,0.008281
2.3219e-06,0.0083161
2.4877e-06,0.008425
2.4877e-06,0.0085286
2.4877e-06,0.0086076
2.6536e-06,0.0086778
2.6536e-06,0.0087217
2.6536e-06,0.008827
2.6536e-06,0.0089604
2.6536e-06,0.0090605
2.6536e-06,0.0091149
2.6536e-06,0.0091904
2.8194e-06,0.0093133
2.8194e-06,0.0093888
2.8194e-06,0.009466
2.8194e-06,0.0095345
2.8194e-06,0.0096662
2.9853e-06,0.0097469
2.9853e-06,0.009854
2.9853e-06,0.0099032
2.9853e-06,0.010128
2.9853e-06,0.010165
2.9853e-06,0.010303
2.9853e-06,0.010335
2.9853e-06,0.010414
2.9853e-06,0.010562
2.9853e-06,0.010623
2.9853e-06,0.010756
2.9853e-06,0.010844
2.9853e-06,0.010955
2.9853e-06,0.011106
2.9853e-06,0.011162
2.9853e-06,0.011302
2.9853e-06,0.011427
2.9853e-06,0.011511
2.9853e-06,0.011661
3.1511e-06,0.011757
3.1511e-06,0.011878
3.1511e-06,0.012003
3.1511e-06,0.012059
3.1511e-06,0.012175
3.1511e-06,0.0123
3.1511e-06,0.012482
3.1511e-06,0.012601
3.1511e-06,0.012705
3.1511e-06,0.012838
3.317e-06,0.012982
3.317e-06,0.013116
3.317e-06,0.013251
3.317e-06,0.013421
3.317e-06,0.013514
3.317e-06,0.013699
3.317e-06,0.013787
3.4828e-06,0.013908
3.4828e-06,0.014125
3.4828e-06,0.014259
3.4828e-06,0.014399
3.4828e-06,0.014482
3.4828e-06,0.014633
3.4828e-06,0.014801
3.8145e-06,0.014942
3.8145e-06,0.015075
3.8145e-06,0.015193
3.8145e-06,0.01537
3.8145e-06,0.015589
3.8145e-06,0.01567
3.8145e-06,0.015809
3.8145e-06,0.016037
3.8145e-06,0.016085
3.8145e-06,0.016372
3.9804e-06,0.01642
3.9804e-06,0.016643
3.9804e-06,0.016808
3.9804e-06,0.01695
3.9804e-06,0.017133
3.9804e-06,0.017273
3.9804e-06,0.017466
3.9804e-06,0.017582
4.1462e-06,0.017703
4.1462e-06,0.01791
4.1462e-06,0.018114
4.1462e-06,0.018253
4.1462e-06,0.018444
4.3121e-06,0.018535
4.6438e-06,0.018792
4.6438e-06,0.018987
4.6438e-06,0.019106
4.9755e-06,0.019339
5.1413e-06,0.019499
5.1413e-06,0.019771
5.1413e-06,0.019936
5.1413e-06,0.020101
5.1413e-06,0.020301
5.1413e-06,0.020593
5.3072e-06,0.020695
5.473e-06,0.021004
5.473e-06,0.021104
5.6389e-06,0.021427
5.8047e-06,0.021692
5.8047e-06,0.021843
5.9706e-06,0.022073
5.9706e-06,0.022359
5.9706e-06,0.022542
6.1364e-06,0.022831
6.1364e-06,0.022944
6.1364e-06,0.023189
6.1364e-06,0.023521
6.4681e-06,0.023697
6.634e-06,0.023932
6.634e-06,0.024078
6.634e-06,0.024374
6.7998e-06,0.024632
6.7998e-06,0.024755
6.7998e-06,0.02502
6.7998e-06,0.02528
6.7998e-06,0.025547
6.7998e-06,0.025695
7.1315e-06,0.025846
7.1315e-06,0.026256
7.1315e-06,0.026404
7.1315e-06,0.026767
7.2974e-06,0.027011
7.2974e-06,0.027157
7.629e-06,0.027505
7.7949e-06,0.027724
7.7949e-06,0.027979
7.7949e-06,0.028186
7.9607e-06,0.028563
7.9607e-06,0.028798
8.1266e-06,0.029123
8.1266e-06,0.029232
8.2924e-06,0.029727
8.2924e-06,0.029971
8.4583e-06,0.030233
8.4583e-06,0.030424
8.6241e-06,0.030838
8.6241e-06,0.031002
8.9558e-06,0.031256
9.2875e-06,0.031683
9.2875e-06,0.031779
9.4534e-06,0.032173
9.6192e-06,0.032506
9.6192e-06,0.032845
9.6192e-06,0.032954
9.9509e-06,0.033373
1.0117e-05,0.033758
1.0117e-05,0.033955
1.0117e-05,0.034328
1.0117e-05,0.034548
1.0117e-05,0.034871
1.0117e-05,0.035157
1.0448e-05,0.035517
1.0448e-05,0.035861
1.0448e-05,0.036174
1.0448e-05,0.036549
1.0614e-05,0.036879
1.0614e-05,0.037067
1.078e-05,0.037504
1.1278e-05,0.037871
1.1278e-05,0.038238
1.1278e-05,0.038419
1.1444e-05,0.038872
1.1609e-05,0.039244
1.1609e-05,0.039602
1.1609e-05,0.039985
1.2107e-05,0.040427
1.2107e-05,0.040617
1.2107e-05,0.041007
1.2439e-05,0.041396
1.2605e-05,0.041904
1.2605e-05,0.042078
1.3102e-05,0.042499
1.3102e-05,0.042878
1.3102e-05,0.043177
1.3102e-05,0.043572
1.36e-05,0.043986
1.3765e-05,0.044349
1.3765e-05,0.044743
1.4595e-05,0.045109
1.4761e-05,0.045596
1.4761e-05,0.045891
1.4761e-05,0.046424
1.5258e-05,0.046979
1.5258e-05,0.047153
1.5258e-05,0.047581
1.5424e-05,0.04805
1.5921e-05,0.048592
1.6253e-05,0.048754
1.6419e-05,0.049472
1.6419e-05,0.049823
1.6419e-05,0.050116
1.6917e-05,0.050736
1.7248e-05,0.051096
1.758e-05,0.051545
1.7746e-05,0.051893
1.8409e-05,0.052765
1.8575e-05,0.052948
1.8741e-05,0.053533
1.8907e-05,0.053921
1.9404e-05,0.054496
1.9404e-05,0.054893
1.957e-05,0.055415
2.0068e-05,0.055834
2.0897e-05,0.056366
2.1063e-05,0.056721
2.2224e-05,0.057239
2.2224e-05,0.05783
2.239e-05,0.058101
2.239e-05,0.058936
2.2555e-05,0.059293
2.2721e-05,0.059572
2.2721e-05,0.060318
2.2887e-05,0.060892
2.3053e-05,0.061408
2.3053e-05,0.06174
2.3219e-05,0.062177
2.3551e-05,0.062986
2.3551e-05,0.063323
2.4214e-05,0.063917
2.4546e-05,0.064421
2.4877e-05,0.065076
2.5209e-05,0.065693
2.6038e-05,0.065995
2.6204e-05,0.06664
2.6536e-05,0.067202
2.6702e-05,0.067853
2.8194e-05,0.068439
2.8194e-05,0.068854
2.836e-05,0.069417
2.9853e-05,0.070232
2.9853e-05,0.070604
3.035e-05,0.071431
3.118e-05,0.071931
3.1843e-05,0.072619
3.2175e-05,0.073299
3.2506e-05,0.073876
3.3667e-05,0.074336
3.3999e-05,0.074942
3.3999e-05,0.075591
3.516e-05,0.076376
3.5326e-05,0.076912
3.5492e-05,0.077526
3.5492e-05,0.078446
3.6155e-05,0.078943
3.6818e-05,0.079743
3.6984e-05,0.080235
3.8477e-05,0.080985
3.8974e-05,0.081843
3.9804e-05,0.082326
4.0799e-05,0.082923
4.1131e-05,0.083911
4.1462e-05,0.084547
4.1628e-05,0.085273
4.2457e-05,0.086128
4.3287e-05,0.086736
4.3618e-05,0.087701
4.4448e-05,0.088103
4.5111e-05,0.089192
4.594e-05,0.089583
4.6604e-05,0.090635
4.7101e-05,0.091474
4.7599e-05,0.091913
4.8262e-05,0.092912
4.9755e-05,0.093786
5.0418e-05,0.094538
5.0418e-05,0.095187
5.1911e-05,0.096086
5.2077e-05,0.096823
5.3237e-05,0.09785
5.3403e-05,0.098447
5.3901e-05,0.099292
5.4896e-05,0.10007
5.5725e-05,0.10092
5.6886e-05,0.10178
5.755e-05,0.10253
5.7881e-05,0.10335
5.8213e-05,0.10394
5.9374e-05,0.10485
6.0535e-05,0.10579
6.1198e-05,0.1066
6.3188e-05,0.10745
6.5013e-05,0.10864
6.5179e-05,0.10925
6.6505e-05,0.11036
6.7666e-05,0.11135
6.9325e-05,0.11228
6.9988e-05,0.11315
7.0983e-05,0.11378
7.3139e-05,0.11491
7.3139e-05,0.11576
7.4632e-05,0.11663
7.5959e-05,0.11779
7.6788e-05,0.11854
7.7949e-05,0.11948
8.0271e-05,0.12074
8.11e-05,0.12125
8.1764e-05,0.12233
8.5412e-05,0.12338
8.79e-05,0.1243
8.8397e-05,0.12527
8.9724e-05,0.12612
9.1714e-05,0.12763
9.2212e-05,0.12842
9.2875e-05,0.12897
9.5363e-05,0.13056
9.5529e-05,0.13114
9.7022e-05,0.13268
9.9012e-05,0.13354
0.00010117,0.13457
0.000102,0.13556
0.00010581,0.13692
0.00010664,0.13783
0.00010747,0.1389
0.0001078,0.13966
0.00011062,0.14128
0.00011112,0.14222
0.00011228,0.14271
0.0001151,0.14432
0.00011659,0.14549
0.00011842,0.14682
0.00011858,0.14722
0.00012356,0.14897
0.00012455,0.14994
0.00012621,0.15095
0.00012953,0.15301
0.00012969,0.15348
0.00013069,0.15476
0.00013517,0.15634
0.00013815,0.15783
0.00013815,0.15789
0.00014147,0.16004
0.00014628,0.16108
0.00014777,0.16194
0.00014943,0.16339
0.00015374,0.16431
0.00015706,0.16623
0.00015938,0.16682
0.00016386,0.16849
0.00016834,0.1695
0.00017049,0.17059
0.00017381,0.17202
0.00017879,0.17349
0.00017995,0.17444
0.00018061,0.17529
0.00018807,0.17741
0.00018973,0.17858
0.00019106,0.17977
0.00019421,0.18058
0.00020051,0.18273
0.00020117,0.18349
0.00020516,0.18508
0.00021146,0.18664
0.00021627,0.18769
0.00022091,0.18929
0.00022439,0.19027
0.00022804,0.19175
0.00023285,0.19285
0.00024131,0.19485
0.00024562,0.19629
0.00024877,0.19761
0.00025043,0.19865
0.00026038,0.20054
0.0002637,0.20203
0.0002642,0.20264
0.00027183,0.20471
0.00028062,0.20618
0.0002836,0.20785
0.00028659,0.20915
0.00029637,0.21116
0.00030019,0.21248
0.00030184,0.21348
0.0003118,0.21593
0.00031412,0.21697
0.00031627,0.21816
0.00032904,0.22027
0.00033601,0.22176
0.00033783,0.22278
0.00034812,0.22488
0.00035823,0.22641
0.00036238,0.22798
0.00036802,0.22954
0.00037366,0.23091
0.00038676,0.23326
0.00038958,0.23425
0.0003987,0.23649
0.000405,0.238
0.00041396,0.23946
0.00042109,0.24141
0.00042971,0.24313
0.00043369,0.24458
0.0004395,0.24612
0.00044895,0.24737
0.00046388,0.25018
0.00046537,0.25084
0.00047599,0.2527
0.00049556,0.25541
0.00049904,0.25656
0.00051131,0.25889
0.00051712,0.26018
0.00053055,0.26252
0.00053718,0.26385
0.00054813,0.26563
0.00055742,0.26735
0.00056803,0.26943
0.00057848,0.27145
0.00058478,0.27311
0.00059573,0.27516
0.00060286,0.27672
0.00061746,0.2787
0.00062906,0.28048
0.00063586,0.2822
0.00064731,0.28433
0.00067036,0.2867
0.00067633,0.28788
0.00069126,0.29012
0.00070038,0.29186
0.00072294,0.29479
0.00073471,0.29619
0.0007513,0.29812
0.00076357,0.30003
0.00078198,0.30211
0.00079889,0.30442
0.00081133,0.30599
0.00082029,0.30777
0.00084417,0.31033
0.00085678,0.31191
0.00087419,0.31417
0.00089276,0.31588
0.00090504,0.31802
0.00093091,0.32065
0.00095313,0.32322
0.00096093,0.32488
0.00097751,0.32688
0.00099808,0.32952
0.001018,0.33162
0.0010261,0.33301
0.0010518,0.33513
0.001087,0.33814
0.0010974,0.33984
0.0011221,0.342
0.0011444,0.3442
0.0011561,0.34614
0.0011939,0.3491
0.0012112,0.35082
0.0012394,0.35362
0.0012606,0.35498
0.0012969,0.35813
0.0013223,0.36021
0.0013525,0.3624
0.0013739,0.36471
0.001427,0.36762
0.0014485,0.36966
0.0014696,0.37105
0.0014921,0.37379
0.0015449,0.37652
0.0015714,0.37942
0.0015946,0.38119
0.0016383,0.38361
0.0016572,0.38553
0.0017034,0.38854
0.0017588,0.39185
0.0017744,0.39356
0.0018087,0.39595
0.0018655,0.39891
0.0018986,0.40173
0.0019245,0.40261
0.0019701,0.4059
0.0020224,0.4084
0.0020766,0.41132
0.0020862,0.41281
0.002154,0.41569
0.0021958,0.41821
0.0022468,0.4204
0.002295,0.42338
0.0023466,0.42552
0.0023879,0.4282
0.0024378,0.43065
0.0025282,0.43392
0.0025594,0.4359
0.0025793,0.43718
0.0027322,0.44205
0.0027634,0.44386
0.0028063,0.44652
0.0028776,0.44865
0.0029748,0.45209
0.0030007,0.45439
0.0030767,0.45651
0.0031692,0.4605
0.0031987,0.46146
0.0033273,0.46582
0.0034168,0.46832
0.0034472,0.4704
0.0035417,0.47365
0.0036223,0.47608
0.0037522,0.47997
0.003792,0.4811
0.0038522,0.48412
0.0040071,0.48722
0.0040968,0.49057
0.0041611,0.49254
0.0042847,0.49631
0.0044199,0.49853
0.0045156,0.50198
0.0045506,0.50329
0.0047466,0.50666
0.0048017,0.50968
0.0049345,0.51181
0.0051415,0.51634
0.0052057,0.51804
0.0052916,0.5212
0.0055717,0.52432
0.0056486,0.52768
0.0057402,0.52956
0.0058949,0.53299
0.0061321,0.53603
0.0061936,0.5378
0.006354,0.54137
0.0065285,0.54395
0.0068109,0.5484
0.0068902,0.55004
0.0070832,0.55388
0.0072974,0.55674
0.0073927,0.55905
0.0076727,0.56229
0.007914,0.56569
0.0080309,0.56824
0.0081737,0.57128
0.008591,0.57439
0.0087757,0.57751
0.0088553,0.57967
0.0091973,0.58291
0.0096114,0.58702
0.0097441,0.58926
0.010058,0.59269
0.010313,0.5959
0.010667,0.59874
0.010964,0.60233
0.011177,0.60484
0.011455,0.60741
0.01179,0.61104
0.012213,0.61341
0.012638,0.61707
0.012874,0.62001
0.013282,0.62341
0.013897,0.62696
0.014251,0.63012
0.014438,0.63203
0.014779,0.63556
0.01571,0.63954
0.016002,0.64278
0.016278,0.64482
0.017071,0.64947
0.017672,0.65245
0.018076,0.65466
0.018666,0.65887
0.019115,0.66127
0.019445,0.66404
0.020659,0.6683
0.02123,0.67175
0.021658,0.67422
0.02246,0.67832
0.023731,0.68199
0.023995,0.68424
0.025069,0.68921
0.025446,0.691
0.027029,0.69606
0.027424,0.69763
0.028481,0.70183
0.029298,0.70455
0.031009,0.70906
0.031902,0.7122
0.032796,0.71523
0.033676,0.71803
0.034824,0.72178
0.036378,0.7254
0.038079,0.72968
0.038567,0.73208
0.040624,0.7362
0.042616,0.74001
0.043333,0.74232
0.045618,0.74677
0.046357,0.7494
0.049185,0.75295
0.051361,0.75743
0.051767,0.75872
0.054986,0.7645
0.056818,0.76654
0.059277,0.77049
0.061555,0.77408
0.06295,0.77684
0.065952,0.78015
0.068106,0.78359
0.071788,0.78789
0.074268,0.7905
0.0762,0.7936
0.081162,0.79768
0.083639,0.80141
0.086141,0.80385
0.089016,0.8072
0.094111,0.81115
0.096482,0.81357
0.10163,0.81836
0.10412,0.82061
0.11043,0.82482
0.11398,0.82797
0.11768,0.8309
0.12184,0.83364
0.1269,0.83735
0.13203,0.8397
0.13752,0.8443
0.14213,0.84653
0.14767,0.85038
0.15327,0.85307
0.15897,0.85614
0.16579,0.85948
0.17003,0.86212
0.18047,0.86646
0.18416,0.86874
0.18911,0.87105
0.19675,0.87418
0.20505,0.87792
0.21125,0.88031
0.21926,0.88406
0.22498,0.88605
0.23239,0.88925
0.2409,0.89219
0.24675,0.89442
0.25653,0.89802
0.25928,0.89909
0.2722,0.90333
0.27886,0.90537
0.28625,0.90776
0.2947,0.91011
0.30237,0.91269
0.31169,0.91517
0.31745,0.91737
0.3267,0.91992
0.33549,0.92285
0.34118,0.9244
0.35143,0.92743
0.35811,0.92933
0.36435,0.9313
0.37418,0.93394
0.3832,0.93665
0.3861,0.93734
0.39718,0.94035
0.4049,0.9426
0.41491,0.94526
0.41982,0.94669
0.42727,0.94874
0.43916,0.95176
0.44309,0.9528
0.45283,0.95532
0.461,0.95752
0.47383,0.96071
0.4782,0.96202
0.49144,0.96526
0.49626,0.96638
0.50871,0.96931
0.52049,0.97207
0.53057,0.97401
0.55125,0.97819
1,1


==> images/datFiles/driveV.dat <==
0,0
0,7.0223e-06
0,1.0533e-05
0,1.2289e-05
0,1.4045e-05
0,1.7556e-05
0,1.9311e-05
0,2.1067e-05
0,2.2822e-05
0,2.4578e-05
0,2.6334e-05
0,3.3356e-05
0,3.5111e-05
0,3.6867e-05
0,3.8623e-05
1.6585e-07,4.0378e-05
3.317e-07,4.0378e-05
3.317e-07,4.2134e-05
4.9755e-07,4.2134e-05
6.634e-07,4.3889e-05
6.634e-07,4.5645e-05
6.634e-07,4.74e-05
8.2924e-07,4.9156e-05
8.2924e-07,5.0912e-05
9.9509e-07,5.0912e-05
1.1609e-06,5.0912e-05
1.4926e-06,5.0912e-05
1.4926e-06,5.2667e-05
1.9902e-06,5.4423e-05
1.9902e-06,5.6178e-05
2.156e-06,5.7934e-05
2.3219e-06,5.7934e-05
2.6536e-06,5.9689e-05
2.8194e-06,5.9689e-05
2.8194e-06,6.3201e-05
3.317e-06,6.4956e-05
3.4828e-06,6.8467e-05
3.6487e-06,6.8467e-05
3.9804e-06,7.0223e-05
4.1462e-06,7.0223e-05
4.3121e-06,7.0223e-05
4.6438e-06,7.0223e-05
4.8096e-06,7.0223e-05
4.9755e-06,7.0223e-05
5.1413e-06,7.1978e-05
5.8047e-06,7.1978e-05
6.1364e-06,7.549e-05
6.4681e-06,7.9001e-05
6.4681e-06,8.0756e-05
6.634e-06,8.0756e-05
7.1315e-06,8.0756e-05
7.4632e-06,8.0756e-05
7.7949e-06,8.2512e-05
7.9607e-06,8.4267e-05
8.1266e-06,8.4267e-05
8.2924e-06,8.4267e-05
8.2924e-06,8.6023e-05
8.4583e-06,8.6023e-05
8.9558e-06,8.6023e-05
9.2875e-06,8.9534e-05
9.4534e-06,8.9534e-05
9.7851e-06,9.129e-05
1.0448e-05,9.4801e-05
1.0614e-05,0.00010007
1.1112e-05,0.00010007
1.1775e-05,0.00010007
1.1941e-05,0.00010182
1.2107e-05,0.00010182
1.2439e-05,0.00010182
1.3268e-05,0.00010182
1.36e-05,0.00010182
1.3931e-05,0.00010533
1.4097e-05,0.00010533
1.4595e-05,0.00010709
1.4926e-05,0.00010709
1.5258e-05,0.00010709
1.5424e-05,0.00010709
1.5921e-05,0.00010885
1.6253e-05,0.0001106
1.6419e-05,0.00011236
1.6585e-05,0.00011236
1.7082e-05,0.00011236
1.7414e-05,0.00011236
1.8078e-05,0.00011236
1.8575e-05,0.00011411
1.8907e-05,0.00011411
1.9736e-05,0.00011411
2.1395e-05,0.00011762
2.1892e-05,0.00011938
2.2555e-05,0.00012113
2.3385e-05,0.0001264
2.3551e-05,0.00012816
2.3882e-05,0.00012816
2.4877e-05,0.00012816
2.5541e-05,0.00012816
2.6204e-05,0.00012991
2.6868e-05,0.00012991
2.7863e-05,0.00013167
2.8692e-05,0.00013342
2.9521e-05,0.00013342
3.0019e-05,0.00013518
3.0516e-05,0.00013518
3.118e-05,0.00013693
3.1677e-05,0.0001422
3.2175e-05,0.00014396
3.2838e-05,0.00014396
3.3336e-05,0.00014571
3.3667e-05,0.00014571
3.3999e-05,0.00014747
3.4497e-05,0.00015098
3.516e-05,0.00015098
3.5989e-05,0.00015098
3.7316e-05,0.00015449
3.8145e-05,0.000158
3.8974e-05,0.000158
3.9638e-05,0.000158
4.0135e-05,0.00016327
4.0799e-05,0.00016327
4.1462e-05,0.00016327
4.1628e-05,0.00016502
4.2789e-05,0.00016678
4.2955e-05,0.00017029
4.3618e-05,0.00017029
4.4448e-05,0.00017205
4.5277e-05,0.0001738
4.594e-05,0.00017556
4.6438e-05,0.00017731
4.7599e-05,0.00017731
4.8262e-05,0.00018082
4.9257e-05,0.00018082
4.9755e-05,0.00018082
5.0418e-05,0.00018434
5.1911e-05,0.00018609
5.3237e-05,0.00018609
5.4233e-05,0.00018785
5.4896e-05,0.00018785
5.5725e-05,0.00018785
5.6886e-05,0.00019136
5.7384e-05,0.00019311
5.7881e-05,0.00019311
5.8379e-05,0.00019838
5.9374e-05,0.00020014
6.0203e-05,0.00020189
6.1198e-05,0.00020365
6.2027e-05,0.00020716
6.2525e-05,0.00020891
6.3188e-05,0.00021067
6.3852e-05,0.00021242
6.4184e-05,0.00021594
6.5842e-05,0.00021594
6.6505e-05,0.00022296
6.75e-05,0.00022822
6.8661e-05,0.00022998
6.9822e-05,0.00022998
7.0486e-05,0.00022998
7.1647e-05,0.00022998
7.2642e-05,0.00022998
7.4134e-05,0.00023174
7.4466e-05,0.00023525
7.5295e-05,0.00023525
7.6125e-05,0.00023876
7.7617e-05,0.00024227
7.9276e-05,0.00024578
7.9939e-05,0.00024754
8.0603e-05,0.00025105
8.1929e-05,0.00025456
8.3754e-05,0.00025631
8.4915e-05,0.00025982
8.5578e-05,0.00025982
8.7402e-05,0.00026158
8.8729e-05,0.0002686
8.9227e-05,0.00027036
9.0388e-05,0.00027211
9.1217e-05,0.00027562
9.2378e-05,0.0002844
9.2875e-05,0.0002844
9.5031e-05,0.00028967
9.6358e-05,0.00028967
9.868e-05,0.00029494
0.00010017,0.00029494
0.000101,0.00029669
0.00010299,0.00029845
0.00010366,0.00029845
0.00010465,0.0003002
0.00010614,0.00030196
0.00010797,0.00030723
0.00011012,0.00030898
0.00011178,0.00031074
0.00011327,0.00031074
0.0001141,0.00031249
0.0001151,0.00031951
0.00011709,0.00032127
0.00011891,0.00032303
0.00012057,0.00032654
0.00012223,0.00032829
0.00012422,0.00033005
0.00012555,0.00033356
0.00012704,0.00033707
0.00012886,0.00033707
0.00013152,0.00033707
0.00013334,0.00034234
0.00013484,0.00034585
0.000136,0.00034585
0.00013666,0.0003476
0.00013848,0.00035287
0.00013898,0.00035638
0.00014014,0.00035814
0.00014114,0.00035989
0.0001428,0.00036691
0.00014379,0.00037218
0.00014578,0.00037569
0.00014744,0.00038447
0.0001491,0.00038974
0.00015076,0.00038974
0.00015258,0.00039149
0.00015441,0.00039325
0.0001559,0.00040027
0.00015656,0.00040729
0.00015872,0.00040905
0.00016021,0.00041256
0.00016237,0.00041607
0.00016386,0.00041958
0.00016635,0.0004266
0.00016751,0.00043012
0.00016883,0.00043363
0.00017099,0.00043538
0.00017248,0.00043889
0.00017464,0.00044416
0.0001758,0.00044943
0.00017696,0.00045118
0.00017928,0.00045469
0.00018127,0.00046172
0.0001826,0.00046698
0.00018326,0.00046874
0.00018575,0.00047225
0.00018691,0.00047576
0.00018874,0.00048454
0.00019023,0.00048805
0.00019189,0.00049332
0.00019371,0.00049332
0.00019471,0.00049683
0.0001957,0.00050385
0.00019703,0.00050736
0.00019952,0.00051087
0.00020134,0.00051438
0.00020283,0.00051789
0.00020416,0.0005214
0.00020582,0.00052492
0.00020681,0.00053194
0.00020797,0.0005372
0.00020897,0.0005372
0.00021096,0.00054423
0.00021312,0.00054949
0.00021461,0.00055125
0.00021676,0.00055827
0.00021793,0.00056529
0.00022008,0.00057056
0.00022157,0.00057232
0.00022406,0.00057934
0.00022672,0.00058461
0.00022821,0.00058461
0.00023036,0.00058987
0.00023186,0.00059689
0.00023385,0.00060216
0.00023617,0.00060392
0.00023849,0.00061621
0.00024065,0.00061972
0.0002428,0.00062498
0.00024446,0.00063201
0.00024579,0.00063376
0.00024662,0.00063552
0.00024977,0.00064429
0.00025226,0.00065132
0.00025458,0.00065483
0.00025723,0.00065658
0.00025872,0.00066361
0.00026022,0.00066536
0.00026121,0.00067238
0.0002632,0.00068116
0.00026519,0.00068818
0.00026735,0.00069345
0.00026884,0.00070223
0.000271,0.0007075
0.00027332,0.00071276
0.00027564,0.00071276
0.0002778,0.00071978
0.00028045,0.00072681
0.00028145,0.00073558
0.00028344,0.00074085
0.00028543,0.00074612
0.00028692,0.0007549
0.00028841,0.00075841
0.00028974,0.00076016
0.00029073,0.00076192
0.00029239,0.0007707
0.00029455,0.00077947
0.00029587,0.00078298
0.00029637,0.00079001
0.00029803,0.00079703
0.00029985,0.00080756
0.00030118,0.0008181
0.00030334,0.00082161
0.00030649,0.00082863
0.00030914,0.0008339
0.00031163,0.00084267
0.00031345,0.00085321
0.00031611,0.00085672
0.00031793,0.00086199
0.00032092,0.0008655
0.00032224,0.00087076
0.0003244,0.00087427
0.00032672,0.0008813
0.00032987,0.00089534
0.00033153,0.00089885
0.00033385,0.00090412
0.00033618,0.00091114
0.00033783,0.00092519
0.00033982,0.00093748
0.00034281,0.00094801
0.0003443,0.00096205
0.00034629,0.00096908
0.00034911,0.00097961
0.00035127,0.00099014
0.00035293,0.0010042
0.00035442,0.001013
0.00035724,0.0010147
0.00035973,0.0010235
0.00036255,0.001034
0.00036387,0.0010411
0.00036619,0.0010516
0.00036935,0.0010586
0.00037134,0.0010604
0.00037283,0.0010709
0.00037515,0.0010814
0.00037731,0.0010849
0.00038029,0.001092
0.00038344,0.0010955
0.00038576,0.0011025
0.00038842,0.0011078
0.00039024,0.0011183
0.00039174,0.0011236
0.00039406,0.0011306
0.00039572,0.0011429
0.00039671,0.0011517
0.00039853,0.0011587
0.00040119,0.001171
0.00040368,0.0011797
0.00040567,0.0011903
0.00040815,0.0012008
0.00041014,0.0012061
0.00041346,0.0012061
0.00041628,0.0012113
0.00041893,0.0012254
0.00042275,0.0012429
0.00042557,0.0012465
0.00042789,0.0012517
0.00043137,0.0012623
0.00043287,0.0012693
0.00043469,0.0012728
0.00043867,0.0012868
0.00044099,0.0012956
0.00044381,0.0013044
0.00044547,0.0013132
0.00044746,0.001329
0.00044995,0.001343
0.00045227,0.0013535
0.00045492,0.0013606
0.00045708,0.0013676
0.00046123,0.0013834
0.00046255,0.0013957
0.00046487,0.0014062
0.00046786,0.0014185
0.00047134,0.0014343
0.00047433,0.0014466
0.00047665,0.0014536
0.00047881,0.0014589
0.0004808,0.0014624
0.00048262,0.0014747
0.00048643,0.0014764
0.00048793,0.0014835
0.00048992,0.001501
0.00049307,0.001508
0.00049639,0.0015203
0.00049788,0.0015291
0.00049954,0.0015467
0.00050219,0.0015572
0.00050551,0.0015677
0.00050783,0.0015747
0.00051065,0.0015835
0.00051446,0.0015941
0.00051861,0.0016046
0.00052159,0.0016239
0.00052276,0.0016397
0.00052558,0.001652
0.00052806,0.0016713
0.00053072,0.0016766
0.00053337,0.0016906
0.00053735,0.0017029
0.00054,0.0017117
0.00054299,0.0017169
0.00054813,0.001724
0.00055145,0.001738
0.00055476,0.0017556
0.00055808,0.0017643
0.00056156,0.0017801
0.00056389,0.0017977
0.00056654,0.0018118
0.00056953,0.0018205
0.00057234,0.0018416
0.000574,0.0018592
0.00057699,0.0018785
0.00057981,0.0018925
0.00058379,0.0019066
0.00058744,0.0019206
0.00058926,0.0019346
0.00059225,0.0019417
0.00059573,0.0019575
0.00059855,0.0019698
0.00060253,0.0019891
0.00060485,0.0020136
0.0006075,0.002033
0.00061066,0.0020505
0.00061397,0.0020716
0.00061696,0.0020839
0.00062077,0.0021014
0.00062426,0.0021295
0.00062807,0.0021453
0.00063122,0.0021699
0.0006347,0.0021874
0.00063669,0.0022085
0.00064034,0.0022261
0.000643,0.0022524
0.00064582,0.0022664
0.00064797,0.002291
0.00065129,0.0023068
0.00065427,0.0023174
0.00065809,0.0023349
0.00066422,0.0023437
0.00066804,0.0023612
0.00067169,0.0023806
0.0006755,0.0024016
0.00067932,0.0024174
0.00068313,0.0024315
0.00068628,0.0024596
0.00069192,0.0024771
0.0006954,0.0024876
0.00069739,0.0025122
0.00070055,0.0025368
0.00070386,0.0025579
0.00070817,0.0025807
0.00071033,0.0025965
0.00071481,0.0026263
0.00071846,0.0026544
0.00072161,0.0026808
0.00072476,0.0026966
0.0007294,0.0027088
0.00073173,0.0027334
0.00073521,0.0027615
0.00073969,0.0027826
0.000743,0.0028072
0.00074615,0.0028265
0.00075113,0.0028563
0.00075461,0.0028739
0.00075859,0.0029037
0.00076191,0.0029318
0.00076655,0.0029564
0.00076904,0.0029792
0.00077219,0.0030196
0.00077617,0.0030494
0.00077999,0.0030723
0.0007838,0.0030933
0.00078745,0.0031267
0.00079127,0.0031477
0.00079442,0.0031688
0.00079956,0.0031881
0.0008037,0.0032145
0.00080735,0.0032408
0.00081233,0.0032724
0.00081598,0.003304
0.00082012,0.0033303
0.00082278,0.0033567
0.00082759,0.003397
0.00083157,0.0034251
0.00083439,0.0034602
0.0008382,0.0034936
0.00084318,0.0035252
0.00084633,0.0035515
0.00085031,0.0035866
0.00085445,0.0036165
0.00085827,0.0036481
0.00086208,0.0036832
0.00086656,0.003713
0.00086955,0.0037446
0.00087469,0.0037885
0.00087966,0.0038096
0.00088232,0.0038429
0.00088646,0.0038587
0.00088912,0.0039026
0.0008926,0.0039219
0.00089658,0.0039535
0.00090172,0.0039992
0.00090603,0.0040361
0.00091001,0.0040694
0.00091333,0.0040993
0.00091698,0.0041256
0.00092146,0.0041537
0.00092428,0.00418
0.00092842,0.0042116
0.00093124,0.0042538
0.00093572,0.0042783
0.00094069,0.0043117
0.00094401,0.004345
0.00094716,0.0043819
0.00095131,0.0044153
0.00095761,0.0044556
0.00096143,0.004496
0.0009664,0.0045382
0.00096972,0.0045733
0.00097204,0.0046031
0.00097652,0.0046452
0.00098066,0.0046804
0.00098514,0.0047155
0.00098879,0.0047541
0.00099327,0.0047892
0.00099576,0.0048296
0.0010009,0.0048577
0.0010049,0.0048963
0.0010097,0.0049384
0.0010153,0.0049806
0.0010191,0.0050262
0.0010256,0.0050754
0.0010299,0.0051017
0.0010357,0.0051421
0.0010395,0.0051842
0.0010435,0.0052263
0.0010482,0.0052702
0.0010523,0.0052983
0.0010566,0.005351
0.0010614,0.0053861
0.0010661,0.0054493
0.0010715,0.0054897
0.0010757,0.0055265
0.0010793,0.0055494
0.0010835,0.0055827
0.0010873,0.0056442
0.0010911,0.005681
0.0010951,0.005739
0.0011001,0.0058022
0.0011051,0.0058355
0.0011089,0.0058759
0.0011148,0.0059215
0.0011187,0.0059777
0.001124,0.0060339
0.0011289,0.0060708
0.0011349,0.0061269
0.0011407,0.0061691
0.001144,0.0062112
0.0011482,0.0062639
0.0011533,0.006313
0.0011591,0.0063657
0.0011634,0.0064061
0.0011667,0.0064447
0.0011712,0.0064763
0.0011762,0.0065272
0.0011802,0.0065658
0.0011862,0.006629
0.0011936,0.0066642
0.0011988,0.0067045
0.0012044,0.0067642
0.0012084,0.0068099
0.0012127,0.0068608
0.0012172,0.0069047
0.001223,0.0069696
0.0012273,0.0070135
0.0012321,0.0070556
0.0012371,0.007096
0.001245,0.0071522
0.0012505,0.0072066
0.0012575,0.0072821
0.0012634,0.0073506
0.0012706,0.007398
0.001276,0.0074594
0.0012825,0.0075261
0.0012883,0.0075876
0.0012928,0.0076438
0.0012964,0.0076876
0.0013011,0.007735
0.0013052,0.007807
0.0013105,0.0078562
0.001315,0.0079141
0.0013205,0.0079685
0.0013258,0.00803
0.0013291,0.0080932
0.0013349,0.0081441
0.0013399,0.0082161
0.0013479,0.0082758
0.0013547,0.0083319
0.0013591,0.0083829
0.0013649,0.0084443
0.0013691,0.0085233
0.0013737,0.0085707
0.0013782,0.0086497
0.0013828,0.0087252
0.0013906,0.0087989
0.0013971,0.0088709
0.0014032,0.0089499
0.0014091,0.0090043
0.0014157,0.0090675
0.0014223,0.0091325
0.0014291,0.009201
0.0014336,0.0092887
0.0014387,0.0093554
0.0014434,0.0094327
0.0014499,0.0095029
0.0014545,0.0095714
0.0014591,0.0096521
0.0014651,0.0097276
0.0014717,0.0098382
0.0014766,0.0099365
0.0014814,0.010026
0.0014877,0.010117
0.001493,0.010231
0.0014988,0.010333
0.0015046,0.010447
0.0015109,0.010539
0.0015174,0.010655
0.0015238,0.010755
0.001529,0.010858
0.0015361,0.010951
0.0015411,0.01106
0.0015469,0.011153
0.001552,0.011262
0.0015555,0.011369
0.0015605,0.011473
0.0015679,0.011599
0.0015749,0.011694
0.001581,0.011806
0.0015867,0.011929
0.0015931,0.012043
0.0015998,0.012159
0.0016067,0.012284
0.001615,0.012387
0.0016227,0.012503
0.0016291,0.012631
0.0016356,0.012752
0.0016422,0.01284
0.0016504,0.012956
0.001658,0.013084
0.0016673,0.013228
0.0016741,0.013334
0.0016815,0.013485
0.001688,0.01359
0.0016948,0.013718
0.0017018,0.013834
0.0017087,0.013953
0.001715,0.01408
0.0017227,0.014213
0.0017291,0.014373
0.0017364,0.014531
0.0017456,0.014675
0.0017532,0.014821
0.0017616,0.014972
0.0017686,0.015115
0.0017741,0.015237
0.0017814,0.015391
0.0017887,0.015549
0.0017966,0.015679
0.0018043,0.015853
0.0018119,0.015986
0.0018194,0.01612
0.0018275,0.016318
0.0018335,0.016462
0.0018442,0.016627
0.0018527,0.016783
0.0018603,0.016957
0.0018671,0.017106
0.0018758,0.017305
0.001885,0.017487
0.0018932,0.017643
0.0019001,0.017835
0.0019093,0.018005
0.0019146,0.018188
0.0019242,0.018377
0.0019335,0.018574
0.0019428,0.018774
0.0019502,0.018967
0.0019572,0.019145
0.001964,0.019334
0.0019721,0.019534
0.0019809,0.019759
0.0019907,0.019971
0.0020001,0.020189
0.0020088,0.020416
0.0020169,0.020586
0.0020258,0.020782
0.0020348,0.020995
0.0020433,0.02122
0.0020506,0.02145
0.00206,0.021685
0.0020696,0.021925
0.0020791,0.022171
0.0020869,0.022405
0.002097,0.022659
0.0021068,0.022931
0.0021144,0.023144
0.0021217,0.023393
0.0021315,0.023637
0.0021404,0.023881
0.0021482,0.024125
0.0021567,0.024404
0.0021662,0.024701
0.0021746,0.024975
0.0021837,0.025208
0.0021917,0.025463
0.002202,0.025775
0.0022096,0.026018
0.0022186,0.026314
0.002228,0.026537
0.0022366,0.026809
0.0022461,0.027117
0.0022531,0.027408
0.0022623,0.027677
0.0022733,0.028017
0.0022837,0.028358
0.0022935,0.028681
0.0023041,0.028992
0.0023154,0.029278
0.002328,0.029627
0.0023391,0.02995
0.0023512,0.030271
0.0023607,0.030587
0.0023713,0.030958
0.0023806,0.031344
0.0023904,0.031711
0.0024032,0.032081
0.0024164,0.032441
0.0024269,0.032838
0.0024381,0.033245
0.0024509,0.033639
0.002463,0.034011
0.002474,0.034423
0.0024852,0.034827
0.0024972,0.035273
0.0025088,0.035691
0.0025214,0.036081
0.0025333,0.036461
0.0025436,0.036935
0.0025552,0.037369
0.0025677,0.03779
0.0025803,0.038235
0.0025909,0.038717
0.0026042,0.039226
0.0026178,0.039678
0.002627,0.04019
0.0026406,0.040664
0.0026531,0.041117
0.0026702,0.041553
0.0026861,0.042027
0.0026995,0.042476
0.0027116,0.042947
0.0027222,0.04348
0.0027365,0.043954
0.0027491,0.044474
0.0027619,0.045069
0.0027778,0.045587
0.0027914,0.046133
0.0028062,0.046672
0.0028208,0.047209
0.0028344,0.04772
0.0028481,0.048259
0.0028621,0.04878
0.002878,0.049386
0.0028931,0.049957
0.0029111,0.050503
0.0029256,0.051113
0.0029392,0.051656
0.0029566,0.052267
0.002972,0.052906
0.0029888,0.053552
0.003003,0.054147
0.0030173,0.054841
0.003036,0.055522
0.0030554,0.056178
0.0030732,0.056856
0.0030904,0.057532
0.00311,0.05818
0.0031311,0.058884
0.0031486,0.059535
0.0031671,0.060292
0.0031865,0.061006
0.0032055,0.061772
0.0032231,0.062597
0.0032432,0.06342
0.0032629,0.064214
0.0032812,0.065039
0.0032982,0.065837
0.0033152,0.066747
0.0033385,0.0676
0.0033614,0.068459
0.0033822,0.069342
0.0034044,0.070235
0.0034284,0.071101
0.003448,0.072056
0.0034717,0.072988
0.0034949,0.073839
0.0035135,0.074768
0.0035404,0.075781
0.0035682,0.076733
0.0035964,0.07773
0.0036223,0.078678
0.0036465,0.079687
0.0036706,0.080793
0.0036989,0.081783
0.0037275,0.082896
0.003758,0.083971
0.0037888,0.0852
0.003822,0.086267
0.0038538,0.087436
0.0038877,0.088591
0.0039263,0.089787
0.0039671,0.090968
0.0040097,0.092227
0.0040479,0.093435
0.0040902,0.094739
0.0041363,0.095991
0.0041802,0.097201
0.0042237,0.09857
0.0042701,0.099862
0.0043179,0.10128
0.0043615,0.10267
0.0044046,0.10412
0.0044532,0.10552
0.0045033,0.10693
0.004559,0.1084
0.0046066,0.10986
0.0046599,0.1114
0.0047141,0.11285
0.0047685,0.11442
0.0048284,0.11607
0.0048924,0.11774
0.0049604,0.11941
0.0050193,0.12103
0.0050826,0.12266
0.0051455,0.12444
0.0052188,0.12626
0.0052831,0.12806
0.0053611,0.12988
0.0054372,0.13168
0.005511,0.13361
0.0055938,0.13547
0.0056709,0.13754
0.0057636,0.13949
0.0058526,0.14146
0.0059399,0.14356
0.0060356,0.14561
0.0061334,0.14785
0.0062309,0.14995
0.0063394,0.15227
0.0064411,0.15456
0.006555,0.15678
0.0066686,0.15912
0.0067845,0.16146
0.0069013,0.16396
0.0070204,0.16648
0.0071423,0.16899
0.0072703,0.17153
0.007407,0.17419
0.0075466,0.17676
0.007682,0.17948
0.0078294,0.18228
0.0079874,0.18497
0.0081435,0.1879
0.0083022,0.19085
0.0084749,0.19388
0.008644,0.19695
0.0088303,0.2
0.0090157,0.20312
0.0092091,0.20636
0.0094096,0.20977
0.0096123,0.2132
0.0098265,0.21656
0.010039,0.22024
0.010275,0.22396
0.010518,0.22782
0.010765,0.2318
0.01102,0.23582
0.011282,0.23983
0.011561,0.24405
0.011852,0.24851
0.012143,0.25296
0.012448,0.25773
0.01278,0.26239
0.013138,0.26723
0.013515,0.27233
0.013905,0.27734
0.014319,0.28269
0.014735,0.28818
0.015191,0.29374
0.015684,0.29935
0.016197,0.30517
0.016735,0.31128
0.017306,0.31738
0.017917,0.32366
0.018554,0.33032
0.019234,0.33702
0.019978,0.34407
0.020778,0.35118
0.021632,0.35859
0.022567,0.36627
0.023601,0.37443
0.024744,0.38283
0.025966,0.3912
0.02732,0.39968
0.028823,0.40891
0.03053,0.41834
0.032336,0.42804
0.034287,0.43835
0.036409,0.44881
0.038745,0.45942
0.041281,0.4708
0.044109,0.4824
0.047214,0.49423
0.050665,0.50667
0.054524,0.51977
0.058739,0.53301
0.063426,0.54679
0.068529,0.56096
0.074205,0.57543
0.080481,0.59001
0.087473,0.60552
0.095276,0.62118
0.10385,0.6373
0.11336,0.65358
0.12372,0.67035
0.13508,0.68816
0.14734,0.7057
0.16044,0.72373
0.17448,0.74232
0.18989,0.76103
0.20656,0.78011
0.22456,0.79924
0.24421,0.81825
0.26585,0.83723
0.28967,0.85574
0.31623,0.87415
0.34552,0.89115
0.37782,0.90709
0.41323,0.92123
0.45074,0.9338
0.48936,0.9441
0.52699,0.95216
0.56114,0.95771
0.58812,0.96082
0.60416,0.96255
1,1


==> images/datFiles/vascuN.dat <==
0,0
0,8.5682e-05
0,0.00017136
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00051409
0,0.00059978
0,0.00068546
0,0.00077114
0,0.00085682
0,0.00094251
0,0.0010282
0,0.0011139
0,0.0011996
0,0.0012852
0,0.0014566
0,0.0015423
0,0.001628
0,0.0017136
0,0.001885
0,0.0019707
0,0.0020564
0,0.0021421
0,0.0022277
0,0.0023991
0,0.0024848
0,0.0026562
0,0.0028275
0,0.0029132
0,0.0029989
0,0.0030846
0,0.0031703
0,0.0033416
0,0.0034273
0,0.003513
0,0.0036843
0,0.0038557
0,0.0041984
0,0.0042841
0,0.0044555
0,0.0045412
0,0.0047125
0,0.0047982
0,0.0048839
0,0.0050553
0,0.0051409
0,0.0052266
0,0.005398
0,0.0054837
0,0.0055694
0,0.0057407
0,0.0059121
0,0.0059978
0,0.0063405
0,0.0064262
0,0.0067689
0,0.0068546
0,0.0069403
0,0.007026
0,0.0071973
0,0.0073687
0,0.0074544
0,0.0077114
0,0.0077971
0,0.0078828
0,0.0081398
0,0.0083112
0,0.0084826
0,0.0086539
0,0.0087396
0,0.0088253
0,0.0089967
0,0.009168
0,0.0093394
0,0.0095964
0,0.0096821
0,0.0098535
0,0.0099392
0,0.010196
0,0.010539
0,0.01071
0,0.010796
0,0.011053
0,0.011139
0,0.011224
0,0.01131
0,0.011481
0,0.011653
0,0.011738
0,0.011824
0,0.01191
0,0.011996
0,0.012167
0,0.012253
0,0.012424
0,0.01251
0,0.012681
0,0.012767
0,0.012852
0,0.012938
0,0.013024
0,0.013452
0,0.013624
0,0.013881
0,0.014052
0,0.014309
0,0.014566
0,0.014737
0,0.014909
0,0.01508
0,0.015251
0,0.015423
0,0.015509
0,0.01568
0,0.015851
0,0.015937
0,0.016365
0,0.016537
0,0.016708
0,0.016879
0,0.017051
0,0.017222
0,0.017308
0,0.017822
0,0.01825
0,0.018593
0,0.019022
0,0.019279
0,0.01945
0,0.019621
0,0.019793
0,0.019964
0,0.02005
0,0.020135
0,0.020221
0,0.020307
0,0.020392
0,0.020478
0,0.020735
0,0.020907
0,0.020992
0,0.021078
0,0.021164
0,0.021249
0,0.021506
0,0.021678
0,0.021935
0,0.022449
0,0.022706
0,0.022792
0,0.022877
0,0.022963
0,0.023306
0,0.023648
0,0.023734
0,0.023905
0,0.024162
0,0.024334
0,0.024505
0,0.024934
0,0.025105
0,0.025362
0,0.025619
0,0.025876
0,0.026047
0,0.026219
0,0.02639
0,0.026647
0,0.027076
0,0.027247
0,0.027418
0,0.02759
0,0.027847
0,0.028104
0,0.02819
0,0.028618
0,0.028789
0,0.028961
0,0.029218
0,0.029389
0,0.029646
0,0.029903
0,0.030075
0,0.030417
0,0.030674
0,0.03076
0,0.031017
0,0.031274
0,0.031788
0,0.031874
0,0.032302
0,0.032645
0,0.033073
0,0.033245
0,0.033502
0,0.033588
0,0.033845
0,0.03393
0,0.034102
0,0.03453
0,0.034616
0,0.034701
0,0.035044
2.1525e-07,0.035387
2.1525e-07,0.035644
2.1525e-07,0.035987
2.1525e-07,0.036244
4.305e-07,0.036415
4.305e-07,0.036758
4.305e-07,0.037015
4.305e-07,0.037529
4.305e-07,0.038043
4.305e-07,0.038129
4.305e-07,0.038386
4.305e-07,0.038643
4.305e-07,0.038814
4.305e-07,0.039157
4.305e-07,0.039328
4.305e-07,0.039585
4.305e-07,0.039671
4.305e-07,0.039842
6.4575e-07,0.040528
6.4575e-07,0.040699
6.4575e-07,0.040785
6.4575e-07,0.040871
6.4575e-07,0.041385
8.6099e-07,0.041556
8.6099e-07,0.041899
8.6099e-07,0.042156
8.6099e-07,0.042584
1.0762e-06,0.043098
1.0762e-06,0.043527
1.0762e-06,0.043869
1.0762e-06,0.044041
1.0762e-06,0.044641
1.5067e-06,0.045155
1.5067e-06,0.045497
1.5067e-06,0.046011
1.5067e-06,0.04644
1.5067e-06,0.046611
1.5067e-06,0.047211
1.5067e-06,0.047639
1.5067e-06,0.048068
1.5067e-06,0.048496
1.722e-06,0.048668
1.722e-06,0.048925
1.722e-06,0.049524
1.722e-06,0.050124
1.722e-06,0.050638
1.722e-06,0.051067
1.722e-06,0.051152
1.722e-06,0.051752
1.722e-06,0.051924
1.722e-06,0.052266
1.9372e-06,0.05278
1.9372e-06,0.053037
2.1525e-06,0.053466
2.1525e-06,0.05398
2.1525e-06,0.054066
2.1525e-06,0.054665
2.3677e-06,0.055008
2.3677e-06,0.055265
2.583e-06,0.056036
2.583e-06,0.056208
2.7982e-06,0.056807
3.0135e-06,0.057236
3.2287e-06,0.058178
3.444e-06,0.05835
3.444e-06,0.058521
3.444e-06,0.058778
3.8745e-06,0.059207
3.8745e-06,0.059806
4.0897e-06,0.060577
4.0897e-06,0.061092
4.0897e-06,0.061777
4.305e-06,0.061948
4.5202e-06,0.062463
4.9507e-06,0.063148
4.9507e-06,0.063405
5.3812e-06,0.063576
5.5965e-06,0.064433
5.8117e-06,0.064605
5.8117e-06,0.065033
6.027e-06,0.065461
6.027e-06,0.066061
6.4575e-06,0.066404
6.4575e-06,0.066747
6.4575e-06,0.067175
6.4575e-06,0.068375
6.6727e-06,0.068632
6.6727e-06,0.06906
6.888e-06,0.069746
7.3185e-06,0.070431
7.3185e-06,0.071116
7.3185e-06,0.071716
7.3185e-06,0.07223
7.5337e-06,0.072659
7.5337e-06,0.07343
7.5337e-06,0.073944
7.5337e-06,0.074287
7.7489e-06,0.074715
8.1794e-06,0.075315
8.1794e-06,0.076
8.1794e-06,0.076857
8.3947e-06,0.077371
8.3947e-06,0.077543
8.3947e-06,0.078057
8.3947e-06,0.078228
8.6099e-06,0.078742
8.8252e-06,0.079085
9.0404e-06,0.079428
9.0404e-06,0.079856
9.0404e-06,0.080627
9.2557e-06,0.08157
9.2557e-06,0.082084
9.9014e-06,0.082512
1.0332e-05,0.083712
1.0332e-05,0.084226
1.0762e-05,0.08474
1.1193e-05,0.085511
1.1193e-05,0.086282
1.1408e-05,0.086968
1.1408e-05,0.087739
1.1408e-05,0.088167
1.1623e-05,0.088424
1.1839e-05,0.089195
1.1839e-05,0.089795
1.2269e-05,0.090566
1.2484e-05,0.091252
1.3345e-05,0.09168
1.3561e-05,0.092708
1.3561e-05,0.093308
1.3776e-05,0.093651
1.3991e-05,0.094336
1.3991e-05,0.095022
1.3991e-05,0.09605
1.4422e-05,0.096735
1.4637e-05,0.09725
1.4852e-05,0.097764
1.5067e-05,0.099049
1.5283e-05,0.099906
1.5283e-05,0.10068
1.5498e-05,0.10136
1.5498e-05,0.10248
1.5713e-05,0.10308
1.5713e-05,0.10393
1.5713e-05,0.10428
1.5928e-05,0.1053
1.5928e-05,0.1059
1.6144e-05,0.1065
1.6359e-05,0.10762
1.7435e-05,0.10847
1.7866e-05,0.10942
1.7866e-05,0.11019
1.8081e-05,0.11139
1.8296e-05,0.11224
1.8511e-05,0.11302
1.8511e-05,0.11344
1.8942e-05,0.11464
1.8942e-05,0.11541
1.9588e-05,0.1161
1.9588e-05,0.11661
2.0449e-05,0.11713
2.0879e-05,0.11764
2.1094e-05,0.11807
2.174e-05,0.1185
2.1955e-05,0.11953
2.1955e-05,0.12081
2.2171e-05,0.12193
2.2601e-05,0.12278
2.2816e-05,0.12364
2.3247e-05,0.12433
2.3677e-05,0.12527
2.4108e-05,0.12595
2.4323e-05,0.12672
2.4323e-05,0.1275
2.4754e-05,0.12827
2.5399e-05,0.12929
2.5399e-05,0.13024
2.6045e-05,0.13101
2.6045e-05,0.13204
2.626e-05,0.13315
2.6476e-05,0.13392
2.6476e-05,0.13478
2.6906e-05,0.13615
2.7121e-05,0.13709
2.7337e-05,0.13795
2.7552e-05,0.13881
2.7767e-05,0.13983
2.7982e-05,0.14035
2.8413e-05,0.14146
2.8843e-05,0.14258
2.9059e-05,0.14335
2.9489e-05,0.14463
3.035e-05,0.14532
3.1426e-05,0.14575
3.2072e-05,0.14703
3.2072e-05,0.14806
3.2503e-05,0.14909
3.2718e-05,0.1496
3.2718e-05,0.15054
3.3364e-05,0.15183
3.3794e-05,0.15286
3.4225e-05,0.15414
3.5086e-05,0.15526
3.5731e-05,0.15646
3.5731e-05,0.15731
3.5947e-05,0.15791
3.5947e-05,0.1592
3.6808e-05,0.16057
3.7238e-05,0.16125
3.8099e-05,0.16203
3.9175e-05,0.16305
4.0036e-05,0.16391
4.0682e-05,0.16485
4.1112e-05,0.16588
4.1543e-05,0.16751
4.1973e-05,0.16871
4.1973e-05,0.16931
4.2189e-05,0.16999
4.3911e-05,0.17119
4.4341e-05,0.17222
4.4772e-05,0.17334
4.5417e-05,0.17428
4.6709e-05,0.17573
4.6924e-05,0.17702
4.7139e-05,0.17839
4.757e-05,0.17933
4.8861e-05,0.1807
4.9292e-05,0.18199
4.9938e-05,0.18285
5.0153e-05,0.18396
5.0583e-05,0.1849
5.166e-05,0.18593
5.1875e-05,0.18696
5.2736e-05,0.1879
5.2951e-05,0.18927
5.3382e-05,0.19081
5.3812e-05,0.19159
5.4673e-05,0.19279
5.4888e-05,0.1939
5.5965e-05,0.19467
5.661e-05,0.19596
5.7256e-05,0.19707
5.7902e-05,0.19878
5.8548e-05,0.19921
5.8763e-05,0.20024
5.9839e-05,0.20153
6.07e-05,0.20315
6.1776e-05,0.20487
6.1992e-05,0.20649
6.3283e-05,0.20787
6.4359e-05,0.20984
6.479e-05,0.21069
6.5005e-05,0.21215
6.5651e-05,0.21266
6.5651e-05,0.21369
6.6942e-05,0.21532
6.7158e-05,0.21712
6.8234e-05,0.21858
6.9525e-05,0.2196
7.1247e-05,0.22072
7.2324e-05,0.22243
7.2754e-05,0.22346
7.3185e-05,0.22492
7.3615e-05,0.22543
7.4261e-05,0.2268
7.5983e-05,0.22783
7.6413e-05,0.2286
7.7705e-05,0.22997
7.8996e-05,0.23126
8.0503e-05,0.23246
8.1579e-05,0.23391
8.2871e-05,0.23503
8.3732e-05,0.23623
8.4593e-05,0.23725
8.5669e-05,0.23828
8.8467e-05,0.2394
9.062e-05,0.24034
9.1911e-05,0.24162
9.3633e-05,0.243
9.557e-05,0.24488
9.7077e-05,0.24574
9.8153e-05,0.24788
9.9445e-05,0.24925
0.00010117,0.25096
0.00010353,0.25191
0.00010526,0.25336
0.00010655,0.25422
0.00010935,0.25491
0.00011128,0.2561
0.00011279,0.25765
0.00011365,0.25902
0.0001171,0.26005
0.00011925,0.2609
0.00012054,0.26236
0.00012312,0.26339
0.00012484,0.26527
0.000127,0.26673
0.00012915,0.26819
0.00013173,0.26921
0.00013367,0.27076
0.00013582,0.27187
0.0001369,0.27367
0.00013862,0.27504
0.00014099,0.27624
0.000144,0.27718
0.00014551,0.27821
0.00014658,0.27915
0.00014852,0.28044
0.00014938,0.28164
0.00015132,0.28275
0.00015261,0.28387
0.00015519,0.28472
0.00015713,0.28575
0.00015928,0.28721
0.00016165,0.28875
0.00016574,0.28986
0.00016789,0.29063
0.00017026,0.29261
0.00017328,0.29432
0.0001778,0.2956
0.00018102,0.29672
0.00018533,0.29758
0.0001892,0.29912
0.00019308,0.30032
0.00019588,0.30117
0.00020061,0.30169
0.00020319,0.30306
0.00020599,0.30434
0.00020987,0.30546
0.00021396,0.30657
0.00021783,0.3082
0.000223,0.30966
0.00022709,0.3106
0.00023096,0.31163
0.0002357,0.31334
0.00024,0.31497
0.00024323,0.3166
0.00024904,0.31822
0.00025507,0.31942
0.00026045,0.32122
0.00026669,0.32234
0.00027207,0.32328
0.00027939,0.32482
0.00028563,0.32611
0.00029166,0.32782
0.0002964,0.32971
0.00030307,0.33108
0.00030996,0.33219
0.00031771,0.33348
0.00032503,0.33536
0.00033342,0.33622
0.0003416,0.33742
0.00035129,0.33922
0.00036011,0.34059
0.00036958,0.34213
0.00038056,0.34333
0.00039154,0.34504
0.00040295,0.34633
0.00041306,0.34779
0.00042533,0.34933
0.00043739,0.3507
0.00044858,0.3519
0.00045891,0.35361
0.00046989,0.35464
0.00048474,0.35601
0.00049895,0.35712
0.00051401,0.35824
0.00052844,0.35961
0.00054286,0.36107
0.00055922,0.36227
0.00057127,0.36449
0.00058978,0.36561
0.00060571,0.36638
0.00062293,0.36801
0.00064532,0.36886
0.00066555,0.36963
0.00068492,0.37118
0.00070817,0.37263
0.00073055,0.37418
0.00075789,0.37546
0.00077791,0.37649
0.00080159,0.37837
0.00082634,0.37974
0.00085647,0.38086
0.00088812,0.38274
0.0009232,0.38411
0.00095527,0.38514
0.00098993,0.38609
0.0010282,0.38694
0.0010631,0.38806
0.0011006,0.3896
0.0011434,0.39088
0.0011858,0.39191
0.0012299,0.3938
0.0012844,0.39508
0.001336,0.3968
0.001397,0.3974
0.0014654,0.39825
0.001522,0.39937
0.0015875,0.40082
0.0016522,0.40245
0.001731,0.40365
0.0018031,0.40476
0.0018821,0.40656
0.0019786,0.40776
0.0020681,0.40879
0.0021632,0.41033
0.0022653,0.41162
0.0023697,0.41342
0.0024786,0.41445
0.0026041,0.4159
0.0027352,0.41727
0.0028598,0.41839
0.0029997,0.42036
0.0031441,0.42156
0.0033058,0.42276
0.0034631,0.42439
0.0036302,0.42533
0.0038069,0.42678
0.0039957,0.42798
0.0042027,0.43013
0.0044318,0.43115
0.0046829,0.43278
0.004929,0.43484
0.0051838,0.43561
0.0054703,0.43732
0.0057618,0.43818
0.00607,0.43972
0.0063894,0.44126
0.0067328,0.44281
0.0070967,0.44426
0.0074876,0.44555
0.0078947,0.44735
0.0083271,0.44829
0.0087968,0.44975
0.0092649,0.45138
0.0097691,0.45317
0.01029,0.4548
0.010853,0.45652
0.011453,0.4578
0.012069,0.45943
0.012753,0.46123
0.013451,0.4626
0.014171,0.46448
0.014939,0.46654
0.015741,0.46783
0.016625,0.46945
0.01753,0.47117
0.01846,0.47262
0.019445,0.47434
0.020505,0.47605
0.021595,0.47777
0.022755,0.47888
0.023958,0.48059
0.025251,0.48162
0.026572,0.48368
0.027949,0.48582
0.029438,0.48796
0.030984,0.49062
0.032599,0.49233
0.034287,0.49387
0.036037,0.49516
0.037864,0.49756
0.039773,0.49987
0.041775,0.50193
0.043877,0.50347
0.046015,0.50527
0.048289,0.50707
0.05066,0.50878
0.053113,0.51041
0.05564,0.51255
0.058303,0.51487
0.061026,0.51735
0.063892,0.51855
0.06688,0.52061
0.069962,0.52249
0.07316,0.52361
0.076474,0.52515
0.079919,0.5278
0.083515,0.52943
0.087177,0.53097
0.090961,0.53312
0.094898,0.53586
0.098943,0.53843
0.10316,0.5404
0.10744,0.54366
0.11195,0.5464
0.11656,0.54811
0.12132,0.55085
0.12621,0.55325
0.13127,0.55642
0.13645,0.55856
0.14174,0.56079
0.14726,0.56328
0.15282,0.56525
0.15856,0.56773
0.16448,0.57005
0.17049,0.57296
0.17665,0.57536
0.18293,0.57724
0.18947,0.57981
0.19609,0.58307
0.20286,0.58633
0.20978,0.58915
0.21683,0.59232
0.22405,0.59429
0.23138,0.59721
0.23884,0.60003
0.24649,0.60252
0.25423,0.60552
0.26211,0.6086
0.27019,0.61109
0.27832,0.61417
0.28658,0.61717
0.29497,0.62008
0.30345,0.62368
0.31209,0.62557
0.32068,0.62831
0.32953,0.63054
0.3384,0.63422
0.34744,0.63679
0.35643,0.63979
0.36555,0.64279
0.37478,0.64647
0.38414,0.64982
0.39345,0.65299
0.40283,0.65564
0.41225,0.65907
0.42174,0.66258
0.43128,0.66567
0.44087,0.66935
0.45052,0.67226
0.4601,0.67646
0.46979,0.67963
1,1


==> images/datFiles/vascuO.dat <==
0,0
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00068546
0,0.00085682
0,0.0011996
0,0.0017993
0,0.0020564
0,0.0027418
0,0.00377
0,0.0042841
0,0.0048839
0,0.005398
0,0.0061691
0,0.0071116
0,0.009168
0,0.010025
0,0.010796
0,0.011824
0,0.012767
0,0.013281
0,0.014994
0,0.016108
0,0.017908
0,0.019022
0,0.020907
0,0.021935
0,0.02322
0,0.024505
0,0.026819
0,0.028018
0,0.029303
0,0.031017
0,0.033073
0,0.034016
0,0.036158
0,0.038129
0,0.039928
0,0.041299
0,0.043784
0,0.045412
0,0.047297
0,0.048668
0,0.050981
0,0.053209
0,0.05518
0,0.05715
0,0.05895
0,0.061349
0,0.062805
0,0.064862
0,0.066575
0,0.06906
0,0.072059
0,0.074458
0,0.076686
0,0.078828
0,0.081741
0,0.084312
0,0.087053
0,0.089367
0,0.092023
0,0.095193
0,0.09725
0,0.10008
0,0.10213
0,0.10522
0,0.10762
0,0.11044
0,0.11293
0,0.11524
0,0.11773
0,0.1215
0,0.12475
0,0.12972
0,0.13384
0,0.13769
0,0.14052
0,0.14506
0,0.14952
0,0.15217
0,0.155
0,0.15843
0,0.16263
2.1525e-07,0.16674
2.1525e-07,0.17068
2.1525e-07,0.17471
2.1525e-07,0.17856
2.1525e-07,0.18319
2.1525e-07,0.18816
2.1525e-07,0.1927
2.1525e-07,0.19647
2.1525e-07,0.20033
1.0762e-06,0.20495
1.0762e-06,0.20992
1.0762e-06,0.21532
1.2915e-06,0.2202
1.2915e-06,0.22526
1.2915e-06,0.23023
1.5067e-06,0.23477
1.5067e-06,0.24008
1.9372e-06,0.24565
2.1525e-06,0.25045
2.583e-06,0.25653
2.583e-06,0.26185
3.0135e-06,0.26707
3.444e-06,0.27256
3.6592e-06,0.27838
3.6592e-06,0.28301
4.305e-06,0.28866
5.8117e-06,0.295
6.4575e-06,0.30117
6.6727e-06,0.30734
7.3185e-06,0.3136
8.6099e-06,0.32028
9.9014e-06,0.32696
1.1623e-05,0.3333
1.2915e-05,0.33982
1.4206e-05,0.34633
1.7005e-05,0.35233
2.0233e-05,0.35918
2.2601e-05,0.36655
2.6906e-05,0.37315
3.2933e-05,0.37949
3.7023e-05,0.38514
4.1543e-05,0.39054
4.8e-05,0.3962
5.2305e-05,0.40168
5.9624e-05,0.40776
6.6297e-05,0.41393
7.4476e-05,0.41967
8.4377e-05,0.4249
9.6862e-05,0.43013
0.00010762,0.43518
0.00011796,0.44024
0.00013345,0.44606
0.00014572,0.45155
0.00016101,0.45626
0.00017887,0.46277
0.00019997,0.46825
0.00022235,0.47305
0.00024581,0.47759
0.00027294,0.48256
0.00029726,0.48693
0.00032589,0.4919
0.00036399,0.49687
0.00040316,0.50236
0.0004447,0.50655
0.00049292,0.5123
0.00054931,0.51615
0.00061453,0.52163
0.00068191,0.52532
0.00075143,0.52943
0.00084765,0.53492
0.000957,0.5398
0.0010663,0.54494
0.0012088,0.54914
0.001363,0.55342
0.0015444,0.55779
0.0017427,0.56268
0.0019915,0.56816
0.0022853,0.5733
0.0026271,0.57801
0.0030374,0.58324
0.0035034,0.59018
0.0040518,0.59524
0.0046761,0.60046
0.0053922,0.60672
0.0062562,0.6122
0.0072625,0.61837
0.0084238,0.62488
0.0097912,0.63276
0.011375,0.64116
0.013223,0.64827
0.015349,0.65684
0.017802,0.66395
0.020598,0.67175
0.0238,0.67989
0.027486,0.68794
0.03169,0.69583
0.036501,0.70679
0.041948,0.71579
0.048126,0.7247
0.055083,0.7355
0.062874,0.74544
0.071752,0.75563
0.081737,0.76737
0.092851,0.77825
0.10508,0.78914
0.11866,0.80027
0.13363,0.81304
0.15012,0.82418
0.16812,0.83618
0.18777,0.84826
0.20918,0.86017
0.23223,0.87242
0.25728,0.88321
0.28432,0.8941
0.31277,0.90498
0.34307,0.91517
0.37522,0.92349
0.40888,0.93248
0.44419,0.94191
0.48044,0.94962
0.51757,0.95947
0.55513,0.96538
0.59381,0.97181
0.63348,0.97644
0.67271,0.98106
0.71145,0.98621
0.74888,0.9898
0.78479,0.99263
0.81903,0.99529
0.8516,0.99794
0.88114,0.99897
0.90762,0.99957
0.93187,1
0.95403,1
0.97272,1
0.98642,1
0.99517,1
0.99891,1
1,1


==> images/datFiles/vascuPN.dat <==
0,0
0,0.0012368
0,0.0012649
0,0.0013212
0,0.0013352
0,0.0013633
0,0.0013914
0,0.0014055
0,0.0014195
0,0.0014476
0,0.0014898
0,0.0015179
0,0.001546
0,0.0015882
0,0.0016444
0,0.0016866
0,0.0017287
0,0.001785
0,0.0018552
0,0.0018833
0,0.0019255
0,0.0019536
0,0.002052
0,0.0021363
0,0.0021785
0,0.0021926
2.3897e-08,0.0022488
2.3897e-08,0.0022909
2.3897e-08,0.0023331
2.3897e-08,0.0023612
2.3897e-08,0.0024455
2.3897e-08,0.0025158
2.3897e-08,0.002558
2.3897e-08,0.0026001
2.3897e-08,0.0026985
2.3897e-08,0.0027829
2.3897e-08,0.002811
2.3897e-08,0.0029515
2.3897e-08,0.0030639
2.3897e-08,0.0031202
2.3897e-08,0.0031764
2.3897e-08,0.0032888
2.3897e-08,0.003331
2.3897e-08,0.0033591
2.3897e-08,0.0034153
2.3897e-08,0.0034856
2.3897e-08,0.0036121
2.3897e-08,0.0037526
2.3897e-08,0.0038651
2.3897e-08,0.0039494
2.3897e-08,0.0040759
2.3897e-08,0.0041321
2.3897e-08,0.0043289
2.3897e-08,0.0044554
2.3897e-08,0.0045397
2.3897e-08,0.0045819
2.3897e-08,0.0046803
2.3897e-08,0.0047786
2.3897e-08,0.0048911
2.3897e-08,0.0050176
2.3897e-08,0.0052143
2.3897e-08,0.0052565
2.3897e-08,0.005397
2.3897e-08,0.0054673
2.3897e-08,0.0055517
2.3897e-08,0.0056641
2.3897e-08,0.0057906
2.3897e-08,0.0058749
2.3897e-08,0.0059311
2.3897e-08,0.0060436
2.3897e-08,0.006142
2.3897e-08,0.0062403
2.3897e-08,0.0062825
2.3897e-08,0.0063809
2.3897e-08,0.0065074
2.3897e-08,0.0065917
2.3897e-08,0.0067604
2.3897e-08,0.0068447
2.3897e-08,0.006929
2.3897e-08,0.0070977
2.3897e-08,0.0072944
2.3897e-08,0.0073647
2.3897e-08,0.0074631
4.7794e-08,0.0076318
4.7794e-08,0.0077442
4.7794e-08,0.0078707
4.7794e-08,0.0080112
4.7794e-08,0.008194
4.7794e-08,0.0083064
4.7794e-08,0.0084751
4.7794e-08,0.0086156
4.7794e-08,0.0087421
4.7794e-08,0.0089108
7.1691e-08,0.0089529
7.1691e-08,0.0091778
7.1691e-08,0.0092902
9.5589e-08,0.0094308
9.5589e-08,0.0095432
9.5589e-08,0.0096838
9.5589e-08,0.0097822
9.5589e-08,0.0098805
1.1949e-07,0.009993
1.1949e-07,0.010077
1.4338e-07,0.010119
1.4338e-07,0.01026
1.4338e-07,0.010401
1.4338e-07,0.010499
1.4338e-07,0.010597
1.4338e-07,0.01078
1.4338e-07,0.010878
1.6728e-07,0.011005
1.6728e-07,0.011145
1.6728e-07,0.011244
1.6728e-07,0.011342
1.6728e-07,0.011525
1.6728e-07,0.01168
1.9118e-07,0.011862
1.9118e-07,0.011961
1.9118e-07,0.012087
1.9118e-07,0.012312
1.9118e-07,0.012453
1.9118e-07,0.012579
1.9118e-07,0.012677
1.9118e-07,0.012874
1.9118e-07,0.013001
1.9118e-07,0.013197
1.9118e-07,0.013352
1.9118e-07,0.013507
1.9118e-07,0.013661
1.9118e-07,0.013816
1.9118e-07,0.013942
1.9118e-07,0.014153
1.9118e-07,0.014322
1.9118e-07,0.014378
1.9118e-07,0.014547
1.9118e-07,0.014603
1.9118e-07,0.014786
1.9118e-07,0.014982
1.9118e-07,0.015306
1.9118e-07,0.015474
2.1507e-07,0.015629
2.1507e-07,0.01577
2.1507e-07,0.016008
2.1507e-07,0.016163
2.1507e-07,0.016346
2.1507e-07,0.016543
2.1507e-07,0.016796
2.1507e-07,0.017034
2.1507e-07,0.017189
2.1507e-07,0.017344
2.1507e-07,0.017484
2.1507e-07,0.017667
2.1507e-07,0.017822
2.1507e-07,0.01799
2.1507e-07,0.018215
2.1507e-07,0.018327
2.1507e-07,0.018552
2.1507e-07,0.018763
2.1507e-07,0.019016
2.1507e-07,0.019171
2.1507e-07,0.019368
2.1507e-07,0.019522
2.1507e-07,0.019747
2.1507e-07,0.019958
2.1507e-07,0.020183
2.1507e-07,0.020408
2.1507e-07,0.020731
2.1507e-07,0.020914
2.1507e-07,0.021138
2.1507e-07,0.021321
2.1507e-07,0.021518
2.3897e-07,0.021729
2.3897e-07,0.021926
2.3897e-07,0.022193
2.3897e-07,0.02246
2.3897e-07,0.022656
2.3897e-07,0.022895
2.3897e-07,0.023092
2.3897e-07,0.023401
2.3897e-07,0.023696
2.3897e-07,0.023935
2.3897e-07,0.024118
2.3897e-07,0.024413
2.3897e-07,0.024582
2.3897e-07,0.024849
2.3897e-07,0.025172
2.3897e-07,0.025355
2.3897e-07,0.025594
2.3897e-07,0.025903
2.3897e-07,0.026226
2.3897e-07,0.026451
2.3897e-07,0.026732
2.3897e-07,0.026873
2.3897e-07,0.027196
2.3897e-07,0.027477
2.3897e-07,0.02773
2.3897e-07,0.027997
2.3897e-07,0.028306
2.3897e-07,0.028602
2.3897e-07,0.028953
2.3897e-07,0.02922
2.3897e-07,0.029543
2.3897e-07,0.030049
2.6287e-07,0.030204
2.6287e-07,0.030471
2.6287e-07,0.030808
2.6287e-07,0.031131
2.6287e-07,0.031427
2.6287e-07,0.031694
2.6287e-07,0.031975
2.6287e-07,0.032368
2.6287e-07,0.032649
2.6287e-07,0.033099
2.6287e-07,0.033296
2.6287e-07,0.033591
2.6287e-07,0.03383
2.6287e-07,0.034153
2.6287e-07,0.034434
2.6287e-07,0.034687
2.6287e-07,0.035011
2.6287e-07,0.035249
2.6287e-07,0.035545
2.6287e-07,0.035882
2.8677e-07,0.036177
2.8677e-07,0.03643
2.8677e-07,0.036739
2.8677e-07,0.036978
2.8677e-07,0.037414
2.8677e-07,0.03785
2.8677e-07,0.038215
2.8677e-07,0.03858
3.1066e-07,0.038904
3.1066e-07,0.039199
3.1066e-07,0.039606
3.1066e-07,0.039972
3.1066e-07,0.040436
3.1066e-07,0.040829
3.1066e-07,0.041237
3.1066e-07,0.041532
3.1066e-07,0.041982
3.1066e-07,0.042305
3.1066e-07,0.042699
3.1066e-07,0.043204
3.1066e-07,0.043528
3.1066e-07,0.043809
3.1066e-07,0.04423
3.1066e-07,0.044596
3.3456e-07,0.045032
3.5846e-07,0.045495
3.5846e-07,0.045833
3.5846e-07,0.046353
3.5846e-07,0.046746
3.5846e-07,0.047196
3.5846e-07,0.047618
3.5846e-07,0.047913
3.8235e-07,0.04825
4.0625e-07,0.048602
4.0625e-07,0.048967
4.0625e-07,0.049361
4.0625e-07,0.049881
4.0625e-07,0.050288
4.3015e-07,0.050611
4.3015e-07,0.051033
4.3015e-07,0.051455
4.3015e-07,0.051834
4.3015e-07,0.052186
4.3015e-07,0.052537
4.3015e-07,0.052944
4.3015e-07,0.05331
4.3015e-07,0.05383
4.3015e-07,0.054238
4.3015e-07,0.054589
4.3015e-07,0.055179
4.3015e-07,0.055755
4.3015e-07,0.056093
4.3015e-07,0.0565
4.3015e-07,0.056964
4.5405e-07,0.057428
4.5405e-07,0.05799
4.5405e-07,0.058566
4.7794e-07,0.058988
4.7794e-07,0.059438
4.7794e-07,0.060028
4.7794e-07,0.060436
5.2574e-07,0.060928
5.2574e-07,0.061476
5.4963e-07,0.061926
5.4963e-07,0.062586
5.4963e-07,0.063148
5.4963e-07,0.063542
5.4963e-07,0.063935
5.7353e-07,0.064371
5.7353e-07,0.064751
5.7353e-07,0.065004
5.7353e-07,0.065369
5.9743e-07,0.065875
5.9743e-07,0.066423
5.9743e-07,0.067041
5.9743e-07,0.067463
6.2133e-07,0.068067
6.4522e-07,0.068644
6.4522e-07,0.069276
6.4522e-07,0.069866
6.6912e-07,0.070302
7.1691e-07,0.070864
7.1691e-07,0.071427
7.1691e-07,0.071933
7.4081e-07,0.072368
7.6471e-07,0.07286
7.6471e-07,0.07338
7.8861e-07,0.073942
7.8861e-07,0.074406
8.125e-07,0.074926
8.603e-07,0.075488
8.8419e-07,0.076177
8.8419e-07,0.076796
9.5589e-07,0.077301
9.7978e-07,0.077948
1.0754e-06,0.07858
1.0754e-06,0.079129
1.0754e-06,0.079677
1.0754e-06,0.080492
1.0993e-06,0.080984
1.1232e-06,0.081546
1.1471e-06,0.082108
1.1471e-06,0.082811
1.171e-06,0.083429
1.171e-06,0.084146
1.1949e-06,0.084779
1.2188e-06,0.085383
1.2427e-06,0.085987
1.3143e-06,0.086774
1.3143e-06,0.087379
1.3143e-06,0.087955
1.3382e-06,0.088559
1.3382e-06,0.089417
1.386e-06,0.089979
1.4099e-06,0.090654
1.4099e-06,0.09137
1.4099e-06,0.091961
1.4099e-06,0.092551
1.4099e-06,0.093071
1.4577e-06,0.093746
1.5055e-06,0.094322
1.5294e-06,0.095151
1.5294e-06,0.095798
1.5533e-06,0.09643
1.5772e-06,0.096978
1.625e-06,0.097695
1.6728e-06,0.098313
1.7445e-06,0.099086
1.7923e-06,0.099649
1.7923e-06,0.10035
1.7923e-06,0.10097
1.7923e-06,0.10155
1.7923e-06,0.10233
1.8162e-06,0.10316
1.8401e-06,0.10394
1.8401e-06,0.10468
1.864e-06,0.10541
1.864e-06,0.10614
1.9357e-06,0.1069
1.9357e-06,0.10767
1.9357e-06,0.10833
1.9357e-06,0.10904
2.0313e-06,0.1098
2.0791e-06,0.11051
2.1268e-06,0.11117
2.1985e-06,0.11185
2.2463e-06,0.11265
2.2463e-06,0.11331
2.2463e-06,0.11418
2.318e-06,0.1149
2.3419e-06,0.11557
2.3658e-06,0.11637
2.4375e-06,0.11713
2.4853e-06,0.11792
2.5331e-06,0.11858
2.557e-06,0.11938
2.6287e-06,0.12027
2.6526e-06,0.12115
2.7243e-06,0.1219
2.7482e-06,0.12254
2.7721e-06,0.12332
2.796e-06,0.1241
2.8438e-06,0.12475
2.9155e-06,0.12535
3.0588e-06,0.12623
3.1305e-06,0.12696
3.1544e-06,0.12783
3.25e-06,0.1288
3.2978e-06,0.1297
3.3695e-06,0.13057
3.4412e-06,0.1314
3.489e-06,0.1322
3.5368e-06,0.13309
3.5846e-06,0.13382
3.6802e-06,0.1345
3.7041e-06,0.13535
3.7996e-06,0.13621
3.8474e-06,0.13692
3.9191e-06,0.13755
4.0147e-06,0.13851
4.0625e-06,0.13918
4.1342e-06,0.13996
4.2059e-06,0.14077
4.2537e-06,0.14181
4.2537e-06,0.14249
4.3732e-06,0.1432
4.4927e-06,0.14406
4.5644e-06,0.14499
4.6121e-06,0.14586
4.7077e-06,0.14662
4.8511e-06,0.14746
4.9945e-06,0.14821
5.0423e-06,0.14908
5.0901e-06,0.14994
5.114e-06,0.15067
5.2574e-06,0.15136
5.3052e-06,0.15217
5.4008e-06,0.15314
5.4247e-06,0.15403
5.4485e-06,0.15494
5.4724e-06,0.15606
5.5919e-06,0.15692
5.6158e-06,0.15784
5.7353e-06,0.15886
5.807e-06,0.15982
5.8309e-06,0.1607
5.8548e-06,0.1616
5.9504e-06,0.16259
6.0938e-06,0.16342
6.1655e-06,0.16447
6.1894e-06,0.16543
6.2133e-06,0.16644
6.3805e-06,0.16746
6.5239e-06,0.16843
6.5956e-06,0.16923
6.739e-06,0.17025
6.8585e-06,0.17098
6.9541e-06,0.17185
7.0019e-06,0.17282
7.0497e-06,0.17369
7.1452e-06,0.1747
7.2647e-06,0.17571
7.3364e-06,0.1766
7.5037e-06,0.1774
7.5993e-06,0.17829
7.6232e-06,0.17945
7.6949e-06,0.18027
7.7188e-06,0.18145
7.9338e-06,0.18247
8.1011e-06,0.18339
8.1728e-06,0.18455
8.3162e-06,0.18557
8.5074e-06,0.18675
8.5791e-06,0.18783
8.6508e-06,0.18885
8.7464e-06,0.19004
8.9375e-06,0.1911
9.0331e-06,0.1922
9.057e-06,0.19313
9.2243e-06,0.19427
9.3199e-06,0.19533
9.4872e-06,0.19663
9.5589e-06,0.19748
9.7022e-06,0.19864
9.7739e-06,0.19979
9.9651e-06,0.20094
1.0156e-05,0.20204
1.0276e-05,0.20295
1.0467e-05,0.20396
1.0658e-05,0.20514
1.0873e-05,0.20637
1.1017e-05,0.20741
1.1136e-05,0.20862
1.1351e-05,0.20966
1.1495e-05,0.21063
1.1662e-05,0.21192
1.1877e-05,0.21282
1.202e-05,0.21405
1.2259e-05,0.21511
1.2427e-05,0.21616
1.2594e-05,0.21737
1.2713e-05,0.21848
1.3048e-05,0.21968
1.3239e-05,0.22091
1.3406e-05,0.22173
1.3574e-05,0.2228
1.3908e-05,0.22394
1.4171e-05,0.22519
1.4506e-05,0.22621
1.4721e-05,0.22762
1.4912e-05,0.22873
1.5031e-05,0.2302
1.5342e-05,0.23164
1.5653e-05,0.233
1.5915e-05,0.23427
1.6154e-05,0.23543
1.637e-05,0.23644
1.6609e-05,0.23765
1.6847e-05,0.23893
1.7039e-05,0.2399
1.754e-05,0.24117
1.7827e-05,0.24235
1.8138e-05,0.24356
1.8305e-05,0.24468
1.864e-05,0.24599
1.8903e-05,0.24738
1.9285e-05,0.2486
1.9452e-05,0.24981
1.9667e-05,0.2511
1.9859e-05,0.25247
2.0074e-05,0.25403
2.0456e-05,0.25518
2.0647e-05,0.25644
2.0982e-05,0.25739
2.1292e-05,0.25874
2.1555e-05,0.25989
2.1842e-05,0.26126
2.2009e-05,0.26256
2.2368e-05,0.26392
2.2559e-05,0.26505
2.275e-05,0.26642
2.3085e-05,0.26751
2.3563e-05,0.26884
2.3754e-05,0.27015
2.4256e-05,0.27143
2.4495e-05,0.2728
2.4757e-05,0.27393
2.514e-05,0.27528
2.5594e-05,0.27644
2.5928e-05,0.27786
2.6287e-05,0.27906
2.6836e-05,0.28049
2.7147e-05,0.28198
2.7434e-05,0.28315
2.784e-05,0.28457
2.8246e-05,0.28579
2.8629e-05,0.28727
2.8987e-05,0.28828
2.937e-05,0.28974
2.9776e-05,0.29108
3.0302e-05,0.29255
3.0803e-05,0.29383
3.1186e-05,0.29486
3.164e-05,0.29606
3.195e-05,0.29733
3.2452e-05,0.29858
3.2882e-05,0.2999
3.3337e-05,0.30119
3.4053e-05,0.30253
3.4484e-05,0.30403
3.4866e-05,0.30506
3.5272e-05,0.30627
3.5726e-05,0.3078
3.6371e-05,0.30919
3.6634e-05,0.31079
3.7232e-05,0.31224
3.771e-05,0.31348
3.8188e-05,0.3146
3.8833e-05,0.31584
3.9239e-05,0.31729
3.9908e-05,0.31868
4.0314e-05,0.32014
4.084e-05,0.32155
4.1342e-05,0.32305
4.1772e-05,0.32437
4.2322e-05,0.32603
4.2871e-05,0.3272
4.3612e-05,0.32864
4.4186e-05,0.33023
4.4831e-05,0.33171
4.5548e-05,0.3333
4.6145e-05,0.33473
4.6599e-05,0.33649
4.7292e-05,0.33813
4.8033e-05,0.33965
4.8631e-05,0.34112
4.9133e-05,0.3427
4.9778e-05,0.34426
5.0399e-05,0.3459
5.1092e-05,0.34714
5.1737e-05,0.34869
5.2383e-05,0.35019
5.3362e-05,0.35147
5.4055e-05,0.35285
5.4677e-05,0.35429
5.5537e-05,0.35577
5.6158e-05,0.35743
5.6995e-05,0.35897
5.7664e-05,0.36032
5.8428e-05,0.36178
5.9169e-05,0.36311
6.003e-05,0.3646
6.0938e-05,0.36614
6.1941e-05,0.36794
6.2539e-05,0.36971
6.3423e-05,0.37141
6.4331e-05,0.3728
6.4976e-05,0.37453
6.5669e-05,0.37574
6.653e-05,0.3771
6.7677e-05,0.37845
6.8226e-05,0.37972
6.9397e-05,0.38122
7.0186e-05,0.38257
7.107e-05,0.38419
7.2026e-05,0.38573
7.291e-05,0.38729
7.3866e-05,0.38887
7.487e-05,0.39015
7.5802e-05,0.39127
7.6543e-05,0.39301
7.7331e-05,0.3946
7.8311e-05,0.39611
7.9315e-05,0.39753
8.0318e-05,0.39913
8.1513e-05,0.40039
8.2517e-05,0.40191
8.3497e-05,0.40342
8.4596e-05,0.40496
8.5456e-05,0.40652
8.6794e-05,0.40821
8.7774e-05,0.40971
8.8897e-05,0.41129
8.9877e-05,0.41251
9.1168e-05,0.41391
9.2386e-05,0.41517
9.3247e-05,0.41691
9.4322e-05,0.41836
9.5206e-05,0.41996
9.664e-05,0.42128
9.8146e-05,0.42249
9.9293e-05,0.4241
0.00010077,0.42566
0.00010214,0.42728
0.00010347,0.4286
0.00010484,0.43005
0.0001061,0.43155
0.00010763,0.43317
0.00010907,0.4348
0.00011052,0.43623
0.0001122,0.43777
0.00011334,0.43918
0.00011495,0.44062
0.00011638,0.44221
0.00011793,0.44364
0.00011949,0.44514
0.00012104,0.44655
0.0001225,0.44814
0.00012391,0.44956
0.00012553,0.45103
0.00012732,0.4524
0.00012893,0.45396
0.00013057,0.45546
0.00013225,0.45696
0.00013363,0.45841
0.00013545,0.45996
0.00013755,0.46142
0.00013934,0.46268
0.00014099,0.46408
0.00014269,0.46572
0.00014441,0.46736
0.00014632,0.46873
0.00014823,0.47012
0.00015005,0.47143
0.00015191,0.47314
0.00015392,0.47456
0.00015617,0.47606
0.00015822,0.47739
0.00016004,0.47892
0.00016224,0.48034
0.00016496,0.48166
0.00016728,0.48304
0.0001696,0.48451
0.00017141,0.48614
0.00017356,0.48746
0.00017624,0.48888
0.00017849,0.49023
0.00018109,0.49179
0.00018363,0.49306
0.0001857,0.49442
0.00018812,0.49577
0.00019068,0.49675
0.00019328,0.4982
0.00019617,0.49972
0.00019849,0.50136
0.000201,0.50264
0.00020387,0.5042
0.00020652,0.5054
0.00020972,0.50677
0.00021237,0.50812
0.00021457,0.5094
0.00021684,0.51089
0.00022009,0.51204
0.0002231,0.51355
0.00022559,0.51495
0.00022843,0.5163
0.00023137,0.51771
0.00023457,0.51914
0.0002373,0.5206
0.00024026,0.5219
0.00024325,0.52316
0.00024643,0.52431
0.00024968,0.52578
0.00025295,0.52715
0.00025637,0.52871
0.00026034,0.53008
0.0002639,0.53122
0.00026719,0.53272
0.00027078,0.53421
0.00027415,0.53545
0.000278,0.53673
0.00028125,0.53812
0.00028505,0.53934
0.00028887,0.54046
0.00029307,0.5417
0.00029723,0.54298
0.00030132,0.54437
0.00030514,0.54558
0.00030901,0.547
0.00031255,0.54814
0.0003159,0.5493
0.00031982,0.55071
0.00032352,0.55196
0.00032804,0.55323
0.00033234,0.55462
0.00033611,0.55609
0.00034089,0.55746
0.00034529,0.55886
0.00034978,0.56042
0.00035502,0.5619
0.00035948,0.56315
0.00036398,0.56443
0.00036864,0.56583
0.00037287,0.56714
0.00037774,0.56856
0.00038276,0.56987
0.00038761,0.57103
0.00039175,0.5721
0.00039672,0.57327
0.00040169,0.5745
0.00040682,0.5759
0.00041184,0.5772
0.00041696,0.57837
0.00042221,0.57978
0.00042783,0.58103
0.00043354,0.58249
0.0004393,0.58374
0.00044539,0.58513
0.00045041,0.58628
0.00045608,0.58759
0.00046162,0.58885
0.00046769,0.59034
0.00047345,0.59157
0.00047859,0.59307
0.0004837,0.5946
0.00048999,0.59613
0.00049689,0.59765
0.00050311,0.5991
0.00050982,0.60039
0.00051599,0.60194
0.00052199,0.60318
0.00052827,0.60441
0.00053472,0.60575
0.00054163,0.60689
0.00054865,0.60805
0.00055539,0.60928
0.00056218,0.61044
0.00056906,0.61186
0.0005754,0.61301
0.00058244,0.61424
0.00058954,0.6155
0.0005964,0.61667
0.00060352,0.61814
0.00061112,0.61952
0.00061791,0.62082
0.00062515,0.62212
0.0006332,0.62327
0.00064135,0.62465
0.00064869,0.62587
0.00065667,0.62735
0.00066513,0.62845
0.00067342,0.62968
0.00068128,0.63088
0.00068895,0.63245
0.00069708,0.6337
0.00070559,0.63531
0.00071412,0.63682
0.00072349,0.6383
0.0007312,0.63979
0.00074012,0.64112
0.00074836,0.64253
0.00075747,0.64399
0.00076691,0.64531
0.00077668,0.64682
0.00078681,0.64817
0.00079609,0.64929
0.00080627,0.65068
0.00081704,0.65178
0.00082741,0.65349
0.0008374,0.65488
0.00084749,0.65646
0.000858,0.65772
0.00086914,0.65909
0.00087984,0.66022
0.0008906,0.66159
0.00090188,0.66284
0.00091349,0.66424
0.00092494,0.66569
0.00093739,0.66732
0.00095013,0.66904
0.00096284,0.67065
0.0009756,0.6721
0.00098764,0.67341
0.00099993,0.67469
0.0010131,0.6759
0.001027,0.67732
0.0010407,0.67878
0.0010544,0.68017
0.0010684,0.68163
0.001083,0.68294
0.0010975,0.68447
0.0011117,0.68589
0.0011289,0.68745
0.0011447,0.68852
0.00116,0.68984
0.0011769,0.69108
0.0011938,0.69242
0.0012104,0.69387
0.0012273,0.69524
0.001245,0.69661
0.0012634,0.69812
0.0012829,0.69963
0.0013031,0.70114
0.0013237,0.70246
0.0013445,0.70384
0.0013658,0.70545
0.0013873,0.707
0.0014107,0.7085
0.0014336,0.71008
0.0014576,0.71178
0.0014825,0.71307
0.0015093,0.71453
0.0015355,0.71609
0.0015614,0.71753
0.0015919,0.7191
0.001621,0.72066
0.0016513,0.72219
0.0016842,0.72377
0.0017178,0.72531
0.0017533,0.72675
0.0017872,0.72845
0.0018256,0.73001
0.0018629,0.73178
0.001903,0.73358
0.0019439,0.73507
0.001989,0.73696
0.0020362,0.73854
0.0020837,0.73997
0.0021342,0.74184
0.0021867,0.74356
0.0022418,0.74535
0.0023004,0.74707
0.0023605,0.74876
0.0024225,0.75063
0.0024922,0.75234
0.0025629,0.75379
0.0026375,0.75539
0.0027141,0.75725
0.0027968,0.75903
0.00288,0.76065
0.0029709,0.76228
0.0030643,0.76379
0.0031622,0.76559
0.0032666,0.76721
0.0033807,0.76883
0.0034976,0.77095
0.0036206,0.77269
0.0037495,0.77507
0.0038898,0.77696
0.0040337,0.77902
0.0041854,0.78121
0.0043475,0.78301
0.0045179,0.78479
0.0046985,0.78676
0.0048869,0.78866
0.0050917,0.79046
0.0053051,0.7928
0.0055324,0.79495
0.0057682,0.79708
0.0060221,0.79916
0.0062892,0.80122
0.0065696,0.80343
0.0068652,0.80555
0.0071789,0.8077
0.0075104,0.80963
0.0078609,0.81186
0.0082374,0.81438
0.0086328,0.81661
0.0090546,0.81904
0.009493,0.82134
0.0099674,0.82347
0.010454,0.82582
0.010978,0.8281
0.011534,0.83023
0.012114,0.83245
0.012729,0.83452
0.013379,0.83682
0.014071,0.83906
0.014794,0.84141
0.015569,0.8436
0.016388,0.84614
0.017252,0.84842
0.018164,0.8507
0.019124,0.85303
0.020138,0.85569
0.021209,0.85826
0.022354,0.8606
0.023558,0.86288
0.024827,0.86507
0.02617,0.86749
0.027597,0.86999
0.029095,0.87224
0.030677,0.87436
0.032349,0.87684
0.034118,0.87902
0.035973,0.88118
0.037932,0.88363
0.040018,0.88607
0.042211,0.88852
0.044522,0.89063
0.04696,0.89294
0.049526,0.89504
0.052224,0.89733
0.055089,0.89973
0.0581,0.90183
0.06128,0.90461
0.064605,0.90714
0.068118,0.9096
0.071814,0.91195
0.075709,0.91432
0.07981,0.91668
0.084122,0.91895
0.088652,0.92132
0.09343,0.92337
0.098475,0.92586
0.10377,0.92793
0.1093,0.92982
0.11512,0.93217
0.12125,0.93389
0.12768,0.93605
0.13441,0.93805
0.14151,0.93993
0.14896,0.94204
0.15672,0.94408
0.16486,0.94592
0.17341,0.94751
0.18234,0.94949
0.19173,0.95117
0.20158,0.95297
0.21186,0.95501
0.22261,0.95654
0.23384,0.95823
0.24553,0.96
0.2578,0.9618
0.27059,0.96344
0.28391,0.96493
0.2978,0.96654
0.31223,0.96794
0.32725,0.9695
0.34285,0.97089
0.35912,0.97217
0.37593,0.97346
0.39335,0.97473
0.41137,0.97591
0.43,0.97726
0.44917,0.97838
0.4689,0.97947
0.48909,0.98055
0.50976,0.98176
0.53083,0.98273
0.55223,0.98375
0.57391,0.98462
0.59578,0.98548
0.61772,0.98639
0.63965,0.98713
0.6614,0.98787
0.68292,0.98866
0.70405,0.98954
0.72463,0.99005
0.74463,0.99075
0.76396,0.99141
0.78243,0.99186
0.80014,0.99228
0.81716,0.99283
0.8334,0.99327
0.8491,0.99352
1,1


==> images/datFiles/vascuPV.dat <==
0,0
0,0.13528
0,0.13604
0,0.13741
0,0.13833
0,0.13938
0,0.14039
0,0.14119
0,0.14187
0,0.14263
0,0.14357
0,0.14427
0,0.14527
0,0.14596
0,0.14666
0,0.14758
0,0.1484
0,0.14923
0,0.14998
0,0.15067
0,0.15154
0,0.15244
0,0.1532
0,0.15394
0,0.15456
0,0.15543
0,0.15621
0,0.15692
0,0.15762
0,0.15843
0,0.15928
0,0.15987
0,0.16065
0,0.16131
0,0.162
0,0.16288
0,0.16372
0,0.16439
0,0.1651
0,0.16589
0,0.1668
0,0.16758
0,0.16843
0,0.16929
0,0.17004
0,0.17085
0,0.1716
0,0.17231
0,0.1732
0,0.17389
0,0.17477
0,0.17543
0,0.17646
0,0.17722
0,0.17807
0,0.17866
0,0.17959
0,0.18037
0,0.18101
0,0.18163
0,0.18242
0,0.18311
0,0.18385
0,0.18462
0,0.18568
0,0.18656
0,0.18738
0,0.18811
0,0.18895
0,0.18977
0,0.19068
0,0.19145
0,0.19234
0,0.19301
0,0.19394
0,0.19481
0,0.19571
0,0.19651
0,0.19736
0,0.19823
0,0.19895
0,0.19975
0,0.20042
0,0.20122
0,0.202
0,0.20281
0,0.20372
0,0.20464
0,0.20561
0,0.20656
0,0.20751
0,0.20825
0,0.20902
0,0.20975
0,0.21053
0,0.21123
0,0.21206
0,0.21259
0,0.21348
0,0.21441
0,0.21528
0,0.21611
0,0.21694
0,0.21762
0,0.2185
0,0.21926
0,0.22018
0,0.2211
0,0.22184
0,0.22285
0,0.22382
0,0.22453
0,0.2252
0,0.22621
0,0.22686
0,0.22772
0,0.22835
0,0.22923
0,0.23002
0,0.23079
0,0.23192
0,0.23265
0,0.23349
0,0.23445
0,0.23547
0,0.2365
0,0.23734
0,0.23796
0,0.23881
0,0.23956
0,0.24045
0,0.24135
0,0.24223
0,0.24326
0,0.24408
0,0.24498
0,0.24585
0,0.24676
0,0.24756
0,0.2484
0,0.2494
0,0.2502
0,0.25088
0,0.25161
0,0.2522
0,0.25324
0,0.25407
0,0.25491
0,0.25583
0,0.25661
0,0.25739
0,0.25806
0,0.25882
0,0.25972
0,0.26058
0,0.26132
0,0.26228
0,0.26305
0,0.26374
0,0.26444
0,0.26514
0,0.26589
0,0.2667
0,0.26746
0,0.26836
0,0.26909
0,0.26988
0,0.27091
0,0.27161
0,0.27242
0,0.27327
0,0.27418
0,0.27498
0,0.27564
0,0.27632
0,0.27716
0,0.27817
0,0.27895
0,0.27975
0,0.28062
0,0.2815
0,0.28245
0,0.2833
0,0.28403
0,0.28474
0,0.28555
0,0.28631
0,0.28707
0,0.28787
0,0.28845
0,0.28921
0,0.28992
0,0.29065
0,0.29161
0,0.29227
0,0.29297
0,0.29377
0,0.2945
0,0.29533
0,0.29619
0,0.29702
0,0.29778
0,0.29848
0,0.29928
0,0.2998
0,0.30069
0,0.30142
0,0.30229
0,0.30311
0,0.30379
0,0.3046
0,0.30545
0,0.30617
0,0.30687
0,0.30766
0,0.30835
0,0.30921
0,0.30985
0,0.31058
0,0.31109
0,0.31183
0,0.31272
0,0.31348
0,0.31442
0,0.31511
0,0.31591
0,0.3167
0,0.31754
0,0.31844
0,0.31935
0,0.32006
0,0.32086
0,0.32155
0,0.32221
0,0.32295
0,0.32361
0,0.32454
0,0.32526
0,0.3259
0,0.32659
0,0.32715
0,0.32784
0,0.32856
0,0.32928
0,0.33009
0,0.33074
0,0.33141
0,0.33233
0,0.333
0,0.33383
0,0.33457
0,0.33531
0,0.33591
0,0.33649
0,0.33715
0,0.33791
0,0.33852
0,0.33906
0,0.33968
0,0.3403
0,0.34117
0,0.34194
0,0.3426
0,0.34339
0,0.34426
0,0.34493
0,0.34572
0,0.34642
0,0.3471
0,0.34787
0,0.34856
0,0.34928
0,0.34991
0,0.3505
0,0.35117
0,0.35183
0,0.35266
0,0.35351
0,0.35441
0,0.35517
0,0.3558
0,0.35636
0,0.35691
0,0.35767
0,0.35827
0,0.35878
0,0.3594
0,0.36017
0,0.36101
0,0.36166
0,0.36235
0,0.36305
0,0.36381
0,0.36433
0,0.36489
0,0.36554
0,0.36618
0,0.3669
0,0.36752
0,0.36819
0,0.36876
0,0.36926
0,0.36988
0,0.37032
0,0.37098
0,0.37168
0,0.3723
0,0.37313
0,0.37379
0,0.37453
0,0.37511
0,0.37567
0,0.37623
0,0.37708
0,0.37765
0,0.37829
0,0.37896
0,0.37963
0,0.38038
0,0.38101
0,0.3815
0,0.38226
0,0.38297
0,0.38344
0,0.38403
0,0.38457
0,0.38513
0,0.38582
0,0.38654
0,0.38713
0,0.38774
0,0.38838
0,0.38894
0,0.38935
0,0.38991
0,0.39065
0,0.39126
0,0.3919
0,0.39262
0,0.39327
0,0.3941
0,0.39466
0,0.39531
0,0.39584
0,0.39626
0,0.39681
0,0.39744
0,0.39792
0,0.39837
0,0.39889
0,0.39944
0,0.40011
0,0.40056
0,0.40108
0,0.40159
0,0.40212
0,0.40268
0,0.40313
0,0.40378
0,0.40441
0,0.40493
0,0.40554
0,0.40611
0,0.40666
0,0.40728
0,0.40797
0,0.40867
0,0.40916
0,0.40981
0,0.41022
0,0.41079
0,0.41123
0,0.41179
0,0.41238
0,0.4131
0,0.41363
0,0.41425
0,0.4147
0,0.41526
0,0.41578
0,0.41642
0,0.41688
0,0.41716
0,0.41779
0,0.41844
0,0.41906
0,0.41965
0,0.42006
0,0.42053
0,0.4211
0,0.42159
0,0.42215
0,0.42263
0,0.42315
0,0.42357
0,0.42399
0,0.42434
0,0.42493
0,0.42552
0,0.42609
0,0.42656
0,0.42718
0,0.42767
0,0.42812
0,0.42859
0,0.42919
0,0.42957
0,0.43008
0,0.43081
0,0.43138
0,0.432
0,0.43259
0,0.43306
0,0.43386
0,0.43434
0,0.43495
0,0.43538
0,0.4359
0,0.43635
0,0.43687
0,0.43744
0,0.43809
0,0.43865
0,0.43904
0,0.43963
0,0.44025
0,0.44087
0,0.44135
0,0.44197
0,0.44247
0,0.44295
0,0.44361
0,0.44417
0,0.44471
0,0.44531
0,0.4459
0,0.44662
0,0.44718
0,0.4479
0,0.44838
0,0.44897
0,0.44956
0,0.45013
0,0.45071
0,0.45124
0,0.45169
0,0.45214
0,0.45278
0,0.45318
0,0.45373
0,0.4542
0,0.45474
0,0.45533
0,0.45606
0,0.45681
0,0.45717
0,0.45772
0,0.45836
0,0.45904
0,0.45961
0,0.46007
0,0.46056
0,0.46103
0,0.46155
0,0.46197
0,0.46253
0,0.46316
0,0.46368
0,0.46412
2.3897e-08,0.46478
2.3897e-08,0.46544
2.3897e-08,0.46599
2.3897e-08,0.46644
2.3897e-08,0.46704
2.3897e-08,0.46753
2.3897e-08,0.46815
2.3897e-08,0.46866
2.3897e-08,0.46918
2.3897e-08,0.46974
2.3897e-08,0.47036
2.3897e-08,0.47109
2.3897e-08,0.47162
2.3897e-08,0.47226
2.3897e-08,0.47273
2.3897e-08,0.47335
2.3897e-08,0.47383
2.3897e-08,0.47436
2.3897e-08,0.47493
2.3897e-08,0.47554
2.3897e-08,0.47612
2.3897e-08,0.47668
2.3897e-08,0.47737
2.3897e-08,0.47793
2.3897e-08,0.47855
2.3897e-08,0.47902
2.3897e-08,0.47959
2.3897e-08,0.48013
2.3897e-08,0.48066
2.3897e-08,0.48119
2.3897e-08,0.48167
2.3897e-08,0.48225
2.3897e-08,0.48281
2.3897e-08,0.48337
4.7794e-08,0.48381
4.7794e-08,0.4843
4.7794e-08,0.48491
4.7794e-08,0.48544
4.7794e-08,0.48606
4.7794e-08,0.48656
4.7794e-08,0.48706
4.7794e-08,0.48763
4.7794e-08,0.48814
4.7794e-08,0.48869
4.7794e-08,0.48929
4.7794e-08,0.48995
4.7794e-08,0.49048
4.7794e-08,0.49116
4.7794e-08,0.49164
7.1691e-08,0.49238
7.1691e-08,0.49306
7.1691e-08,0.49365
7.1691e-08,0.49422
7.1691e-08,0.49487
7.1691e-08,0.49543
7.1691e-08,0.49599
9.5589e-08,0.49654
9.5589e-08,0.49719
1.1949e-07,0.49788
1.1949e-07,0.49848
1.4338e-07,0.4993
1.4338e-07,0.4999
1.4338e-07,0.50049
1.4338e-07,0.50107
1.4338e-07,0.50171
1.6728e-07,0.50236
1.6728e-07,0.50294
1.6728e-07,0.50349
1.6728e-07,0.5041
1.6728e-07,0.50462
1.6728e-07,0.50517
1.6728e-07,0.50566
1.6728e-07,0.50627
1.6728e-07,0.50686
1.6728e-07,0.50756
1.6728e-07,0.50817
1.6728e-07,0.50891
1.9118e-07,0.50959
1.9118e-07,0.51012
2.1507e-07,0.51067
2.1507e-07,0.51138
2.1507e-07,0.51203
2.1507e-07,0.51268
2.1507e-07,0.51345
2.1507e-07,0.51411
2.1507e-07,0.51476
2.3897e-07,0.51546
2.3897e-07,0.51609
2.3897e-07,0.51661
2.3897e-07,0.51717
2.3897e-07,0.51767
2.3897e-07,0.51838
2.3897e-07,0.51907
2.6287e-07,0.51978
2.6287e-07,0.52041
2.6287e-07,0.52105
2.6287e-07,0.52157
2.6287e-07,0.52219
2.6287e-07,0.52291
2.6287e-07,0.52367
2.6287e-07,0.52422
2.6287e-07,0.52489
2.6287e-07,0.52566
2.6287e-07,0.52639
2.8677e-07,0.52704
2.8677e-07,0.5276
3.1066e-07,0.52819
3.1066e-07,0.5288
3.1066e-07,0.52952
3.3456e-07,0.53015
3.3456e-07,0.53072
3.3456e-07,0.53147
3.3456e-07,0.53227
3.8235e-07,0.53304
3.8235e-07,0.53353
4.0625e-07,0.53421
4.0625e-07,0.53502
4.0625e-07,0.53563
4.3015e-07,0.53635
4.3015e-07,0.5371
4.5405e-07,0.53781
4.5405e-07,0.5385
4.5405e-07,0.53941
4.7794e-07,0.54003
4.7794e-07,0.54079
4.7794e-07,0.5416
4.7794e-07,0.54247
4.7794e-07,0.54313
5.0184e-07,0.54379
5.0184e-07,0.54469
5.0184e-07,0.54537
5.7353e-07,0.54607
6.2133e-07,0.54691
6.4522e-07,0.54758
6.4522e-07,0.54822
6.4522e-07,0.54895
6.6912e-07,0.5496
6.9302e-07,0.55025
6.9302e-07,0.55099
7.4081e-07,0.55189
7.4081e-07,0.55262
7.6471e-07,0.55344
7.6471e-07,0.55422
7.6471e-07,0.55519
7.6471e-07,0.55599
7.8861e-07,0.55689
7.8861e-07,0.55771
8.125e-07,0.55848
8.125e-07,0.55909
8.603e-07,0.55969
8.603e-07,0.56037
8.603e-07,0.56105
8.603e-07,0.56164
8.8419e-07,0.5624
9.0809e-07,0.56326
9.0809e-07,0.56405
9.0809e-07,0.56478
1.0037e-06,0.56551
1.0276e-06,0.56631
1.0515e-06,0.56721
1.0754e-06,0.56804
1.1232e-06,0.56871
1.1232e-06,0.56939
1.171e-06,0.57018
1.171e-06,0.57099
1.171e-06,0.57172
1.171e-06,0.57255
1.171e-06,0.57334
1.1949e-06,0.57424
1.2188e-06,0.57517
1.2427e-06,0.57606
1.2427e-06,0.57677
1.2665e-06,0.57748
1.2904e-06,0.57831
1.2904e-06,0.579
1.3143e-06,0.57963
1.3143e-06,0.58058
1.386e-06,0.58139
1.4338e-06,0.58228
1.4816e-06,0.58316
1.4816e-06,0.58399
1.4816e-06,0.58464
1.5055e-06,0.5855
1.5294e-06,0.58637
1.5533e-06,0.5871
1.625e-06,0.58818
1.6728e-06,0.58908
1.7206e-06,0.58994
1.7923e-06,0.59071
1.864e-06,0.59161
1.8879e-06,0.59244
2.0074e-06,0.59328
2.0552e-06,0.59421
2.0791e-06,0.59518
2.0791e-06,0.59601
2.1029e-06,0.59678
2.1268e-06,0.59747
2.2224e-06,0.59826
2.2702e-06,0.59907
2.318e-06,0.60001
2.3419e-06,0.60084
2.3897e-06,0.60176
2.4375e-06,0.60267
2.5331e-06,0.60354
2.557e-06,0.60454
2.5809e-06,0.60543
2.6048e-06,0.60637
2.6526e-06,0.60727
2.7004e-06,0.60828
2.7721e-06,0.60932
2.796e-06,0.6102
2.8677e-06,0.61126
2.9393e-06,0.61223
3.0827e-06,0.61306
3.1305e-06,0.61413
3.2022e-06,0.61514
3.25e-06,0.61622
3.25e-06,0.61713
3.2739e-06,0.61796
3.3217e-06,0.61907
3.3934e-06,0.61994
3.489e-06,0.62091
3.5129e-06,0.62205
3.6085e-06,0.62295
3.6802e-06,0.62401
3.7996e-06,0.62505
3.9191e-06,0.6262
3.9908e-06,0.62717
4.0625e-06,0.62818
4.1342e-06,0.62897
4.2298e-06,0.62974
4.3493e-06,0.63071
4.4927e-06,0.63155
4.5883e-06,0.63245
4.6838e-06,0.63341
4.8033e-06,0.63446
4.9228e-06,0.63554
5.0184e-06,0.63664
5.1618e-06,0.63765
5.2335e-06,0.63861
5.3052e-06,0.63968
5.353e-06,0.64072
5.3769e-06,0.6415
5.4963e-06,0.6425
5.5441e-06,0.64361
5.7114e-06,0.64472
5.7592e-06,0.64579
5.8787e-06,0.64697
5.9982e-06,0.64796
6.1894e-06,0.64897
6.3088e-06,0.64994
6.3566e-06,0.65102
6.5478e-06,0.65206
6.6195e-06,0.65311
6.7868e-06,0.65425
6.978e-06,0.65545
7.1452e-06,0.65651
7.2647e-06,0.65771
7.4798e-06,0.65874
7.6232e-06,0.65987
7.7666e-06,0.66103
7.8861e-06,0.66211
8.0294e-06,0.66312
8.125e-06,0.66444
8.364e-06,0.66548
8.6508e-06,0.66683
8.8897e-06,0.66796
9.1765e-06,0.66897
9.3199e-06,0.67008
9.3677e-06,0.67102
9.4633e-06,0.67224
9.6783e-06,0.67328
9.8934e-06,0.67434
1.0156e-05,0.67576
1.0395e-05,0.67698
1.073e-05,0.67799
1.0993e-05,0.67904
1.1351e-05,0.68021
1.159e-05,0.68138
1.1805e-05,0.68252
1.1949e-05,0.68364
1.2259e-05,0.68462
1.2379e-05,0.68606
1.257e-05,0.68721
1.2809e-05,0.68821
1.2952e-05,0.6894
1.3406e-05,0.69064
1.355e-05,0.69189
1.3789e-05,0.69311
1.4123e-05,0.69425
1.4434e-05,0.69532
1.4721e-05,0.69656
1.5055e-05,0.69774
1.5414e-05,0.69906
1.5653e-05,0.70014
1.5963e-05,0.70131
1.6346e-05,0.70249
1.668e-05,0.70379
1.7039e-05,0.70502
1.7373e-05,0.70625
1.7636e-05,0.70751
1.8042e-05,0.70877
1.8472e-05,0.71008
1.8855e-05,0.71137
1.9309e-05,0.71294
1.9787e-05,0.71401
2.0265e-05,0.71538
2.0695e-05,0.71663
2.1292e-05,0.71779
2.1746e-05,0.71918
2.2224e-05,0.72032
2.2965e-05,0.7217
2.3228e-05,0.72309
2.3825e-05,0.72433
2.4351e-05,0.72551
2.5188e-05,0.7268
2.5904e-05,0.72794
2.6502e-05,0.7293
2.7147e-05,0.73065
2.7768e-05,0.73196
2.839e-05,0.73301
2.8868e-05,0.73429
2.9704e-05,0.73585
3.0349e-05,0.73696
3.1114e-05,0.73824
3.1998e-05,0.73941
3.2572e-05,0.74087
3.3098e-05,0.74195
3.3958e-05,0.74326
3.5033e-05,0.74461
3.6013e-05,0.74604
3.6897e-05,0.74729
3.7853e-05,0.74871
3.8881e-05,0.75002
3.9956e-05,0.75136
4.0792e-05,0.75234
4.1701e-05,0.75377
4.2704e-05,0.75507
4.3756e-05,0.75651
4.4831e-05,0.75784
4.5667e-05,0.75923
4.6814e-05,0.76039
4.7914e-05,0.76152
4.9109e-05,0.76283
5.0256e-05,0.76424
5.1881e-05,0.76545
5.3219e-05,0.76689
5.4677e-05,0.76801
5.6087e-05,0.76918
5.7616e-05,0.77047
5.9145e-05,0.77172
6.0794e-05,0.77318
6.2156e-05,0.77457
6.3973e-05,0.77583
6.5574e-05,0.77713
6.7605e-05,0.77869
6.9421e-05,0.78003
7.107e-05,0.78149
7.2647e-05,0.78284
7.4631e-05,0.78429
7.6208e-05,0.78575
7.843e-05,0.78706
8.0533e-05,0.78833
8.3162e-05,0.78971
8.5169e-05,0.79155
8.7464e-05,0.79304
8.9973e-05,0.79463
9.2649e-05,0.79609
9.5015e-05,0.7974
9.7835e-05,0.79882
0.0001008,0.80007
0.000104,0.80135
0.00010754,0.80283
0.00011172,0.80412
0.00011504,0.80547
0.00011865,0.80682
0.00012269,0.80808
0.00012637,0.80956
0.00013096,0.81096
0.0001355,0.81207
0.00013994,0.81349
0.00014412,0.81481
0.00014869,0.81649
0.00015395,0.81775
0.00015944,0.81911
0.00016477,0.82066
0.00017012,0.82194
0.00017603,0.82358
0.00018231,0.82519
0.00018876,0.8269
0.0001956,0.82836
0.00020293,0.82991
0.00021051,0.83151
0.00021844,0.83293
0.00022578,0.83443
0.000234,0.83601
0.00024251,0.83747
0.00025128,0.83904
0.00026057,0.84072
0.00027061,0.84209
0.00028031,0.84347
0.00029052,0.84488
0.00030146,0.84638
0.00031277,0.84772
0.00032522,0.84908
0.00033769,0.85079
0.00035103,0.85226
0.00036644,0.85363
0.00038255,0.85526
0.00039856,0.85658
0.00041533,0.85792
0.00043239,0.85928
0.00045063,0.86046
0.00047032,0.86173
0.00048939,0.86288
0.00050985,0.86394
0.00053056,0.86541
0.00055303,0.86703
0.00057757,0.86838
0.00060448,0.8698
0.0006306,0.87108
0.00065923,0.87226
0.00068905,0.87345
0.00071952,0.8747
0.00075164,0.87588
0.00078536,0.87705
0.00082185,0.87826
0.00086171,0.87951
0.00090107,0.88087
0.00094222,0.88225
0.00098705,0.88354
0.0010325,0.8846
0.0010834,0.88582
0.0011368,0.88708
0.0011904,0.8884
0.0012467,0.88957
0.0013063,0.89095
0.0013697,0.89223
0.0014353,0.89363
0.0015035,0.8949
0.0015777,0.89632
0.001655,0.89775
0.0017365,0.89897
0.0018241,0.90037
0.0019176,0.90171
0.0020143,0.90319
0.0021183,0.90433
0.0022258,0.90552
0.00234,0.90679
0.00246,0.90784
0.0025869,0.90919
0.0027181,0.91039
0.0028586,0.91145
0.0030094,0.91259
0.003166,0.91386
0.0033289,0.91521
0.0035065,0.91633
0.0036932,0.91761
0.0038864,0.91885
0.0040911,0.91992
0.0043104,0.92105
0.0045404,0.92215
0.0047861,0.92354
0.0050443,0.92472
0.0053132,0.92587
0.0056041,0.92703
0.0059068,0.92843
0.0062297,0.92952
0.0065667,0.9306
0.0069284,0.93186
0.0073096,0.9332
0.007718,0.93425
0.0081453,0.93553
0.0085955,0.93685
0.0090755,0.93805
0.009582,0.93926
0.010119,0.94044
0.01069,0.94139
0.011289,0.94247
0.011933,0.94349
0.012614,0.94457
0.013339,0.94579
0.014103,0.94696
0.014917,0.94787
0.01578,0.94904
0.016689,0.95011
0.017647,0.95109
0.018677,0.95213
0.019773,0.9529
0.020928,0.95391
0.022158,0.95497
0.023462,0.95616
0.024859,0.9573
0.026339,0.9584
0.027912,0.95934
0.029599,0.96045
0.031381,0.96142
0.033285,0.96232
0.035303,0.96332
0.03746,0.96424
0.039779,0.96503
0.042229,0.96613
0.044849,0.96718
0.047657,0.96825
0.050657,0.96921
0.053873,0.97046
0.057296,0.97134
0.060979,0.97221
0.064926,0.97323
0.069163,0.97403
0.073706,0.97514
0.078596,0.97615
0.083842,0.9772
0.089511,0.97813
0.095611,0.97886
0.10222,0.97982
0.10938,0.9806
0.11714,0.98148
0.12557,0.98233
0.1348,0.98326
0.14487,0.9843
0.15593,0.98531
0.16808,0.98614
0.18157,0.98713
0.19657,0.98807
0.21343,0.98904
0.23251,0.99016
0.25452,0.9911
0.28037,0.99203
0.31174,0.99314
0.35222,0.99418
0.41403,0.99561
1,1


==> images/datFiles/vascuPctN.dat <==
0,0
2.1525e-07,0
4.305e-07,0
6.4575e-07,0
8.6099e-07,0
1.2915e-06,0
1.5067e-06,0
1.9372e-06,0
2.1525e-06,0
2.583e-06,0
2.7982e-06,0
3.2287e-06,0
3.444e-06,0
3.6592e-06,0
4.305e-06,0
4.7355e-06,0
5.3812e-06,0
5.8117e-06,0
6.4575e-06,0
7.7489e-06,0
8.6099e-06,0
9.4709e-06,0
1.0332e-05,0
1.1193e-05,0
1.27e-05,0
1.4422e-05,0
1.5713e-05,0
1.6789e-05,0
1.722e-05,0
1.8296e-05,0
2.0018e-05,0
2.174e-05,0
2.3247e-05,0
2.5399e-05,0
2.7121e-05,0
2.8413e-05,0
2.9489e-05,0
3.1642e-05,0
3.3794e-05,0
3.5731e-05,0
3.7453e-05,0
4.1328e-05,0
4.348e-05,0
4.7139e-05,0
5.1014e-05,0
5.3382e-05,0
5.661e-05,0
6.1346e-05,0
6.4575e-05,0
6.8234e-05,0
7.2108e-05,0
7.6844e-05,0
8.0718e-05,0
8.6315e-05,0
8.9328e-05,0
9.3633e-05,0
9.9875e-05,0
0.00010504,0
0.00011021,0
0.0001171,0
0.00012463,0
0.00013302,0
0.00014163,0
0.0001496,0
0.00015584,0
0.00016531,0
0.00017349,0
0.00018296,0
0.00019049,0
0.00019889,0
0.00020707,0
0.00021525,0
0.00022472,8.5682e-05
0.00023354,8.5682e-05
0.00024409,8.5682e-05
0.0002555,8.5682e-05
0.00026648,8.5682e-05
0.00027875,8.5682e-05
0.00029016,8.5682e-05
0.00030242,0.00017136
0.0003134,0.00025705
0.00032847,0.00034273
0.00034461,0.00034273
0.00036162,0.00042841
0.00037647,0.00042841
0.00039283,0.00042841
0.00041069,0.00042841
0.00042899,0.00042841
0.00044255,0.00042841
0.00046063,0.00042841
0.00047785,0.00042841
0.0004983,0.00042841
0.00051681,0.00059978
0.00053618,0.00059978
0.00055685,0.00059978
0.00058117,0.00059978
0.00060485,0.00068546
0.00063326,0.00068546
0.00065974,0.00068546
0.00068384,0.00068546
0.00071161,0.00077114
0.00073938,0.00085682
0.00076951,0.00085682
0.00079857,0.00094251
0.00082785,0.00094251
0.00085626,0.0010282
0.00088575,0.0010282
0.0009204,0.0011139
0.000957,0.0012852
0.00099251,0.0012852
0.001027,0.0013709
0.0010629,0.0013709
0.0010997,0.0013709
0.00114,0.0014566
0.0011862,0.0014566
0.0012271,0.001628
0.0012743,0.0017136
0.0013167,0.001885
0.0013681,0.001885
0.0014103,0.001885
0.0014609,0.0019707
0.0015166,0.0020564
0.001575,0.0021421
0.0016268,0.0021421
0.0016893,0.0024848
0.001751,0.0026562
0.001815,0.0027418
0.0018834,0.0029989
0.0019454,0.0030846
0.0020061,0.0035987
0.0020782,0.0039414
0.0021501,0.0041984
0.0022205,0.0045412
0.0022887,0.0048839
0.0023656,0.0052266
0.0024398,0.0055694
0.0025264,0.0060835
0.0026039,0.0067689
0.0026859,0.0069403
0.0027687,0.0073687
0.0028555,0.0081398
0.002944,0.0083969
0.003041,0.0087396
0.0031407,0.008911
0.0032453,0.0092537
0.0033458,0.0095108
0.0034519,0.0099392
0.0035617,0.010368
0.0036795,0.011053
0.0038062,0.01191
0.0039233,0.012595
0.004049,0.013452
0.0041771,0.014395
0.0043097,0.014994
0.0044313,0.015851
0.004568,0.016451
0.0046939,0.016622
0.0048401,0.017136
0.0049781,0.017908
0.0051281,0.018679
0.0052955,0.019536
0.0054421,0.020649
0.0056064,0.021678
0.0057646,0.02262
0.0059282,0.023734
0.0060948,0.025191
0.0062695,0.026133
0.0064523,0.027161
0.0066512,0.028618
0.0068449,0.029817
0.0070348,0.031103
0.0072308,0.032217
0.0074474,0.033073
0.0076594,0.034444
0.007874,0.036586
0.0080925,0.038129
0.0083323,0.040099
0.0085641,0.042413
0.008808,0.044041
0.0090645,0.045669
0.0093145,0.047639
0.0095631,0.049953
0.0098211,0.051667
0.010075,0.053809
0.010349,0.055694
0.010627,0.056979
0.010913,0.059035
0.011188,0.060835
0.011492,0.06272
0.011793,0.064605
0.012087,0.065804
0.012408,0.067775
0.012734,0.070003
0.013067,0.072316
0.013411,0.074629
0.013758,0.076943
0.01412,0.07977
0.014476,0.082684
0.014839,0.085854
0.015222,0.088082
0.015606,0.090738
0.015984,0.09288
0.01638,0.09545
0.016771,0.09725
0.017163,0.10016
0.017586,0.10273
0.01802,0.10428
0.018465,0.10642
0.018893,0.10899
0.019357,0.11224
0.019827,0.1155
0.020301,0.1185
0.020786,0.12167
0.02128,0.12475
0.021787,0.12801
0.022288,0.13067
0.022813,0.13392
0.023342,0.13769
0.023876,0.14086
0.024395,0.14292
0.024951,0.14703
0.025506,0.14943
0.02608,0.15303
0.02665,0.15534
0.027252,0.15791
0.027848,0.1616
0.028495,0.16502
0.029105,0.16828
0.02972,0.17154
0.030371,0.17513
0.031033,0.17779
0.031684,0.18105
0.032354,0.18379
0.033021,0.18764
0.033731,0.19004
0.034443,0.19313
0.035164,0.1963
0.035898,0.19938
0.036639,0.20272
0.037375,0.20495
0.038143,0.20769
0.03893,0.21129
0.039707,0.21386
0.040497,0.21815
0.041328,0.22149
0.042136,0.22423
0.042973,0.22757
0.04382,0.23031
0.044669,0.23434
0.045525,0.23845
0.046419,0.24111
0.047296,0.24479
0.048194,0.24771
0.049123,0.25131
0.050071,0.25516
0.051014,0.2585
0.051967,0.26313
0.052936,0.26639
0.053892,0.26956
0.054873,0.2735
0.055883,0.27615
0.056901,0.27915
0.057908,0.28335
0.058912,0.28755
0.05998,0.29098
0.061035,0.29578
0.062135,0.29929
0.063213,0.30426
0.064354,0.3076
0.065443,0.31197
0.066564,0.31565
0.067684,0.31848
0.068838,0.32294
0.07001,0.32636
0.071193,0.33142
0.072379,0.33536
0.07358,0.3387
0.074769,0.34324
0.076015,0.34684
0.077238,0.35044
0.078493,0.35473
0.079761,0.35978
0.081049,0.36372
0.08238,0.36783
0.083706,0.37332
0.085034,0.3788
0.086356,0.38326
0.087697,0.38728
0.089065,0.39183
0.09043,0.39568
0.091811,0.40048
0.093211,0.40579
0.094623,0.41059
0.096051,0.41487
0.097499,0.42062
0.098937,0.4255
0.10039,0.4303
0.10185,0.43424
0.10336,0.43869
0.10486,0.44315
0.10636,0.44683
0.10789,0.45069
0.10942,0.45575
0.11097,0.46011
0.11251,0.4644
0.11406,0.46885
0.11563,0.47254
0.11721,0.47717
0.11885,0.48171
0.12048,0.48599
0.1221,0.49045
0.12376,0.49456
0.12542,0.49979
0.1271,0.50253
0.12879,0.50664
0.13046,0.5099
0.13216,0.51538
0.13388,0.51881
0.1356,0.52266
0.13736,0.52643
0.1391,0.53063
0.14085,0.53406
0.14263,0.53817
0.14437,0.54228
0.14619,0.5464
0.14798,0.55077
0.1498,0.55471
0.15163,0.55762
0.15343,0.56131
0.15527,0.56439
0.15711,0.56833
0.15898,0.57202
0.16087,0.57579
0.16279,0.5787
0.16466,0.58256
0.16656,0.58581
0.16848,0.5895
0.1704,0.59352
0.17232,0.59712
0.17427,0.59943
0.17625,0.60338
0.17821,0.60697
0.18022,0.61014
0.18219,0.6134
0.18417,0.61657
0.18617,0.61948
0.18816,0.62274
0.19018,0.62497
0.1922,0.62865
0.19421,0.63139
0.19626,0.63371
0.19833,0.63568
0.20039,0.63876
0.20246,0.64116
0.20454,0.64399
0.20661,0.6463
0.20867,0.64887
0.21077,0.65119
0.21287,0.65299
0.21497,0.65641
0.21707,0.65864
0.21918,0.66087
0.22127,0.66335
0.22342,0.66532
0.22552,0.66815
0.22767,0.67012
0.2298,0.67235
0.23197,0.67492
0.23414,0.67809
0.23628,0.68023
0.23845,0.68195
0.24059,0.68426
0.24278,0.68657
0.24495,0.6888
0.24713,0.6906
0.24933,0.69309
0.25148,0.69523
0.25366,0.69677
0.25587,0.69908
0.25808,0.70114
0.2603,0.70397
0.26249,0.70585
0.2647,0.70825
0.26692,0.71014
0.26918,0.71271
0.27141,0.71485
0.27366,0.71665
0.27592,0.71802
0.27818,0.71956
0.28046,0.7211
0.28272,0.72239
0.28498,0.72385
0.2872,0.72487
0.28945,0.7265
0.29168,0.72813
0.29391,0.72984
0.29618,0.73113
0.29841,0.73284
0.30069,0.73421
0.30293,0.73507
0.30519,0.73636
0.30744,0.73773
0.30968,0.73893
0.31197,0.74038
0.31422,0.74167
0.31649,0.74287
0.31877,0.74449
0.32103,0.74561
0.32331,0.74724
0.32556,0.74835
0.32783,0.74946
0.3301,0.75041
0.33239,0.75144
0.33466,0.75221
0.33693,0.75375
0.33918,0.75503
0.34143,0.75589
0.3437,0.75752
0.34592,0.7588
0.34817,0.76
0.35045,0.76069
0.35271,0.76163
0.355,0.76266
0.35727,0.76369
0.35953,0.76523
0.3618,0.76686
0.36405,0.76823
0.3663,0.76926
0.36858,0.77089
0.37086,0.77234
0.37308,0.77346
0.37532,0.77491
0.37754,0.77637
0.3798,0.77723
0.38201,0.7786
0.38422,0.77937
0.38644,0.78014
0.38866,0.78134
0.39088,0.78177
0.39307,0.78297
0.39526,0.78408
0.3975,0.78511
0.39972,0.78622
0.40188,0.78759
0.40407,0.78862
0.40626,0.78982
0.40845,0.79051
0.41063,0.79128
0.41279,0.79248
0.41498,0.79342
0.41721,0.79445
0.4194,0.79573
0.42158,0.79668
0.42374,0.79736
0.42594,0.79822
0.42807,0.79899
0.43025,0.79976
0.43242,0.8007
0.43456,0.8019
0.4367,0.80327
0.43884,0.80439
0.44096,0.8055
0.44311,0.80619
0.44526,0.80721
0.44737,0.8079
0.44948,0.8091
0.45161,0.80996
0.45373,0.81098
0.45583,0.8121
0.45795,0.81278
0.46003,0.8133
0.46209,0.81398
0.46419,0.8145
0.46627,0.81535
0.46834,0.81647
0.47044,0.81741
0.47251,0.81818
0.47456,0.81921
0.47661,0.81947
0.47867,0.82058
0.48075,0.82144
0.48281,0.82238
0.48487,0.82418
0.48685,0.82487
0.48889,0.82521
0.49093,0.82606
0.49296,0.82649
0.49497,0.82735
0.497,0.82769
0.49898,0.82804
0.50097,0.82872
0.50299,0.82923
0.50499,0.83009
0.50699,0.83086
0.50898,0.83163
0.51095,0.83198
0.5129,0.83249
0.51484,0.83318
0.51681,0.83369
0.51884,0.83489
0.52081,0.83532
0.52275,0.83583
0.52469,0.83626
0.52664,0.83695
0.5286,0.83772
0.53053,0.83849
0.53247,0.83875
0.53436,0.8396
0.53629,0.84054
0.53819,0.84106
0.54009,0.84149
0.54199,0.84209
0.54389,0.84312
0.54578,0.84372
0.54768,0.8444
0.54958,0.84509
0.55143,0.8462
0.5533,0.84689
0.55517,0.84723
0.55703,0.848
0.55887,0.84886
0.5607,0.84937
0.56255,0.85006
0.56435,0.85074
0.56619,0.8516
0.56801,0.85254
0.56989,0.8534
0.5717,0.854
0.57351,0.85468
0.57531,0.85545
0.57709,0.85614
0.57886,0.85674
0.58063,0.85717
0.58243,0.85794
0.58424,0.85845
0.586,0.85914
0.58777,0.85957
0.58953,0.85991
0.59128,0.86051
0.59302,0.86102
0.59474,0.86145
0.59644,0.86231
0.59816,0.86291
0.59989,0.86308
0.60158,0.86351
0.60328,0.86402
0.60498,0.86428
0.60668,0.86454
0.60837,0.86522
0.61004,0.86556
0.61175,0.86582
0.61343,0.86642
0.61507,0.86728
0.61671,0.86771
0.61833,0.86796
0.62001,0.86882
0.62164,0.86942
0.62325,0.86976
0.62486,0.87019
0.62649,0.87096
0.62812,0.87156
0.62971,0.8719
0.63132,0.87259
0.63292,0.87328
0.63454,0.87413
0.63615,0.87473
0.63771,0.87559
0.63927,0.87585
0.64085,0.8761
0.6424,0.87662
0.64396,0.87696
0.64552,0.8773
0.64708,0.87756
0.64863,0.87833
0.65014,0.87885
0.65167,0.87927
0.65318,0.87987
0.6547,0.88056
0.65621,0.88099
0.65772,0.88176
0.65924,0.88253
0.66074,0.88321
0.66222,0.88356
0.66369,0.8839
0.66512,0.88467
0.66657,0.88476
0.66798,0.88519
0.66944,0.88544
0.67085,0.88613
0.6723,0.88698
0.67373,0.88741
0.67514,0.88784
0.67655,0.8881
0.67794,0.88836
0.67936,0.88913
0.68076,0.88938
0.68218,0.88981
0.68355,0.89058
0.68491,0.89127
0.68629,0.89178
0.68766,0.89204
0.68902,0.89238
0.69038,0.89324
0.69174,0.89358
0.69307,0.89393
0.69444,0.8941
0.69578,0.89444
0.6971,0.89487
0.69842,0.89538
0.69971,0.89564
0.701,0.89615
0.7023,0.8965
0.70358,0.89684
0.70485,0.89701
0.70609,0.8977
0.70736,0.89804
0.70862,0.89864
0.7099,0.89898
0.71111,0.89915
0.71238,0.89958
0.71363,0.90009
0.71488,0.90018
0.71611,0.90087
0.71734,0.90138
0.71856,0.90206
0.71979,0.90275
0.72105,0.90292
0.72228,0.90301
0.72348,0.90352
0.72469,0.90395
0.72586,0.90464
0.72706,0.90489
0.72825,0.90515
0.72942,0.90532
0.73056,0.90601
0.73172,0.90635
0.73287,0.90686
0.73402,0.90703
0.73514,0.90763
0.73629,0.90823
0.73741,0.90858
0.73854,0.90901
0.73967,0.90926
0.74078,0.90995
0.7419,0.9108
0.74303,0.91132
0.74411,0.9114
0.74523,0.91192
0.74632,0.91218
0.7474,0.91252
0.74852,0.9132
0.74959,0.91346
0.7507,0.91355
0.75179,0.91389
0.75286,0.9144
0.7539,0.91483
0.75496,0.91535
0.75603,0.9156
0.75708,0.91603
0.75814,0.91663
0.75919,0.91689
0.76024,0.91697
0.76129,0.91732
0.76233,0.91757
0.76334,0.918
0.76435,0.91826
0.76536,0.91877
0.76639,0.9192
0.76738,0.92006
0.76843,0.92049
0.76943,0.92066
0.77042,0.92083
0.7714,0.921
0.77238,0.92143
0.77334,0.92143
0.77431,0.92177
0.77527,0.9222
0.77622,0.92246
0.77717,0.92271
0.77812,0.92323
0.77906,0.92349
0.77999,0.92357
0.78092,0.92391
0.78183,0.92417
0.78278,0.92451
0.78372,0.92494
0.78468,0.9252
0.78561,0.9252
0.78651,0.92546
0.78745,0.92563
0.78836,0.92606
0.78925,0.92657
0.79016,0.92691
0.79105,0.92726
0.79195,0.9276
0.79283,0.92768
0.79372,0.9282
0.79458,0.92837
0.79546,0.92863
0.79632,0.9288
0.79717,0.92897
0.79804,0.92931
0.7989,0.92948
0.79975,0.93
0.80061,0.93025
0.80147,0.93051
0.80232,0.93094
0.80315,0.93111
0.804,0.93137
0.80482,0.93197
0.80565,0.93223
0.80649,0.93223
0.80733,0.93248
0.80817,0.93282
0.80898,0.93282
0.80977,0.93342
0.81057,0.93368
0.81138,0.93402
0.81218,0.93428
0.81296,0.93454
0.81377,0.93514
0.81457,0.93531
0.81535,0.93565
0.81613,0.936
0.81693,0.93625
0.81772,0.93625
0.81851,0.93677
0.81929,0.93702
0.82004,0.93711
0.82079,0.93745
0.82158,0.93754
0.82234,0.93771
0.8231,0.93839
0.82387,0.93848
0.82463,0.93891
0.82539,0.93917
0.82613,0.93942
0.82687,0.93968
0.82764,0.93968
0.8284,0.93977
0.82913,0.93994
0.82986,0.94037
0.83057,0.94062
0.83133,0.94071
0.83204,0.94071
0.83276,0.94079
0.8335,0.94096
0.83423,0.94114
0.83493,0.94148
0.83565,0.94182
0.83637,0.94191
0.83707,0.94216
0.83779,0.94242
0.83849,0.94268
0.83919,0.94276
0.83988,0.94294
0.84057,0.94328
0.84126,0.94345
0.84195,0.94362
0.84263,0.94371
0.84331,0.94396
0.84397,0.94422
0.84466,0.94431
0.84533,0.94439
0.84602,0.94456
0.84667,0.94473
0.84735,0.94508
0.848,0.94533
0.84867,0.94551
0.84934,0.94559
0.85,0.94593
0.85065,0.94636
0.85131,0.94653
0.85195,0.94679
0.85258,0.94722
0.85325,0.94748
0.85391,0.94765
0.85456,0.94791
0.85522,0.94842
0.85588,0.94868
0.85651,0.94893
0.85714,0.94919
0.85779,0.94953
0.85843,0.94962
0.85906,0.94979
0.85967,0.95013
0.86031,0.95022
0.86093,0.95048
0.86153,0.95099
0.86215,0.95125
0.86276,0.95159
0.86334,0.95193
0.86395,0.9521
0.86457,0.95245
0.86516,0.95262
0.86577,0.95287
0.86637,0.95313
0.86698,0.95339
0.86756,0.95365
0.86813,0.9539
0.86869,0.95407
0.86928,0.95459
0.86987,0.95519
0.87045,0.95553
0.87104,0.95579
0.87163,0.95596
0.87221,0.95622
0.87278,0.95639
0.87337,0.95664
0.87396,0.95699
0.87452,0.95716
0.87511,0.95724
0.87566,0.95742
0.87625,0.95742
0.87681,0.95776
0.87737,0.95793
0.87793,0.95793
0.87847,0.95793
0.87903,0.95802
0.8796,0.95836
0.88014,0.95879
0.88069,0.9593
0.88124,0.95939
0.88178,0.95939
0.88233,0.95947
0.88285,0.95947
0.88338,0.95956
0.88392,0.95973
0.88446,0.95973
0.88498,0.95981
0.88552,0.95999
0.88605,0.96007
0.88658,0.96024
0.8871,0.96041
0.88762,0.9605
0.88815,0.9605
0.88866,0.96076
0.88917,0.96101
0.88968,0.9611
0.89018,0.96127
0.89069,0.96144
0.89118,0.96144
0.89169,0.96161
0.8922,0.96179
0.8927,0.96187
0.89318,0.96213
0.89367,0.96239
0.89416,0.96264
0.89464,0.96273
0.89514,0.96281
0.89562,0.96299
0.89609,0.96299
0.89656,0.96333
0.89705,0.96358
0.89751,0.96367
0.89798,0.96384
0.89846,0.9641
0.89893,0.96436
0.89941,0.96453
0.89987,0.96504
0.90033,0.96547
0.90079,0.96556
0.90123,0.96581
0.9017,0.96581
0.90215,0.96581
0.90259,0.96598
0.90304,0.96607
0.90349,0.96607
0.90394,0.96624
0.90439,0.9665
0.90483,0.96676
0.90527,0.96693
0.90571,0.96693
0.90613,0.96701
0.90659,0.96727
0.90702,0.96744
0.90748,0.96761
0.9079,0.96795
0.90833,0.96804
0.90874,0.96804
0.90916,0.96813
0.90958,0.96847
0.91001,0.96864
0.91044,0.96864
0.91086,0.96873
0.91128,0.96881
0.91171,0.96907
0.91213,0.96915
0.91253,0.96915
0.91296,0.96924
0.91337,0.96933
0.91378,0.96933
0.9142,0.96941
0.9146,0.96975
0.91499,0.96993
0.91539,0.97018
0.91578,0.97035
0.91618,0.97053
0.91659,0.97053
0.91699,0.97078
0.91736,0.97095
0.91774,0.9713
0.91812,0.97138
0.91851,0.97147
0.91889,0.97155
0.91926,0.97172
0.91962,0.97181
0.91998,0.97198
0.92035,0.97207
0.92073,0.97215
0.9211,0.97232
0.92146,0.97241
0.92183,0.9725
0.92219,0.9725
0.92255,0.9725
0.92292,0.97258
0.92328,0.97275
0.92364,0.97284
0.92397,0.97292
0.92434,0.97292
0.92469,0.9731
0.92504,0.97318
0.92539,0.97335
0.92575,0.97344
0.9261,0.9737
0.92644,0.97378
0.92679,0.97387
0.92715,0.97395
0.92749,0.97412
0.92783,0.97421
0.92816,0.97438
0.92851,0.97447
0.92885,0.97464
0.92918,0.97464
0.92951,0.97464
0.92983,0.97464
0.93017,0.9749
0.9305,0.9749
0.93082,0.97498
0.93115,0.97498
0.93147,0.97498
0.93179,0.97498
0.9321,0.97507
0.93242,0.97532
0.93274,0.97541
0.93306,0.97541
0.93337,0.97575
0.93368,0.97592
0.93399,0.97601
0.93431,0.97609
0.93462,0.97618
0.93493,0.97644
0.93525,0.97652
0.93554,0.97652
0.93585,0.97678
0.93614,0.97695
0.93644,0.97729
0.93674,0.97729
0.93704,0.97755
0.93733,0.97772
0.93763,0.97772
0.9379,0.97789
0.93819,0.97798
0.93848,0.97798
0.93876,0.97841
0.93903,0.97858
0.9393,0.97875
0.93958,0.97884
0.93987,0.97901
0.94014,0.97909
0.94042,0.97909
0.94071,0.97926
0.94099,0.97926
0.94129,0.97935
0.94156,0.97944
0.94184,0.97961
0.94211,0.97961
0.94238,0.97969
0.94265,0.97978
0.94292,0.97978
0.9432,0.97978
0.94346,0.97995
0.94373,0.97995
0.94399,0.97995
0.94425,0.98021
0.94451,0.98038
0.94478,0.98055
0.94504,0.98064
1,1


==> images/datFiles/vascuPctV.dat <==
0,0
0,8.5682e-05
2.1525e-07,8.5682e-05
2.1525e-07,0.00017136
4.305e-07,0.00017136
6.4575e-07,0.00017136
1.0762e-06,0.00017136
1.2915e-06,0.00017136
1.2915e-06,0.00025705
1.5067e-06,0.00025705
1.722e-06,0.00025705
2.1525e-06,0.00025705
2.3677e-06,0.00025705
2.583e-06,0.00025705
3.0135e-06,0.00025705
3.2287e-06,0.00034273
3.444e-06,0.00034273
3.6592e-06,0.00034273
3.8745e-06,0.00042841
4.0897e-06,0.00042841
4.305e-06,0.00042841
4.5202e-06,0.00042841
4.7355e-06,0.00051409
4.9507e-06,0.00051409
5.166e-06,0.00051409
5.3812e-06,0.00051409
5.5965e-06,0.00051409
6.2422e-06,0.00051409
6.6727e-06,0.00051409
6.888e-06,0.00051409
7.1032e-06,0.00051409
7.3185e-06,0.00051409
7.7489e-06,0.00059978
8.1794e-06,0.00059978
8.3947e-06,0.00059978
8.3947e-06,0.00068546
9.0404e-06,0.00068546
1.0332e-05,0.00068546
1.0978e-05,0.00068546
1.1408e-05,0.00068546
1.1839e-05,0.00077114
1.2484e-05,0.00094251
1.2915e-05,0.00094251
1.3345e-05,0.00094251
1.3991e-05,0.00094251
1.4422e-05,0.00094251
1.5067e-05,0.00094251
1.5928e-05,0.00094251
1.6359e-05,0.00094251
1.6789e-05,0.0010282
1.7005e-05,0.0010282
1.765e-05,0.0010282
1.8081e-05,0.0011139
1.8727e-05,0.0011139
1.9372e-05,0.0011139
2.0233e-05,0.0011139
2.0449e-05,0.0011139
2.1094e-05,0.0011996
2.2171e-05,0.0012852
2.2816e-05,0.0014566
2.3247e-05,0.0015423
2.3893e-05,0.0015423
2.4754e-05,0.001628
2.5399e-05,0.001628
2.6476e-05,0.001628
2.7982e-05,0.001628
2.8628e-05,0.001628
2.8843e-05,0.001628
2.9489e-05,0.0017136
3.0135e-05,0.0017136
3.1857e-05,0.0017993
3.2287e-05,0.0017993
3.3148e-05,0.0017993
3.4009e-05,0.0017993
3.487e-05,0.0017993
3.5516e-05,0.0017993
3.5731e-05,0.0017993
3.7023e-05,0.0017993
3.7453e-05,0.0017993
3.896e-05,0.0017993
3.9606e-05,0.0017993
4.1328e-05,0.0017993
4.305e-05,0.001885
4.4987e-05,0.0019707
4.6278e-05,0.0019707
4.7355e-05,0.0020564
4.9507e-05,0.0020564
5.1229e-05,0.0020564
5.2736e-05,0.0020564
5.4027e-05,0.0020564
5.4888e-05,0.0020564
5.6395e-05,0.0020564
5.8332e-05,0.0021421
6.0054e-05,0.0021421
6.1776e-05,0.0022277
6.2422e-05,0.0023134
6.4144e-05,0.0023991
6.7588e-05,0.0024848
6.931e-05,0.0024848
7.1678e-05,0.0024848
7.4476e-05,0.0024848
7.7274e-05,0.0025705
7.8781e-05,0.0025705
8.0288e-05,0.0025705
8.2655e-05,0.0025705
8.4593e-05,0.0025705
8.5884e-05,0.0026562
8.8467e-05,0.0026562
9.0404e-05,0.0026562
9.3848e-05,0.0026562
9.7292e-05,0.0026562
0.00010074,0.0028275
0.0001031,0.0028275
0.0001059,0.0028275
0.00010935,0.0029132
0.00011301,0.0029132
0.00011537,0.0029132
0.00011882,0.0029989
0.00012226,0.0030846
0.00012549,0.0030846
0.00012893,0.0031703
0.00013109,0.0032559
0.00013539,0.0032559
0.00013797,0.003513
0.00014293,0.003513
0.00014809,0.00377
0.00015197,0.0038557
0.00015433,0.0039414
0.00015971,0.0040271
0.00016467,0.0041128
0.00016811,0.0041984
0.00017521,0.0042841
0.00018016,0.0043698
0.00018361,0.0043698
0.0001892,0.0043698
0.00019588,0.0044555
0.00020233,0.0044555
0.00020728,0.0044555
0.00021267,0.0045412
0.00021654,0.0046269
0.000223,0.0047125
0.00022838,0.0047982
0.0002329,0.0048839
0.00023785,0.0048839
0.00024452,0.0049696
0.00025163,0.0049696
0.0002583,0.0051409
0.00026755,0.005398
0.00027487,0.0054837
0.00028198,0.0055694
0.00028822,0.005655
0.00029597,0.0057407
0.00030242,0.0058264
0.00031082,0.0059121
0.00031986,0.0059121
0.00032804,0.0059978
0.00033579,0.0062548
0.0003444,0.0062548
0.00035322,0.0063405
0.00036291,0.0065975
0.00037087,0.0065975
0.00037991,0.0066832
0.00038917,0.0069403
0.00039692,0.0069403
0.00040488,0.0073687
0.00041586,0.0074544
0.00042512,0.0076257
0.0004348,0.0076257
0.00044406,0.0077114
0.00045353,0.0077971
0.00046429,0.0078828
0.00047591,0.0081398
0.00048991,0.0082255
0.00050002,0.0082255
0.00050799,0.0084826
0.00051961,0.0085682
0.0005336,0.0088253
0.00054609,0.008911
0.00055706,0.008911
0.00056761,0.0090823
0.00058031,0.0093394
0.00059409,0.0095108
0.000607,0.0095964
0.00061733,0.0096821
0.00063283,0.0098535
0.00064725,0.0098535
0.00065974,0.0098535
0.00067416,0.0099392
0.00068858,0.010196
0.00070515,0.010453
0.00072345,0.01071
0.0007411,0.010796
0.00075445,0.011053
0.00077102,0.01131
0.00078953,0.011481
0.00080783,0.011567
0.00082268,0.011738
0.00084141,0.011996
0.00085927,0.012253
0.00087864,0.012253
0.00089737,0.012253
0.00091717,0.01251
0.00093805,0.012681
0.0009613,0.012938
0.00098433,0.013024
0.0010069,0.013281
0.001028,0.013452
0.0010483,0.013966
0.0010717,0.014052
0.0010911,0.014309
0.0011122,0.014652
0.0011372,0.014823
0.0011611,0.014823
0.0011884,0.014909
0.0012093,0.014994
0.0012375,0.015166
0.0012631,0.015337
0.0012872,0.015766
0.0013132,0.016023
0.0013386,0.016365
0.0013653,0.016537
0.0013933,0.016708
0.0014204,0.016794
0.0014471,0.016965
0.0014779,0.017479
0.0015089,0.017651
0.0015377,0.017822
0.0015698,0.018079
0.0016038,0.018507
0.001635,0.018764
0.0016705,0.019022
0.0017056,0.019279
0.0017429,0.019707
0.001778,0.019793
0.0018156,0.02005
0.0018522,0.020307
0.0018907,0.020735
0.0019269,0.021164
0.0019678,0.021335
0.0020093,0.021421
0.0020524,0.021763
0.0020929,0.021935
0.0021318,0.022106
0.0021712,0.022277
0.0022158,0.022449
0.0022655,0.02262
0.0023111,0.023049
0.0023561,0.023134
0.002403,0.02322
0.002448,0.023391
0.0024921,0.023991
0.0025436,0.024505
0.0025905,0.024591
0.002642,0.025019
0.0026906,0.025362
0.0027442,0.025705
0.0027954,0.025962
0.0028482,0.026133
0.0029093,0.02639
0.002965,0.026819
0.0030212,0.027076
0.0030789,0.027333
0.0031366,0.027504
0.0031951,0.027761
0.0032537,0.028104
0.0033178,0.028275
0.0033768,0.028361
0.0034384,0.028789
0.0034974,0.028961
0.0035729,0.029389
0.0036353,0.029646
0.0037006,0.029817
0.0037733,0.030246
0.0038463,0.03076
0.0039197,0.031188
0.0039916,0.031703
0.0040688,0.032559
0.0041532,0.032902
0.0042238,0.033416
0.0043039,0.033759
0.0043915,0.034016
0.0044729,0.034444
0.004554,0.035044
0.0046405,0.035473
0.0047187,0.036158
0.0048099,0.036672
0.0048988,0.037015
0.0049899,0.037443
0.0050753,0.037786
0.0051709,0.038814
0.0052645,0.039671
0.005347,0.040014
0.0054434,0.040442
0.0055388,0.041042
0.0056257,0.04147
0.0057338,0.041984
0.0058406,0.042413
0.0059477,0.042756
0.0060562,0.042927
0.0061641,0.043184
0.0062728,0.043527
0.00638,0.044126
0.0064968,0.044469
0.0066086,0.044898
0.0067138,0.045497
0.0068238,0.045926
0.0069422,0.046526
0.0070627,0.046954
0.0071796,0.047297
0.0073012,0.047639
0.0074259,0.048325
0.0075554,0.048496
0.0076852,0.04901
0.007812,0.049267
0.0079455,0.050039
0.0080871,0.050981
0.008224,0.051581
0.0083637,0.052009
0.0084965,0.052352
0.0086394,0.05278
0.0087871,0.053037
0.0089309,0.053637
0.0090867,0.054151
0.0092352,0.054665
0.009382,0.055351
0.0095329,0.055865
0.0096866,0.056122
0.0098461,0.056807
0.010004,0.057579
0.010167,0.058264
0.010339,0.058864
0.0105,0.059207
0.010668,0.059635
0.010844,0.060577
0.011016,0.061263
0.011195,0.061691
0.011377,0.062891
0.011554,0.063148
0.011746,0.063491
0.01194,0.064005
0.012142,0.06469
0.012348,0.06529
0.012558,0.06589
0.012773,0.066747
0.01297,0.067689
0.013176,0.068118
0.013398,0.069574
0.013605,0.070345
0.013812,0.070602
0.014029,0.071202
0.014256,0.071973
0.01448,0.072659
0.014716,0.073087
0.014945,0.073516
0.015181,0.074115
0.015412,0.074801
0.015654,0.075915
0.015894,0.076343
0.016133,0.077371
0.016372,0.078399
0.01662,0.079342
0.016868,0.080284
0.017122,0.081227
0.017386,0.081912
0.017659,0.083026
0.017934,0.083712
0.018215,0.084569
0.018489,0.085854
0.018754,0.086539
0.019051,0.087482
0.01935,0.088424
0.019649,0.089452
0.01995,0.090395
0.020256,0.091423
0.020552,0.092451
0.02086,0.09348
0.021166,0.094165
0.021472,0.095022
0.021781,0.095707
0.022099,0.096993
0.02243,0.097849
0.022767,0.098792
0.023107,0.099477
0.02345,0.10033
0.023775,0.10119
0.024134,0.10205
0.024476,0.10342
0.024845,0.10453
0.025224,0.10556
0.025598,0.10693
0.025954,0.10787
0.026332,0.10865
0.026708,0.10976
0.027111,0.1107
0.027506,0.11207
0.02789,0.11327
0.0283,0.11361
0.028705,0.11473
0.029124,0.11533
0.029552,0.11661
0.029975,0.11833
0.030414,0.11961
0.030839,0.12081
0.031292,0.12184
0.031727,0.12295
0.032169,0.12415
0.032646,0.12535
0.033121,0.12638
0.033586,0.12792
0.034071,0.12947
0.034557,0.13058
0.035045,0.13204
0.035524,0.13315
0.036003,0.13469
0.036507,0.13649
0.037007,0.13795
0.037525,0.13881
0.038051,0.14001
0.038577,0.14069
0.039116,0.14138
0.039651,0.14283
0.04023,0.14446
0.040793,0.14557
0.041357,0.14729
0.041911,0.149
0.042478,0.15037
0.043057,0.15234
0.043639,0.15389
0.044252,0.15577
0.044859,0.15783
0.04546,0.1592
0.046067,0.16134
0.046712,0.16297
0.047337,0.16391
0.047977,0.16571
0.048626,0.167
0.049282,0.16914
0.049955,0.17094
0.050648,0.17334
0.051319,0.17531
0.052013,0.17771
0.052726,0.17942
0.053427,0.18139
0.054154,0.1831
0.054867,0.18507
0.055586,0.18662
0.056334,0.1891
0.057082,0.1903
0.057826,0.1921
0.058579,0.19347
0.059327,0.19518
0.060113,0.19681
0.06092,0.1987
0.061709,0.20041
0.0625,0.20307
0.063309,0.20512
0.064141,0.20667
0.064982,0.20829
0.065815,0.21155
0.066683,0.21318
0.067539,0.21498
0.068429,0.21712
0.069293,0.2196
0.0702,0.22157
0.071098,0.22406
0.07201,0.22646
0.072942,0.2286
0.073891,0.23091
0.074844,0.23323
0.075797,0.23571
0.076762,0.23734
0.077726,0.23914
0.078711,0.24128
0.07973,0.24308
0.080727,0.24479
0.081771,0.24711
0.082757,0.24959
0.083774,0.25225
0.084828,0.25516
0.085896,0.25833
0.086985,0.26065
0.088067,0.26287
0.089135,0.26519
0.090244,0.2681
0.091335,0.2705
0.092448,0.27384
0.093593,0.2765
0.09475,0.27847
0.095913,0.28147
0.097094,0.28412
0.09827,0.28704
0.09948,0.28986
0.10068,0.29321
0.10193,0.29638
0.10318,0.29972
0.10442,0.30332
0.10565,0.30657
0.10693,0.3094
0.10819,0.31188
0.10947,0.31471
0.11081,0.31797
0.11218,0.32011
0.11354,0.32294
0.1149,0.32585
0.11624,0.32902
0.11759,0.33211
0.119,0.33476
0.12041,0.33716
0.1218,0.34067
0.12325,0.34393
0.12469,0.34787
0.12618,0.35181
0.12765,0.35481
0.12912,0.35815
0.1306,0.36124
0.13214,0.36389
0.13371,0.36724
0.13525,0.37083
0.13682,0.37349
0.13842,0.37692
0.14004,0.38069
0.14162,0.38471
0.14326,0.38814
0.14491,0.39217
0.14656,0.39577
0.14823,0.39928
0.1499,0.40236
0.15161,0.40528
0.15329,0.40896
0.15502,0.4117
0.15682,0.41573
0.15857,0.41873
0.16035,0.42267
0.16216,0.4261
0.16396,0.42918
0.16579,0.43193
0.16762,0.43647
0.16946,0.44007
0.17137,0.44221
0.17326,0.44606
0.17519,0.45026
0.17711,0.45412
0.17908,0.4578
0.18104,0.46123
0.18303,0.46466
0.18502,0.46808
0.18707,0.4716
0.18908,0.47554
0.19115,0.47871
0.19323,0.48205
0.19532,0.48625
0.19741,0.49002
0.19955,0.4937
0.20174,0.49764
0.20392,0.50081
0.2061,0.50476
0.2083,0.50818
0.21054,0.51135
0.21276,0.51564
0.21498,0.52052
0.21729,0.52498
0.21959,0.52866
0.22189,0.53123
0.22422,0.53526
0.22656,0.53929
0.22893,0.54306
0.23128,0.54674
0.23369,0.55128
0.23605,0.55574
0.23849,0.55925
0.24096,0.56293
0.24343,0.56747
0.24593,0.57193
0.24843,0.57596
0.25092,0.5799
0.2535,0.58418
0.25605,0.58787
0.2586,0.59164
0.26122,0.59584
0.26384,0.60012
0.26645,0.60398
0.26907,0.6074
0.27171,0.6104
0.27441,0.614
0.27713,0.61726
0.27986,0.62214
0.28263,0.626
0.28544,0.62951
0.28823,0.63371
0.29105,0.63739
0.29383,0.64176
0.29667,0.6463
0.29955,0.65084
0.30238,0.65367
0.30523,0.65813
0.30816,0.66318
0.31108,0.66755
0.31403,0.67218
0.31692,0.67578
0.31993,0.67912
0.32287,0.68392
0.32586,0.68854
0.32883,0.69223
0.33186,0.69634
0.33496,0.69994
0.33806,0.70388
0.34118,0.70757
0.34429,0.71176
0.34742,0.71459
0.35054,0.71776
0.35361,0.7211
0.3568,0.72496
0.35995,0.72976
0.36321,0.73327
0.36641,0.73627
0.36965,0.73961
0.37285,0.74287
0.37612,0.74604
0.3794,0.74861
0.38268,0.75169
0.38595,0.75521
0.38922,0.7576
0.39257,0.76137
0.39592,0.76472
0.39932,0.76703
0.40264,0.77046
0.40603,0.77423
0.40938,0.77723
0.4128,0.78134
0.41625,0.78519
0.41971,0.78845
0.42316,0.79136
0.42663,0.7947
0.43015,0.7983
0.43363,0.80139
0.43717,0.8043
0.44068,0.80644
0.44421,0.80876
0.44776,0.81184
0.45133,0.81433
0.45484,0.81724
0.45841,0.81964
0.46201,0.82281
0.4656,0.82444
0.46917,0.82726
0.47278,0.83018
0.47636,0.83215
0.48005,0.83438
0.48368,0.83695
0.48732,0.83883
0.49103,0.8414
0.49469,0.84346
0.49837,0.84509
0.50205,0.84671
0.50572,0.84903
0.5094,0.85108
0.51308,0.85357
0.51673,0.85545
0.52046,0.85725
0.52417,0.85922
0.52787,0.86154
0.53157,0.86334
0.53525,0.86471
0.53896,0.86719
0.54269,0.86916
0.54646,0.87062
0.55021,0.87268
0.55394,0.87422
0.55765,0.87636
0.5614,0.87833
0.56514,0.88039
0.56885,0.88167
0.57261,0.88364
0.57634,0.8851
0.58009,0.88664
0.58383,0.88793
0.58753,0.88896
0.5913,0.89016
0.59507,0.89135
0.59879,0.8929
0.6025,0.89504
0.60623,0.89607
0.60998,0.89735
0.61368,0.89864
0.6174,0.89949
0.62115,0.90104
0.62488,0.90344
0.62862,0.90498
0.63229,0.90652
0.63597,0.90849
0.63962,0.90986
0.6433,0.91106
0.64693,0.91278
0.65063,0.91406
0.65426,0.91595
0.65788,0.91715
0.6615,0.91877
0.6651,0.92014
0.66871,0.92109
0.67226,0.9222
0.67581,0.92271
0.67941,0.92366
0.68297,0.92486
0.68647,0.92563
0.69002,0.92683
0.69356,0.92768
0.69708,0.92871
0.70058,0.92948
0.70404,0.93017
0.70748,0.93111
0.71091,0.93188
0.71435,0.93282
0.71775,0.93445
0.72115,0.9354
0.72453,0.93582
0.72786,0.93711
0.73118,0.93822
0.73452,0.93899
0.73777,0.93951
0.74099,0.94011
0.74427,0.94096
0.74752,0.94216
0.75079,0.94319
0.75399,0.94439
0.75715,0.94551
0.76032,0.94602
0.76346,0.94688
0.76657,0.94748
0.76967,0.94816
0.77276,0.94919
0.77586,0.94996
0.77887,0.95048
0.78188,0.95116
0.78487,0.95168
0.78785,0.95227
0.79078,0.95287
0.7937,0.95322
0.79661,0.95382
0.79943,0.95433
0.80226,0.95562
0.80507,0.95622
0.80788,0.95724
0.81067,0.9581
0.81344,0.95913
0.81619,0.96007
0.81891,0.96041
0.82159,0.96084
0.82425,0.96136
0.82687,0.96221
0.82948,0.96333
0.83211,0.96418
0.83467,0.96496
0.83718,0.9653
0.83968,0.96538
0.84215,0.96624
0.84463,0.96693
0.84706,0.9677
0.8495,0.9683
0.85185,0.96838
0.85423,0.9689
0.85656,0.96967
0.85888,0.97018
0.86117,0.97061
0.86342,0.97087
0.86562,0.97155
0.86786,0.97181
0.87003,0.97224
0.87218,0.97267
0.87431,0.97361
0.8764,0.97412
0.8785,0.97464
0.88055,0.97532
0.88258,0.97609
0.8846,0.97644
0.88657,0.97669
0.88853,0.97729
0.89047,0.97772
0.89242,0.97824
0.89434,0.97892
0.89619,0.97918
0.89801,0.97926
0.89982,0.97978
0.90158,0.98004
0.90335,0.98038
0.9051,0.98064
0.90684,0.98115
0.90856,0.98115
0.91025,0.98141
0.91191,0.98166
0.91357,0.98192
0.9152,0.98209
0.91677,0.98252
0.91835,0.98269
0.9199,0.98303
0.92141,0.98329
0.92291,0.98363
0.92442,0.98398
0.92588,0.98432
0.92733,0.98449
0.92873,0.98475
0.93012,0.98509
0.9315,0.98543
0.93287,0.98586
0.93419,0.98612
0.93553,0.98621
0.93681,0.98646
0.93809,0.9868
0.93937,0.98706
0.94065,0.98749
0.9419,0.98775
0.94311,0.98792
0.94431,0.98818
0.94548,0.98818
0.94662,0.98826
0.94774,0.9886
0.94884,0.98886
0.94995,0.98929
0.95102,0.98938
0.95207,0.98938
0.9531,0.98955
0.95415,0.9898
0.95517,0.98998
0.95619,0.99023
0.95717,0.99075
0.95816,0.99092
0.95913,0.99126
0.96008,0.99152
0.96101,0.99169
0.96192,0.99186
0.96281,0.99203
0.96365,0.9922
0.96453,0.99263
0.96538,0.99272
0.96625,0.99272
0.96705,0.99297
0.96787,0.99315
0.96866,0.99323
0.96943,0.99323
0.97022,0.9934
0.97096,0.99366
0.97169,0.99383
0.97242,0.99383
0.97313,0.994
0.97385,0.994
0.97453,0.99434
0.97521,0.99452
0.97587,0.99452
0.97654,0.9946
0.97718,0.99469
0.97781,0.99494
0.97843,0.99503
0.97906,0.99512
0.97966,0.99546
0.98026,0.99563
0.98083,0.9958
0.98141,0.99623
0.98197,0.99632
0.98252,0.9964
0.98304,0.99649
0.98356,0.99657
0.9841,0.99657
0.98462,0.99674
0.98511,0.99674
0.98561,0.99683
0.98608,0.99683
0.98657,0.99683
0.98703,0.99692
0.98749,0.99692
0.98793,0.99709
0.98837,0.99726
0.9888,0.99734
0.9892,0.99752
0.98962,0.99752
0.99002,0.99752
0.99042,0.99752
0.9908,0.9976
0.99116,0.9976
0.99154,0.99769
0.99189,0.99769
0.99224,0.99777
0.99258,0.99786
0.99291,0.99794
0.99322,0.99794
0.99354,0.99794
0.99385,0.99794
0.99413,0.99803
0.99443,0.9982
0.99471,0.9982
0.99497,0.9982
0.99523,0.9982
0.99548,0.99829
0.99573,0.99837
0.99596,0.99854
0.99619,0.99863
0.9964,0.99863
0.99663,0.99863
0.99683,0.99871
0.99703,0.99897
0.99722,0.99897
0.9974,0.99897
0.99758,0.99897
0.99776,0.99897
0.99792,0.99906
0.99809,0.99906
0.99823,0.99906
0.99838,0.99906
0.99852,0.99906
0.99866,0.99914
0.99879,0.99931
0.99891,0.9994
0.99902,0.99949
0.99913,0.99949
0.99922,0.99949
0.99932,0.99966
0.99941,0.99966
0.99949,0.99966
0.99957,0.99974
0.99964,0.99974
0.9997,0.99983
0.99975,0.99983
0.99981,0.99983
0.99985,0.99983
0.99988,0.99983
0.99992,0.99991
1,1


==> images/datFiles/vascuRO.dat <==
0,0
0,0.0008714
0,0.00091356
0,0.0011384
0,0.0013352
0,0.0014898
0,0.0016022
0,0.001799
0,0.0019396
0,0.0021785
0,0.0022769
0,0.0023753
0,0.0025861
0,0.0026704
0,0.0029093
0,0.0030218
0,0.0031202
0,0.0032607
0,0.0032748
0,0.0033872
0,0.0035137
0,0.0036261
0,0.0038791
0,0.0039213
0,0.0039494
0,0.0044132
0,0.0044694
0,0.0045959
0,0.0050035
0,0.0050878
0,0.0051722
0,0.0055798
0,0.00565
0,0.0058046
0,0.0062825
0,0.0064371
0,0.0064512
0,0.0069009
0,0.0077723
0,0.0082642
0,0.0087702
0,0.00922
0,0.0096416
0,0.0099508
0,0.010415
0,0.010766
0,0.011145
0,0.011455
0,0.011806
0,0.011918
0,0.012326
0,0.012762
0,0.013043
0,0.01331
0,0.013703
0,0.014069
0,0.014378
0,0.014617
0,0.014982
0,0.015249
0,0.015657
0,0.016051
0,0.016514
0,0.016866
0,0.017259
0,0.017386
0,0.017976
0,0.018623
0,0.018707
0,0.019185
0,0.019635
0,0.020351
0,0.020703
0,0.020857
0,0.021265
0,0.021616
0,0.021813
0,0.022375
0,0.022586
0,0.023022
0,0.023598
0,0.023949
0,0.024371
0,0.024652
0,0.024793
0,0.025341
0,0.02565
0,0.025805
0,0.026283
0,0.026943
0,0.02707
0,0.027393
0,0.027772
0,0.027857
0,0.028067
0,0.028517
0,0.02863
0,0.028826
0,0.029346
0,0.029529
0,0.029979
0,0.030204
0,0.030415
0,0.030864
0,0.031216
0,0.03137
0,0.031876
0,0.032045
0,0.032214
0,0.032579
0,0.03286
0,0.033155
0,0.033465
0,0.033844
0,0.034097
0,0.034589
0,0.035025
0,0.035221
0,0.035488
0,0.035952
0,0.036444
0,0.036964
0,0.037259
0,0.037737
0,0.038412
0,0.038848
0,0.039522
0,0.040098
0,0.040703
0,0.04111
0,0.041223
0,0.041658
0,0.041855
0,0.041996
0,0.04253
0,0.043106
0,0.043275
0,0.043528
0,0.044315
0,0.044469
0,0.045313
0,0.046283
0,0.047112
0,0.04773
0,0.049361
0,0.049417
0,0.05026
0,0.051145
0,0.05137
0,0.051834
0,0.052087
0,0.052481
0,0.052987
0,0.053535
0,0.053999
0,0.054547
0,0.055053
0,0.05546
0,0.056037
0,0.05643
0,0.056922
0,0.057175
0,0.057723
0,0.058131
0,0.058932
0,0.05948
0,0.06007
0,0.061138
0,0.061504
0,0.061869
0,0.062558
0,0.063148
0,0.064062
0,0.064216
0,0.064568
0,0.065889
0,0.06655
0,0.066915
0,0.06766
0,0.068461
0,0.069304
0,0.069473
0,0.070935
0,0.073577
0,0.073858
0,0.074322
0,0.075545
0,0.075629
0,0.07643
0,0.077358
0,0.078595
0,0.079508
0,0.081012
0,0.082305
0,0.08312
0,0.083935
0,0.084694
0,0.085524
0,0.086564
0,0.088208
0,0.089937
0,0.09019
0,0.091272
0,0.092284
0,0.09293
0,0.093493
0,0.094336
0,0.095264
0,0.096613
0,0.097231
0,0.099283
0,0.10024
0,0.10114
0,0.10138
0,0.10412
0,0.10491
0,0.10617
0,0.10732
0,0.10874
0,0.10878
0,0.1097
0,0.1115
0,0.11231
0,0.11327
2.3897e-08,0.11425
2.3897e-08,0.11491
2.3897e-08,0.11608
2.3897e-08,0.11899
2.3897e-08,0.11945
2.3897e-08,0.12138
2.3897e-08,0.12264
4.7794e-08,0.12332
4.7794e-08,0.12552
4.7794e-08,0.12593
4.7794e-08,0.12658
4.7794e-08,0.12832
4.7794e-08,0.12897
4.7794e-08,0.12963
4.7794e-08,0.13178
4.7794e-08,0.13242
7.1691e-08,0.1341
7.1691e-08,0.13571
7.1691e-08,0.13733
7.1691e-08,0.13788
1.1949e-07,0.13973
1.1949e-07,0.14174
1.1949e-07,0.14225
1.1949e-07,0.1429
1.1949e-07,0.14378
1.1949e-07,0.14399
1.1949e-07,0.14569
1.1949e-07,0.14736
1.1949e-07,0.14779
1.4338e-07,0.14883
1.4338e-07,0.15048
1.4338e-07,0.15108
1.4338e-07,0.1521
1.4338e-07,0.15361
1.4338e-07,0.1542
1.4338e-07,0.1557
1.4338e-07,0.1565
1.4338e-07,0.1574
1.6728e-07,0.15937
1.6728e-07,0.15997
1.6728e-07,0.16063
1.9118e-07,0.16242
1.9118e-07,0.16277
2.3897e-07,0.16422
2.6287e-07,0.16676
2.6287e-07,0.16736
2.6287e-07,0.16866
2.6287e-07,0.17053
2.6287e-07,0.1715
2.6287e-07,0.17214
2.8677e-07,0.17342
3.1066e-07,0.17414
3.3456e-07,0.17557
3.3456e-07,0.17779
3.3456e-07,0.17889
3.3456e-07,0.18093
3.3456e-07,0.18195
4.0625e-07,0.18437
4.0625e-07,0.18554
4.7794e-07,0.18794
4.7794e-07,0.18839
5.4963e-07,0.19025
5.4963e-07,0.19148
5.7353e-07,0.19202
5.9743e-07,0.19529
5.9743e-07,0.19592
5.9743e-07,0.20066
5.9743e-07,0.20131
6.2133e-07,0.20315
6.2133e-07,0.20384
6.2133e-07,0.20439
6.6912e-07,0.20672
6.6912e-07,0.20978
7.6471e-07,0.21123
7.6471e-07,0.21175
8.125e-07,0.21276
8.125e-07,0.21469
8.125e-07,0.21545
8.603e-07,0.21633
9.7978e-07,0.2192
1.0037e-06,0.22052
1.0037e-06,0.22382
1.0037e-06,0.22482
1.0515e-06,0.22589
1.0993e-06,0.22762
1.1232e-06,0.22829
1.2904e-06,0.23137
1.3382e-06,0.23422
1.3382e-06,0.23495
1.3382e-06,0.23571
1.4816e-06,0.23893
1.5294e-06,0.23969
1.5294e-06,0.24055
1.6489e-06,0.24356
1.7445e-06,0.24618
1.7684e-06,0.24725
2.0074e-06,0.25047
2.0552e-06,0.25203
2.2702e-06,0.25484
2.5092e-06,0.25812
2.5092e-06,0.25966
2.6765e-06,0.26302
2.7004e-06,0.26458
3.011e-06,0.26811
3.3695e-06,0.27088
3.3695e-06,0.27181
3.4173e-06,0.27258
3.6802e-06,0.27535
3.728e-06,0.27629
4.1342e-06,0.27961
4.2776e-06,0.28163
4.3254e-06,0.28285
4.3971e-06,0.28422
4.421e-06,0.28506
4.5166e-06,0.28805
4.5405e-06,0.28905
4.5405e-06,0.28971
4.9467e-06,0.29221
5.0901e-06,0.29469
5.5202e-06,0.29681
5.9504e-06,0.29848
5.9743e-06,0.2993
6.1894e-06,0.30309
6.2372e-06,0.30392
6.8346e-06,0.30791
6.9063e-06,0.30862
7.3603e-06,0.31086
7.432e-06,0.31174
7.432e-06,0.31245
8.0294e-06,0.3156
8.125e-06,0.31663
9.0092e-06,0.32125
9.0809e-06,0.32204
9.1765e-06,0.32291
9.4394e-06,0.325
1.0228e-05,0.33004
1.0276e-05,0.33127
1.0993e-05,0.33479
1.104e-05,0.33536
1.1614e-05,0.33657
1.1781e-05,0.3372
1.1925e-05,0.33933
1.2211e-05,0.34228
1.2642e-05,0.34462
1.2713e-05,0.34569
1.2833e-05,0.34684
1.3143e-05,0.34805
1.3335e-05,0.34867
1.3932e-05,0.35074
1.4338e-05,0.35133
1.441e-05,0.35206
1.5414e-05,0.35465
1.5677e-05,0.35618
1.582e-05,0.35706
1.6322e-05,0.35956
1.6895e-05,0.36219
1.7493e-05,0.36388
1.7947e-05,0.36447
1.8162e-05,0.36514
1.8711e-05,0.36738
1.895e-05,0.36871
1.9046e-05,0.36959
1.9978e-05,0.37252
2.0313e-05,0.3737
2.0575e-05,0.37504
2.1006e-05,0.3763
2.1268e-05,0.37726
2.2296e-05,0.38003
2.2798e-05,0.38205
2.2917e-05,0.38277
2.2965e-05,0.38342
2.373e-05,0.38585
2.4877e-05,0.38871
2.5211e-05,0.38992
2.5857e-05,0.39254
2.6598e-05,0.39432
2.686e-05,0.39508
2.784e-05,0.39736
2.8724e-05,0.39862
2.8987e-05,0.39926
2.9609e-05,0.40169
2.9919e-05,0.40273
3.1162e-05,0.40614
3.1712e-05,0.4079
3.207e-05,0.40846
3.2882e-05,0.41078
3.3671e-05,0.41238
3.4125e-05,0.41321
3.5774e-05,0.41581
3.6348e-05,0.41668
3.6802e-05,0.41733
3.8068e-05,0.42112
3.8809e-05,0.42285
4.0434e-05,0.4251
4.127e-05,0.42624
4.1748e-05,0.42689
4.2609e-05,0.42849
4.3421e-05,0.42929
4.4114e-05,0.42989
4.605e-05,0.43359
4.7245e-05,0.4349
4.8487e-05,0.4377
4.9634e-05,0.43913
5.2024e-05,0.44139
5.2884e-05,0.44292
5.4247e-05,0.44534
5.5035e-05,0.4458
5.7114e-05,0.44794
5.7568e-05,0.4485
5.8978e-05,0.44977
6.0221e-05,0.45152
6.0914e-05,0.45233
6.1798e-05,0.45366
6.3351e-05,0.45465
6.4713e-05,0.45609
6.4976e-05,0.4564
6.7055e-05,0.45921
6.8776e-05,0.46096
7.2074e-05,0.46353
7.3269e-05,0.46505
7.4607e-05,0.46679
7.6399e-05,0.46871
7.9243e-05,0.47133
8.0318e-05,0.47266
8.2134e-05,0.47522
8.4572e-05,0.47692
8.6771e-05,0.47902
8.8443e-05,0.48028
8.9447e-05,0.48086
9.1693e-05,0.48278
9.2769e-05,0.48361
9.3557e-05,0.48439
9.609e-05,0.48613
9.8647e-05,0.48794
0.00010199,0.49026
0.00010376,0.49092
0.00010661,0.4928
0.00010756,0.49355
0.00010823,0.49452
0.00011224,0.49684
0.0001154,0.49882
0.00011722,0.50044
0.00011831,0.50118
0.00011932,0.50174
0.00012393,0.50371
0.00012536,0.50446
0.00012718,0.50537
0.00012924,0.50696
0.00013043,0.50755
0.00013402,0.50877
0.00013722,0.51047
0.00013889,0.51119
0.00014171,0.51325
0.00014453,0.51459
0.00014783,0.51632
0.00014986,0.5173
0.00015139,0.51771
0.00015636,0.51941
0.0001588,0.52034
0.00016045,0.52104
0.00016618,0.52298
0.00016929,0.5243
0.00017364,0.52614
0.00017505,0.52706
0.00017827,0.52885
0.000183,0.5303
0.00018439,0.53095
0.000188,0.53252
0.0001924,0.53462
0.000194,0.53515
0.00019878,0.53661
0.00020382,0.53775
0.00020697,0.53896
0.00020994,0.54018
0.00021211,0.54072
0.00021615,0.54157
0.00022114,0.54254
0.00022298,0.54318
0.00022662,0.54426
0.00022946,0.54547
0.00023383,0.54677
0.00023978,0.54871
0.00024526,0.55002
0.00025121,0.55183
0.0002567,0.5532
0.00026294,0.5546
0.00026681,0.5556
0.0002746,0.55831
0.00028091,0.56031
0.00028894,0.56287
0.00029427,0.56448
0.0002969,0.56489
0.00030254,0.56611
0.00031007,0.56831
0.00031501,0.56964
0.00031719,0.57067
0.00032118,0.5716
0.00032514,0.57282
0.00032947,0.5742
0.00033413,0.5748
0.00033685,0.57522
0.00034407,0.57643
0.00035086,0.57777
0.0003533,0.5784
0.00035514,0.57875
0.00036424,0.58022
0.00037053,0.58191
0.00037633,0.58287
0.00037918,0.58353
0.00038173,0.58399
0.00038713,0.5855
0.00039521,0.58634
0.00039813,0.58691
0.00040453,0.5879
0.00041024,0.58892
0.00041426,0.58959
0.00042408,0.59108
0.000436,0.59327
0.0004453,0.59533
0.00044862,0.59577
0.00045285,0.59611
0.00046038,0.5973
0.0004697,0.59841
0.00047314,0.59881
0.00047868,0.5997
0.00048736,0.60141
0.00050134,0.60378
0.00050915,0.60507
0.00051281,0.6055
0.00052122,0.60651
0.00052841,0.60736
0.00053224,0.60779
0.00053499,0.608
0.00055083,0.61147
0.0005584,0.61251
0.00057702,0.61518
0.0005932,0.61733
0.00060245,0.61859
0.00062214,0.62053
0.00062818,0.62148
0.00064063,0.62316
0.00065579,0.62557
0.00066059,0.62628
0.00067662,0.62863
0.00068893,0.62942
0.0006961,0.6302
0.00071345,0.63259
0.00072248,0.63393
0.00073902,0.63661
0.00076292,0.63862
0.00077047,0.63979
0.00079212,0.64223
0.00080572,0.64462
0.00081377,0.64531
0.00083176,0.64766
0.00085325,0.64871
0.00086699,0.64978
0.00088689,0.65204
0.000896,0.65313
0.00093414,0.65658
0.00096743,0.65819
0.00099713,0.66007
0.001016,0.66171
0.0010371,0.66259
0.0010857,0.66388
0.0011974,0.67047
0.0013666,0.67429
0.0014428,0.67657
0.0017932,0.68387
0.0018366,0.68519
0.0019852,0.68857
0.0020302,0.68968
0.0025544,0.69272
0.0026307,0.69359
0.002686,0.69446
0.0029949,0.69882
0.0031207,0.70056
0.003989,0.70437
0.0040904,0.70528
0.0049194,0.71051
0.0051821,0.71189
0.00559,0.71425
0.0065002,0.71563
0.0078019,0.718
0.0087244,0.72229
0.0091729,0.72458
0.010307,0.72751
0.01241,0.73123
0.013138,0.73335
0.01523,0.73754
0.016713,0.74174
0.022983,0.7498
0.024,0.75234
0.027154,0.76048
0.028186,0.7624
0.036693,0.77518
0.040086,0.77926
0.044387,0.78635
0.050489,0.7957
1,1


==> images/datFiles/vascuV.dat <==
0,0
0,8.5682e-05
0,0.00017136
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00051409
0,0.00059978
0,0.00068546
0,0.00077114
0,0.00085682
0,0.00094251
0,0.0010282
0,0.0011139
0,0.0011996
0,0.0012852
0,0.0013709
0,0.0014566
0,0.0015423
0,0.0017136
0,0.001885
0,0.0019707
0,0.0020564
0,0.0021421
0,0.0022277
0,0.0023134
0,0.0023991
0,0.0024848
0,0.0025705
0,0.0026562
0,0.0027418
0,0.0028275
0,0.0029132
0,0.0029989
0,0.0030846
0,0.0031703
0,0.0032559
0,0.0033416
0,0.0034273
0,0.003513
0,0.0036843
0,0.00377
0,0.0038557
0,0.0040271
0,0.0041984
0,0.0042841
0,0.0043698
0,0.0044555
0,0.0045412
0,0.0046269
0,0.0047125
0,0.0047982
0,0.0048839
0,0.0051409
0,0.0052266
0,0.0053123
0,0.005398
0,0.0054837
0,0.005655
0,0.0057407
0,0.0058264
0,0.0059121
0,0.0059978
0,0.0060835
0,0.0061691
0,0.0062548
0,0.0063405
0,0.0064262
0,0.0065119
0,0.0065975
0,0.0066832
0,0.0067689
0,0.0068546
0,0.0071116
0,0.0071973
0,0.0073687
0,0.0074544
0,0.0075401
0,0.0076257
0,0.0077114
0,0.0077971
0,0.0078828
0,0.0080542
0,0.0081398
0,0.0083112
0,0.0083969
0,0.0084826
0,0.0085682
0,0.0086539
0,0.0087396
0,0.0088253
0,0.008911
0,0.0089967
0,0.0090823
0,0.0093394
0,0.0094251
0,0.0095108
0,0.0095964
0,0.0096821
0,0.0097678
0,0.0098535
0,0.0099392
0,0.010025
0,0.010196
0,0.010282
0,0.010539
0,0.01071
0,0.010796
0,0.010967
0,0.011053
0,0.011139
0,0.011224
0,0.011396
0,0.011481
0,0.011567
0,0.011653
0,0.011738
0,0.011824
0,0.01191
0,0.011996
0,0.012081
0,0.012167
0,0.012253
0,0.012338
0,0.012424
0,0.01251
0,0.012595
0,0.012681
0,0.012767
0,0.012852
0,0.012938
0,0.013024
0,0.013109
0,0.013195
0,0.013281
0,0.013366
0,0.013538
0,0.013624
0,0.013709
0,0.013795
0,0.013881
0,0.013966
0,0.014138
0,0.014223
0,0.014309
0,0.014395
0,0.01448
0,0.014566
0,0.014737
0,0.014823
0,0.014909
0,0.01508
0,0.015166
0,0.015251
0,0.015337
0,0.015423
0,0.015509
0,0.015594
0,0.01568
0,0.016023
0,0.016108
0,0.016194
0,0.016365
0,0.016451
0,0.016537
0,0.016794
0,0.016879
0,0.016965
0,0.017051
0,0.017136
0,0.017308
0,0.017394
0,0.017565
0,0.017736
0,0.017822
0,0.018165
0,0.018336
0,0.018422
0,0.018507
0,0.018679
0,0.019107
0,0.019193
0,0.01945
0,0.019621
0,0.019707
0,0.019878
0,0.019964
0,0.02005
0,0.020135
0,0.020221
0,0.020307
0,0.020478
0,0.020821
0,0.021078
0,0.021164
0,0.021249
0,0.021506
0,0.021678
0,0.021849
0,0.02202
0,0.022106
0,0.022449
0,0.022877
0,0.022963
0,0.023134
0,0.023306
0,0.023391
0,0.023563
0,0.023648
0,0.02382
0,0.023905
0,0.023991
0,0.024248
0,0.024505
0,0.024677
0,0.024762
0,0.024848
0,0.025105
0,0.025362
0,0.025448
0,0.025619
0,0.025962
0,0.026133
0,0.026562
0,0.026819
0,0.026904
0,0.027161
0,0.027247
0,0.027504
0,0.02759
0,0.027761
0,0.027932
0,0.028018
0,0.028361
0,0.028618
0,0.028875
0,0.028961
0,0.029046
0,0.029389
0,0.02956
0,0.029817
0,0.029903
0,0.030246
0,0.030332
0,0.030503
0,0.030846
0,0.031017
0,0.031188
0,0.03136
0,0.031531
0,0.031788
0,0.032217
0,0.032645
0,0.032902
0,0.033159
0,0.03333
0,0.033416
0,0.033673
0,0.034102
0,0.034787
0,0.03513
0,0.035558
0,0.035987
0,0.036072
0,0.036158
0,0.036415
0,0.036672
0,0.036758
0,0.036929
0,0.037358
0,0.0377
0,0.038043
0,0.038557
0,0.0389
0,0.039328
0,0.039414
0,0.039757
0,0.040099
0,0.040271
0,0.040356
0,0.040699
0,0.040956
0,0.041385
0,0.041556
0,0.041642
0,0.042327
0,0.042584
0,0.042927
0,0.04327
0,0.043698
0,0.044041
0,0.044298
0,0.044555
0,0.044898
0,0.045069
0,0.045497
0,0.045926
0,0.046183
0,0.046526
0,0.046783
0,0.047297
0,0.048068
0,0.048668
0,0.04901
0,0.049267
0,0.04961
0,0.049953
0,0.05021
0,0.050381
0,0.050467
0,0.050981
0,0.051581
0,0.051752
0,0.051838
0,0.052181
0,0.052695
0,0.052952
0,0.05338
0,0.053723
0,0.054494
0,0.055008
0,0.055608
0,0.056293
0,0.056807
0,0.057322
0,0.057921
0,0.058521
0,0.059207
0,0.059721
0,0.060063
0,0.060492
0,0.06092
0,0.061263
0,0.061777
0,0.06212
0,0.062463
0,0.06272
0,0.063234
0,0.063833
0,0.064262
0,0.064605
0,0.065119
0,0.065718
0,0.06589
0,0.066233
0,0.06649
0,0.066747
0,0.067175
0,0.067861
0,0.068546
0,0.069146
0,0.069574
0,0.070088
0,0.070859
0,0.071116
0,0.071716
0,0.072573
0,0.073173
0,0.073601
0,0.07403
0,0.074544
0,0.075486
0,0.075915
0,0.076686
0,0.077628
0,0.078399
0,0.079085
0,0.079513
0,0.08037
0,0.081141
0,0.081998
0,0.082684
0,0.083712
0,0.084483
0,0.084826
0,0.085511
0,0.086282
0,0.086796
0,0.087396
0,0.087653
0,0.088339
0,0.088681
0,0.089281
0,0.089881
0,0.090309
0,0.090738
0,0.091595
0,0.092366
0,0.093137
0,0.09348
0,0.093908
0,0.09485
0,0.09545
0,0.096136
0,0.096907
0,0.097764
0,0.098278
0,0.099392
0,0.10008
0,0.10111
0,0.10153
2.1525e-07,0.10205
4.305e-07,0.10265
4.305e-07,0.10342
4.305e-07,0.10428
4.305e-07,0.1053
4.305e-07,0.10599
4.305e-07,0.10702
4.305e-07,0.10805
4.305e-07,0.10865
4.305e-07,0.1095
6.4575e-07,0.11019
6.4575e-07,0.11096
6.4575e-07,0.1119
6.4575e-07,0.11233
6.4575e-07,0.11319
6.4575e-07,0.1137
8.6099e-07,0.1149
8.6099e-07,0.11541
8.6099e-07,0.11576
8.6099e-07,0.1167
1.0762e-06,0.11773
1.2915e-06,0.11867
1.2915e-06,0.11936
1.2915e-06,0.12013
1.2915e-06,0.12115
1.2915e-06,0.12184
1.2915e-06,0.12261
1.722e-06,0.12338
1.722e-06,0.12467
1.722e-06,0.12578
1.722e-06,0.12672
1.9372e-06,0.12775
2.1525e-06,0.12852
2.3677e-06,0.12921
2.3677e-06,0.13024
2.3677e-06,0.13135
2.3677e-06,0.13212
2.583e-06,0.13255
2.7982e-06,0.13324
3.0135e-06,0.13384
3.444e-06,0.13495
3.6592e-06,0.13589
3.8745e-06,0.13709
4.305e-06,0.13821
4.9507e-06,0.13941
4.9507e-06,0.14035
5.166e-06,0.14138
5.8117e-06,0.1424
6.027e-06,0.1436
6.2422e-06,0.14455
7.1032e-06,0.1454
7.3185e-06,0.1466
7.5337e-06,0.14755
7.7489e-06,0.14892
7.9642e-06,0.14977
9.0404e-06,0.15054
9.6862e-06,0.15209
9.6862e-06,0.15346
1.0117e-05,0.15517
1.0762e-05,0.15688
1.1839e-05,0.15834
1.2269e-05,0.1604
1.3561e-05,0.16203
1.4422e-05,0.16331
1.5498e-05,0.16494
1.6144e-05,0.16614
1.6789e-05,0.16777
1.7435e-05,0.16888
1.8511e-05,0.17042
2.0233e-05,0.17145
2.0879e-05,0.17265
2.1094e-05,0.17436
2.1525e-05,0.17565
2.2171e-05,0.17728
2.3032e-05,0.17848
2.3247e-05,0.18045
2.4969e-05,0.18208
2.5615e-05,0.1837
2.7121e-05,0.18542
2.7982e-05,0.18704
2.9059e-05,0.18842
2.9274e-05,0.19064
3.0781e-05,0.19159
3.2287e-05,0.19313
3.3364e-05,0.19501
3.4225e-05,0.19656
3.5516e-05,0.19767
3.6377e-05,0.19973
3.7668e-05,0.20153
4.0251e-05,0.20332
4.1328e-05,0.20581
4.1973e-05,0.20752
4.3265e-05,0.20924
4.5202e-05,0.21181
4.6924e-05,0.21429
4.8216e-05,0.21609
4.9077e-05,0.2184
5.1014e-05,0.22003
5.2736e-05,0.22183
5.4673e-05,0.22475
5.7041e-05,0.22672
5.9409e-05,0.22877
6.027e-05,0.23091
6.1776e-05,0.23331
6.2853e-05,0.2358
6.479e-05,0.23777
6.6297e-05,0.23957
6.7373e-05,0.24222
6.9741e-05,0.24479
7.1678e-05,0.24771
7.4261e-05,0.25071
7.7059e-05,0.25285
8.0072e-05,0.25499
8.3732e-05,0.25765
8.8037e-05,0.26065
9.062e-05,0.26373
9.4709e-05,0.26587
9.9014e-05,0.2687
0.00010267,0.27213
0.00010612,0.27436
0.00011128,0.27727
0.00011537,0.28095
0.00012032,0.28429
0.00012657,0.28695
0.00013432,0.29063
0.00014099,0.29346
0.00014917,0.29629
0.00015606,0.29997
0.00016553,0.30289
0.00017349,0.30623
0.00018081,0.3094
0.00018985,0.313
0.00019889,0.31685
0.00020965,0.32105
0.00022063,0.32491
0.00023225,0.32842
0.00024517,0.33279
0.0002626,0.33733
0.0002809,0.3423
0.00029317,0.34659
0.00030867,0.3495
0.00032481,0.3543
0.00034504,0.3585
0.0003698,0.36278
0.00039455,0.36741
0.00042103,0.37332
0.00044556,0.37914
0.00048065,0.38394
0.00051272,0.38917
0.00054738,0.39345
0.00058483,0.39954
0.00062982,0.40459
0.00067136,0.40982
0.00072302,0.41539
0.00077705,0.42147
0.00084248,0.42798
0.00091007,0.43458
0.00099251,0.44084
0.0010859,0.44735
0.0011959,0.45446
0.0013186,0.46131
0.0014721,0.46791
0.0016439,0.47699
0.0018434,0.48445
0.0020853,0.49225
0.0023789,0.50073
0.0027268,0.5093
0.0031564,0.51786
0.0036943,0.5278
0.0043446,0.53749
0.0051817,0.54768
0.0062779,0.55694
0.0076833,0.5667
0.0095904,0.57887
0.012162,0.59121
0.015709,0.60269
0.020702,0.61674
0.027939,0.63225
0.038747,0.65144
0.055328,0.67381
0.081854,0.70114
0.12575,0.73593
0.19975,0.78519
0.3256,0.85383
0.52153,0.93154
1,1

